Survival Isotonic Distributional Regression

We introduce Survival-IDR (S-IDR), a nonparametric estimator of conditional survival distributions under order restrictions, extending Isotonic Distributional Regression (IDR; Henzi et al., 2021) to right-censored outcomes. S-IDR has no tuning parameters and accommodates continuous, discrete, and partially ordered covariates. We first study the direct Kaplan-Meier adaptation of IDR: it is uniformly consistent at the minimax rate, but only when the conditional outcomes are hazard-rate ordered. We trace this restriction to the Kaplan-Meier estimator's failure to satisfy the Cauchy mean value property on non-i.i.d. samples, and use the diagnosis to construct S-IDR. The S-IDR estimator is uniformly consistent under only stochastic dominance of the conditional outcomes, attains the minimax rate when the smoothness of the conditional CDFs is known, and admits a known cross-threshold PAVA acceleration. We further embed S-IDR in a distributional single-index framework on a benchmark suite, and apply it in a case study that validates the MELD score used for liver-transplant wait list management. Accompanying R, Python and Rust packages are available at https://github.com/AlexanderHenzi/isodistrreg.

==> figures/e2-consistency-data.csv <==
x,y,t,d
0.787577520124614,0.855137056205422,0.855137056205422,TRUE
1.28830513544381,0.471819306723773,0.471819306723773,TRUE
0.9089769218117,0.992102828575298,0.992102828575298,TRUE
1.38301740400493,4.65172828827053,4.65172828827053,TRUE
1.44046728429385,0.0247081376146525,0.0247081376146525,TRUE
0.545556499389932,4.08679275470786,4.08679275470786,TRUE
1.028105488047,0.607663982082158,0.607663982082158,TRUE
1.39241904439405,0.00436520925723016,0.00436520925723016,TRUE
1.05143501446582,0.743699993938208,0.743699993938208,TRUE
0.956614735303447,0.0467767203226686,0.0467767203226686,TRUE
1.45683334534988,4.31717206002213,4.14597074664198,FALSE
0.953334156190977,4.94765468081459,4.71382086048834,FALSE
1.17757063545287,4.49025585385971,4.49025585385971,TRUE
1.07263340195641,4.97295912401751,4.12142639025114,FALSE
0.602924682665616,0.770805104402825,0.770805104402825,TRUE
1.39982497040182,0.851549400249496,0.851549400249496,TRUE
0.74608773435466,4.11398966470733,4.11398966470733,TRUE
0.542059533530846,0.994472747668624,0.994472747668624,TRUE
0.827920719282702,0.693523060297593,0.693523060297593,TRUE
1.45450364914723,4.64154488639906,4.49870937992819,FALSE
1.38953931606375,0.817942433292046,0.817942433292046,TRUE
1.1928034061566,0.95942445914261,0.95942445914261,TRUE
1.1405068137683,0.900421502767131,0.900421502767131,TRUE
1.4942697766237,4.39184284466319,4.00913034006953,FALSE
1.15570579911582,4.6634623715654,4.54258894058876,FALSE
1.20853046816774,0.818412929074839,0.818412929074839,TRUE
1.04406602471136,4.30979846906848,4.30979846906848,TRUE
1.09414202044718,4.84045638237149,4.55944298766553,FALSE
0.78915973729454,0.224530511768535,0.224530511768535,TRUE
0.647113647311926,0.704817934893072,0.704817934893072,TRUE
1.46302423253655,0.098695662105456,0.098695662105456,TRUE
1.40229904511943,0.0158910749014467,0.0158910749014467,TRUE
1.19070527842268,0.905630844179541,0.905630844179541,TRUE
1.29546741768718,0.0490334695205092,0.0490334695205092,TRUE
0.52461368450895,0.874156204983592,0.874156204983592,TRUE
0.977795971091837,4.8777580067981,4.32149110478349,FALSE
1.25845953752287,4.78476972575299,4.78476972575299,TRUE
0.716407935833558,0.229922983096913,0.229922983096913,TRUE
0.818181007634848,0.776235409313813,0.776235409313813,TRUE
0.731625785352662,0.576325166039169,0.576325166039169,TRUE
0.642800022382289,0.194804755505174,0.194804755505174,TRUE
0.914546335814521,4.11943576228805,4.11943576228805,TRUE
0.913724326295778,0.439975396031514,0.439975396031514,TRUE
0.868845450924709,0.908846454694867,0.908846454694867,TRUE
0.652444747742265,0.46266450220719,0.46266450220719,TRUE
0.63880606344901,0.931597844231874,0.931597844231874,TRUE
0.733034099452198,4.83302526897751,4.66662813071162,FALSE
0.965962450252846,0.80526344710961,0.80526344710961,TRUE
0.765972640365362,4.07675140909851,4.07675140909851,TRUE
1.35782771534286,4.86615398386493,4.10469552385621,FALSE
0.545831166673452,0.93789343861863,0.93789343861863,TRUE
0.942200074205175,4.23209341964684,4.23209341964684,TRUE
1.29892484564334,0.324277308071032,0.324277308071032,TRUE
0.62189925997518,4.99155660392717,4.69960582233034,FALSE
1.06094798375852,0.486973477527499,0.486973477527499,TRUE
0.70653138961643,0.841602640692145,0.841602640692145,TRUE
0.627531650243327,4.63519361917861,4.63519361917861,TRUE
1.25330786430277,4.85655094264075,4.33677034103312,FALSE
1.3950453591533,4.18394182133488,4.18394182133488,TRUE
0.874462775886059,4.50547484937124,4.50547484937124,TRUE
1.16511519462802,4.3555605977308,4.3555605977308,TRUE
0.594840660924092,0.709437357727438,0.709437357727438,TRUE
0.883969637798145,4.48372889729217,4.48372889729217,TRUE
0.77438364457339,4.23191292746924,4.23191292746924,TRUE
1.31464003887959,4.27016343316063,4.27016343316063,TRUE
0.948516341391951,0.536854033591226,0.536854033591226,TRUE
1.3100643530488,4.02583625377156,4.02583625377156,TRUE
1.31238950951956,4.40592550532892,4.40592550532892,TRUE
1.29434232111089,4.59603461413644,4.57467087544501,FALSE
0.939831687603146,0.363104607677087,0.363104607677087,TRUE
1.25447515863925,4.68257090845145,4.0855765666347,FALSE
1.12922113155946,0.725724642863497,0.725724642863497,TRUE
1.21018240135163,4.55437179538421,4.42016536719166,FALSE
0.500624773325399,4.84124010475352,4.2207063769456,FALSE
0.975316574098542,4.31251016026363,4.31251016026363,TRUE
0.720118885161355,4.03594812029041,4.02885923394933,FALSE
0.879816537722945,4.81599406059831,4.81599406059831,TRUE
1.11277100327425,4.77857678942382,4.24652208783664,FALSE
0.851797909243032,4.85937949130312,4.71235741768032,FALSE
0.611135424347594,0.200795648619533,0.200795648619533,TRUE
0.743619472719729,0.889190941583365,0.889190941583365,TRUE
1.16805558744818,4.5916808755137,4.37661591195501,FALSE
0.917646779678762,0.584599561057985,0.584599561057985,TRUE
1.28819583402947,4.44629188580438,4.10048391367309,FALSE
0.602864644257352,4.03757500462234,4.03757500462234,TRUE
0.934892741497606,0.978424471337348,0.978424471337348,TRUE
1.48495697998442,0.319031463703141,0.319031463703141,TRUE
1.39305111439899,0.0447886961046606,0.0447886961046606,TRUE
1.38646906078793,0.753686090698466,0.753686090698466,TRUE
0.675052650272846,4.47945625660941,4.47945625660941,TRUE
0.630695691565052,0.00974699202924967,0.00974699202924967,TRUE
1.15310192503966,0.300754070747644,0.300754070747644,TRUE
0.843516472261399,0.863295207964256,0.863295207964256,TRUE
1.1567581279669,4.50099734426476,4.18115960550494,FALSE
0.820373242488131,4.70350680989213,4.40101688308641,FALSE
0.687691119266674,0.711049911566079,0.711049911566079,TRUE
1.28229430131614,4.68931091763079,4.68931091763079,TRUE
0.59359498671256,0.404947039438412,0.404947039438412,TRUE
0.96677904156968,0.424513918114826,0.424513918114826,TRUE
1.01150545990095,4.03681457182392,4.03681457182392,TRUE
1.09998895926401,4.57782223215327,4.48901649890468,FALSE
0.832823540316895,0.218065282329917,0.218065282329917,TRUE
0.988613033667207,4.73526103328913,4.04173319088295,FALSE
1.4544738274999,0.0406531363260001,0.0406531363260001,TRUE
0.9829023971688,4.80536642437801,4.43056118860841,FALSE
1.39035022212192,4.42493287776597,4.42493287776597,TRUE
1.41443818691187,0.757453867699951,0.757453867699951,TRUE
1.10873498232104,4.60404756944627,4.60404756944627,TRUE
0.910689776530489,0.204114401014522,0.204114401014522,TRUE
0.647094690939412,0.767703813267872,0.767703813267872,TRUE
1.43529980327003,0.422344665275887,0.422344665275887,TRUE
0.801228899974376,4.07075836835429,4.07075836835429,TRUE
0.560720571549609,4.95896001765504,4.76528138224967,FALSE
1.44772694003768,4.0902927571442,4.0902927571442,TRUE
1.22059627342969,0.75284618884325,0.75284618884325,TRUE
0.642294295597821,0.600738950073719,0.600738950073719,TRUE
1.04928465606645,4.77787148859352,4.37304029404186,FALSE
1.45409123855643,0.826222706120461,0.826222706120461,TRUE
1.08548335311934,4.62472390383482,4.62472390383482,TRUE
0.904510281747207,0.882975653978065,0.882975653978065,TRUE
1.14789347932674,0.0841650082729757,0.0841650082729757,TRUE
0.819820617092773,4.88167280424386,4.59639616636559,FALSE
0.807720010867342,4.87374181253836,4.49761540070176,FALSE
0.719767631264403,0.334215859882534,0.334215859882534,TRUE
0.869488865835592,0.887037044391036,0.887037044391036,TRUE
1.48421920347027,0.191326073836535,0.191326073836535,TRUE
0.654202300822362,4.79343780642375,4.4269012468867,FALSE
0.591043999884278,4.91841511917301,4.79249341296963,FALSE
0.641906907781959,4.58636026876047,4.28275216394104,FALSE
1.19000710151158,4.82348039420322,4.66350521123968,FALSE
1.11925648339093,0.903434539213777,0.903434539213777,TRUE
1.39139411714859,0.166457612067461,0.166457612067461,TRUE
1.17299909261055,4.50864859926514,4.50864859926514,TRUE
1.23707773792557,4.29522944032215,4.20949620101601,FALSE
1.02113572577946,4.86762376944534,4.7947432321962,FALSE
1.15983844967559,4.71336739091203,4.48362205154262,FALSE
1.3218054601457,0.433193228440359,0.433193228440359,TRUE
1.28628155170009,0.398153306450695,0.398153306450695,TRUE
1.4798219173681,0.665592774981633,0.665592774981633,TRUE
0.939431536244228,4.23747889394872,4.23747889394872,TRUE
0.81170220207423,4.6474969657138,4.37612574663945,FALSE
0.909474952612072,0.341226793127134,0.341226793127134,TRUE
0.510467111831531,4.80062611843459,4.38384921848774,FALSE
0.68384952400811,4.32502786512487,4.32502786512487,TRUE
1.342729318887,0.380338864866644,0.380338864866644,TRUE
0.731161782052368,0.599426568718627,0.599426568718627,TRUE
0.739099955651909,0.339035388082266,0.339035388082266,TRUE
0.576691165333614,4.00417084177025,4.00417084177025,TRUE
0.745723678031936,0.997569354483858,0.997569354483858,TRUE
1.23213520552963,4.28008719859645,4.28008719859645,TRUE
1.34745316510089,0.55019224784337,0.55019224784337,TRUE
0.997527267085388,0.135244666365907,0.135244666365907,TRUE
0.887909029843286,0.681822216138244,0.681822216138244,TRUE
0.746448994148523,4.43923281179741,4.02816043328494,FALSE
0.611096461303532,4.95838446356356,4.15888039185666,FALSE
0.889994435245171,0.386131340404972,0.386131340404972,TRUE
1.07193531398661,4.78534461325034,4.24062695773318,FALSE
0.716892762808129,0.827564720995724,0.827564720995724,TRUE
0.94476800202392,4.49453148059547,4.49453148059547,TRUE
0.71799066872336,0.761202927213162,0.761202927213162,TRUE
1.00229956326075,4.8861291273497,4.56367927696556,FALSE
0.853904571849853,4.36168388393708,4.36168388393708,TRUE
1.14998515881598,0.508032679790631,0.508032679790631,TRUE
0.874713956611231,4.4400777714327,4.24490876425989,FALSE
0.855445380788296,4.71337185264565,4.54560894961469,FALSE
1.03368794545531,0.623007664456964,0.623007664456964,TRUE
1.24033436039463,4.70131779345684,4.70131779345684,TRUE
0.721102937823161,0.0262868364807218,0.0262868364807218,TRUE
0.91274611861445,4.66386638814583,4.28985949745402,FALSE
0.765686686849222,4.49990366515703,4.49990366515703,TRUE
1.12997305346653,4.27533239894547,4.27533239894547,TRUE
0.683828490786254,4.37318793474697,4.37318793474697,TRUE
1.36364411143586,0.977852743119001,0.977852743119001,TRUE
1.24656800413504,4.25496212905273,4.25496212905273,TRUE
1.16828464972787,4.04632314806804,4.04632314806804,TRUE
1.11801787326112,4.46960802632384,4.09401565603912,FALSE
0.872238060226664,4.32408844586462,4.10407263669185,FALSE
1.02983568585478,0.572060834616423,0.572060834616423,TRUE
1.37468234286644,4.75263123842888,4.12587791425176,FALSE
1.08175009978004,4.24387552775443,4.24387552775443,TRUE
1.33976776478812,4.40553825604729,4.03895806241781,FALSE
0.812448164913803,4.70339748356491,4.05452806339599,FALSE
1.20829032221809,0.809602189343423,0.809602189343423,TRUE
0.765017806086689,6.53367023915052e-05,6.53367023915052e-05,TRUE
1.09434319403954,4.98447680217214,4.883051144192,FALSE
0.981289800489321,0.834825876867399,0.834825876867399,TRUE
0.76503273146227,4.75866335839964,4.4382918458432,FALSE
1.06459043477662,0.0304163766559213,0.0304163766559213,TRUE
1.41318822302856,4.9742097274866,4.39930979907513,FALSE
1.40187438949943,0.756879760418087,0.756879760418087,TRUE
0.774166621500626,4.887442039093,4.82280556717888,FALSE
0.821482756407931,4.22195310541429,4.22195310541429,TRUE
1.48564088437706,4.27047431073152,4.27047431073152,TRUE
1.11999331018887,0.414025172125548,0.414025172125548,TRUE
1.43731408915482,0.411329629831016,0.411329629831016,TRUE
0.966532702324912,0.579390329774469,0.579390329774469,TRUE
0.906832593260333,4.0748374145478,4.0748374145478,TRUE
1.15923032420687,0.987598597304896,0.987598597304896,TRUE
0.652346616843715,0.12979784887284,0.12979784887284,TRUE
1.07286705821753,0.274874981492758,0.274874981492758,TRUE
0.738726026844233,4.94777572830208,4.06071291374974,FALSE
1.46235893643461,0.991258719004691,0.991258719004691,TRUE
1.10136572597548,4.17865971848369,4.17865971848369,TRUE
1.01502972724847,0.0773890644777566,0.0773890644777566,TRUE
0.902573342202231,4.11464347830042,4.11464347830042,TRUE
1.38024654123001,0.338096778606996,0.338096778606996,TRUE
0.864091864787042,0.252108980203047,0.252108980203047,TRUE
0.788239280693233,0.250823636073619,0.250823636073619,TRUE
0.670645235106349,0.783267917577177,0.783267917577177,TRUE
0.672171746380627,4.73195648216642,4.72222463833168,FALSE
0.98204260552302,0.598303915699944,0.598303915699944,TRUE
0.752964928513393,4.31111719761975,4.31111719761975,TRUE
0.71625478961505,4.71638500061817,4.71638500061817,TRUE
1.17437638808042,4.59520186926238,4.59520186926238,TRUE
0.547663627425209,4.04318223521113,4.04318223521113,TRUE
1.20085308747366,0.0109451594762504,0.0109451594762504,TRUE
0.851888638455421,4.63867482426576,4.54090488515794,FALSE
0.908943997928873,4.80067509645596,4.43613001843914,FALSE
1.32095132395625,0.852640826487914,0.852640826487914,TRUE
1.4188573481515,0.0459133461117744,0.0459133461117744,TRUE
0.782528330106288,0.271387636428699,0.271387636428699,TRUE
1.46110479370691,4.44682480976917,4.44682480976917,TRUE
1.22839442826807,0.547893294598907,0.547893294598907,TRUE
1.18637508200482,0.804817588534206,0.804817588534206,TRUE
0.552843942772597,0.957196618663147,0.957196618663147,TRUE
0.895220134640113,0.689744080416858,0.689744080416858,TRUE
0.977845379849896,0.401133574545383,0.401133574545383,TRUE
1.06025326368399,4.80728174862452,4.57114749122411,FALSE
1.19826159486547,4.59433741122484,4.59433741122484,TRUE
1.41568353842013,4.27234012330882,4.16408588783816,FALSE
1.11835122737102,4.80258485302329,4.73326100897975,FALSE
0.928421508753672,0.626735995290801,0.626735995290801,TRUE
1.04208036721684,0.822649984387681,0.822649984387681,TRUE
0.558478488586843,4.17860927456059,4.05025932868011,FALSE
0.760856857057661,0.59746818896383,0.59746818896383,TRUE
0.897151953307912,4.37176104425453,4.10150429024361,FALSE
0.697744736680761,0.230630648322403,0.230630648322403,TRUE
1.33192756283097,0.417370387818664,0.417370387818664,TRUE
0.652887222822756,0.100270999362692,0.100270999362692,TRUE
1.30341854202561,0.278511403594166,0.278511403594166,TRUE
1.04682615655474,4.87622693460435,4.21116374363191,FALSE
1.16231764201075,4.14559751586057,4.14559751586057,TRUE
0.671698493883014,4.63527666404843,4.11081309779547,FALSE
1.13305535982363,4.44623769819736,4.15380377369002,FALSE
0.811869746772572,0.609281485900283,0.609281485900283,TRUE
1.22455434640869,0.145737322745845,0.145737322745845,TRUE
0.898939824663103,4.06906891707331,4.06906891707331,TRUE
1.46935641113669,4.51680829096586,4.51680829096586,TRUE
1.46739837061614,4.68956979643553,4.09314456232823,FALSE
1.22670253901742,0.423315641004592,0.423315641004592,TRUE
0.757216746453196,0.304464184911922,0.304464184911922,TRUE
0.721787934657186,4.47912578005344,4.40387676539831,FALSE
1.09304565167986,4.85264896322042,4.85264896322042,TRUE
0.767521432135254,0.807196641340852,0.807196641340852,TRUE
1.03107039886527,4.40859194193035,4.40859194193035,TRUE
1.28529167128727,4.79961687419564,4.02669228706509,FALSE
0.668060810538009,4.87369167339057,4.25098173622973,FALSE
0.904399181017652,0.00828500417992473,0.00828500417992473,TRUE
0.971576277632266,0.569120652973652,0.569120652973652,TRUE
1.36810680688359,4.57828914094716,4.23876142362133,FALSE
1.4257079558447,0.269188763340935,0.269188763340935,TRUE
1.38197755930014,4.15849563619122,4.15849563619122,TRUE
1.17418684251606,0.035389487631619,0.035389487631619,TRUE
1.45016697933897,4.03647306212224,4.03647306212224,TRUE
1.01644489425234,0.259891121415421,0.259891121415421,TRUE
1.07651902129874,4.17192736174911,4.17192736174911,TRUE
0.836331205908209,0.979622738668695,0.979622738668695,TRUE
0.84732463140972,4.35357280145399,4.35357280145399,TRUE
0.520024300552905,0.28747975663282,0.28747975663282,TRUE
1.00281304563396,0.408959118416533,0.408959118416533,TRUE
1.37104341364466,4.95071526477113,4.36815824755467,FALSE
0.506300783948973,4.48242254788056,4.29764646873809,FALSE
0.572057123994455,4.86741502583027,4.77615406853147,FALSE
0.664211224997416,4.31762361014262,4.03310670866631,FALSE
1.27033407427371,0.670499595580623,0.670499595580623,TRUE
1.23518430581316,0.752462793607265,0.752462793607265,TRUE
1.47187563567422,0.773862918838859,0.773862918838859,TRUE
0.966472376836464,4.18340915627778,4.18340915627778,TRUE
0.574384513311088,4.53922825539485,4.38111315038987,FALSE
1.1488181243185,4.19617089279927,4.19617089279927,TRUE
1.25859316950664,4.10401020431891,4.10401020431891,TRUE
0.637106081005186,0.436402873136103,0.436402873136103,TRUE
0.896584594622254,4.60156816313975,4.60156816313975,TRUE
0.724985329201445,0.61895335954614,0.61895335954614,TRUE
0.557958560530096,0.480508751003072,0.480508751003072,TRUE
0.895892688306049,0.923893089639023,0.923893089639023,TRUE
0.564928299980238,0.240672685205936,0.240672685205936,TRUE
0.725886432919651,4.2075575850904,4.1762466460932,FALSE
0.55462910910137,0.751987888244912,0.751987888244912,TRUE
1.17028203955851,0.676482424838468,0.676482424838468,TRUE
0.797741782618687,4.23949377564713,4.23949377564713,TRUE
0.600721582304686,4.79640132072382,4.33429377595894,FALSE
0.571904097218066,0.866437581600621,0.866437581600621,TRUE
1.38044056878425,4.16994981863536,4.16994981863536,TRUE
1.25424740207382,0.980228964006528,0.980228964006528,TRUE
1.3166058876086,4.96864952426404,4.3791189652402,FALSE
1.48214037367143,0.555928963935003,0.555928963935003,TRUE
0.603599644964561,0.189373525325209,0.189373525325209,TRUE
0.599041829351336,4.68876281008124,4.07788094738498,FALSE
1.29883161117323,0.841004121815786,0.841004121815786,TRUE
1.28457526653074,4.69235798018053,4.08761020167731,FALSE
0.509429905097932,0.582719089696184,0.582719089696184,TRUE
1.27906588278711,4.14112962526269,4.00510161928833,FALSE
1.22939065191895,4.26524527161382,4.08947408897802,FALSE
1.13013185281307,0.472255289321765,0.472255289321765,TRUE
0.980910829966888,0.743249097838998,0.743249097838998,TRUE
0.65663685137406,4.93227770691738,4.86793996975757,FALSE
0.508215519832447,0.156263851327822,0.156263851327822,TRUE
0.952458394225687,0.129425811348483,0.129425811348483,TRUE
0.992293328745291,0.580559302819893,0.580559302819893,TRUE
0.889587111538276,0.137149174930528,0.137149174930528,TRUE
0.964665941894054,4.49881291179918,4.45348455361091,FALSE
1.21327900071628,0.341649064561352,0.341649064561352,TRUE
0.555301926331595,0.265900946687907,0.265900946687907,TRUE
0.854783097514883,0.721585981547832,0.721585981547832,TRUE
1.30281227291562,4.26318074250594,4.26318074250594,TRUE
1.33570883702487,4.6466989943292,4.42990797082894,FALSE
0.737749404972419,0.274469998665154,0.274469998665154,TRUE
0.853986102622002,4.55441489140503,4.48918328690343,FALSE
1.35688542015851,0.462603667052463,0.462603667052463,TRUE
1.35376337380148,0.550545076839626,0.550545076839626,TRUE
0.795895455405116,4.84704976947978,4.19932342157699,FALSE
0.647048324579373,0.482893423875794,0.482893423875794,TRUE
1.20399206131697,0.129830974154174,0.129830974154174,TRUE
0.603806688217446,4.87062382209115,4.31580491899513,FALSE
0.533727772999555,4.40884764236398,4.40884764236398,TRUE
1.49940452794544,0.861965436022729,0.861965436022729,TRUE
0.534874804085121,4.50371190765873,4.50371190765873,TRUE
0.838391283759847,0.37741360720247,0.37741360720247,TRUE
1.41506376164034,4.39528413536027,4.39528413536027,TRUE
1.11723526963033,0.518342392519116,0.518342392519116,TRUE
0.786285348702222,0.0369292099494487,0.0369292099494487,TRUE
1.23779740300961,0.743032434489578,0.743032434489578,TRUE
1.33405430917628,0.842428504256532,0.842428504256532,TRUE
0.814270780421793,4.89065737719648,4.45700555923395,FALSE
0.992566547822207,4.66603708453476,4.207275477238,FALSE
1.19737376621924,0.37817745283246,0.37817745283246,TRUE
1.14146235398948,0.695564301451668,0.695564301451668,TRUE
1.1439229149837,0.717311362503096,0.717311362503096,TRUE
1.47785340482369,0.682524946751073,0.682524946751073,TRUE
0.914735334459692,4.50192758487538,4.50192758487538,TRUE
0.619404779979959,4.51092385617085,4.51092385617085,TRUE
1.02602966013364,0.476110398303717,0.476110398303717,TRUE
0.725073350826278,0.0484824839513749,0.0484824839513749,TRUE
0.986411764053628,0.491619820008054,0.491619820008054,TRUE
0.870214798487723,0.588624723721296,0.588624723721296,TRUE
1.48335018078797,0.234639328438789,0.234639328438789,TRUE
0.888319115154445,4.42890801327303,4.02396469889209,FALSE
0.729244840331376,4.2120794209186,4.2120794209186,TRUE
1.12329754629172,4.07799562904984,4.07799562904984,TRUE
0.636540197068825,0.420792212244123,0.420792212244123,TRUE
1.46746949432418,4.21417749882676,4.21417749882676,TRUE
1.01507180789486,4.20283745951019,4.20283745951019,TRUE
0.663070329232141,4.31655387603678,4.31655387603678,TRUE
1.12190229515545,0.797886293148622,0.797886293148622,TRUE
1.48595416522585,4.76922952686436,4.6664711125195,FALSE
1.16877151746303,4.57306131208315,4.56653252453543,FALSE
0.918915896909311,0.713197379140183,0.713197379140183,TRUE
0.823344993172213,4.81336895562708,4.62650990090333,FALSE
1.3352553199511,0.81224536173977,0.81224536173977,TRUE
0.643817043630406,0.654932544799522,0.654932544799522,TRUE
0.692815946880728,4.75143276108429,4.18795836134814,FALSE
1.39673868264072,4.20433855336159,4.20433855336159,TRUE
0.808119554305449,4.82924332446419,4.56281154579483,FALSE
0.863300543511286,0.726199831115082,0.726199831115082,TRUE
1.28394647873938,0.355999730993062,0.355999730993062,TRUE
0.693378679919988,0.586478449869901,0.586478449869901,TRUE
0.517765811877325,0.516603587893769,0.516603587893769,TRUE
0.906607866287231,4.8212223330047,4.50544109242037,FALSE
0.983167669270188,4.85388980736025,4.80283761280589,FALSE
0.921844950178638,0.867127555888146,0.867127555888146,TRUE
0.842808801680803,4.03792608226649,4.03792608226649,TRUE
1.36648331466131,4.29885653825477,4.29885653825477,TRUE
0.955108050955459,4.32669050386176,4.32669050386176,TRUE
1.0337648736313,0.926172455074266,0.926172455074266,TRUE
1.46384333190508,0.925039121182635,0.925039121182635,TRUE
1.27459154208191,4.02518638339825,4.02518638339825,TRUE
0.708876348566264,4.82406046520919,4.80263426923193,FALSE
0.808786832727492,4.51143140019849,4.51143140019849,TRUE
1.47134245024063,0.0393756863195449,0.0393756863195449,TRUE
1.08490009349771,4.93800450093113,4.37569375196472,FALSE
1.26082362537272,0.480841588461772,0.480841588461772,TRUE
0.872709394432604,0.43491375236772,0.43491375236772,TRUE
1.26919391122647,0.932469887193292,0.932469887193292,TRUE
1.0376771830488,4.28679363778792,4.03168533090502,FALSE
1.41399544966407,0.000828963704407215,0.000828963704407215,TRUE
0.685296441894025,0.0195224108174443,0.0195224108174443,TRUE
0.782218417385593,4.79973460151814,4.29901171149686,FALSE
0.594962413189933,0.273746197810397,0.273746197810397,TRUE
0.710487079108134,0.829471339238808,0.829471339238808,TRUE
1.47709899628535,4.7611821112223,4.44795306702144,FALSE
0.796302175382152,0.680555888451636,0.680555888451636,TRUE
1.22598302690312,4.00520811020397,4.00520811020397,TRUE
1.28568783425726,4.42209993768483,4.42209993768483,TRUE
0.605417746119201,4.59781691874377,4.59781691874377,TRUE
0.7395946290344,4.44216737220995,4.11754403472878,FALSE
0.770544872386381,0.262487774714828,0.262487774714828,TRUE
0.60105849406682,0.226348639465868,0.226348639465868,TRUE
0.61791384126991,4.22845684015192,4.22845684015192,TRUE
1.49123655585572,4.28941998607479,4.28941998607479,TRUE
1.48605429730378,0.0510420987848192,0.0510420987848192,TRUE
0.637067471398041,0.0138850293587893,0.0138850293587893,TRUE
1.40530958166346,0.808185500325635,0.808185500325635,TRUE
1.07630183757283,4.97479796619155,4.24322441429831,FALSE
0.895448859082535,0.0150438237469643,0.0150438237469643,TRUE
0.949802484130487,0.595294718630612,0.595294718630612,TRUE
1.20650190114975,0.307362789753824,0.307362789753824,TRUE
0.582502745790407,4.0047062530648,4.0047062530648,TRUE
0.839312580181286,4.18541982211173,4.18541982211173,TRUE
1.18078755121678,0.947869340656325,0.947869340656325,TRUE
0.816949248081073,0.105905666947365,0.105905666947365,TRUE
1.33156859804876,4.89167930721305,4.72660732408985,FALSE
0.715172082651407,0.140537559753284,0.140537559753284,TRUE
0.997948936186731,4.51376799028367,4.51376799028367,TRUE
0.776049672625959,0.598736236337572,0.598736236337572,TRUE
0.692023318726569,0.209034521598369,0.209034521598369,TRUE
1.45062126405537,0.452331074979156,0.452331074979156,TRUE
0.821725537767634,0.452829439658672,0.452829439658672,TRUE
0.978456383803859,0.381763428449631,0.381763428449631,TRUE
0.52799257193692,0.987573211546987,0.987573211546987,TRUE
1.04745946801268,4.25226040184498,4.25226040184498,TRUE
1.144240220543,0.865486940834671,0.865486940834671,TRUE
1.09626354463398,0.0926982760429382,0.0926982760429382,TRUE
0.821937375701964,4.37080899369903,4.37080899369903,TRUE
1.39111431245692,0.447766182711348,0.447766182711348,TRUE
1.12625694740564,4.87898172065616,4.10494129825383,FALSE
0.802904915297404,0.189962323755026,0.189962323755026,TRUE
0.888204663759097,0.139311429811642,0.139311429811642,TRUE
0.660475092474371,0.21279262425378,0.21279262425378,TRUE
1.36255189753138,0.168728225631639,0.168728225631639,TRUE
1.45310121378861,4.62912686984055,4.62912686984055,TRUE
1.06364468345419,4.76939660543576,4.0752502293326,FALSE
0.829547413391992,4.90179990651086,4.52931488701142,FALSE
1.49661721871234,4.61015026224777,4.61015026224777,TRUE
0.734819675795734,0.148278642212972,0.148278642212972,TRUE
1.11267196526751,4.66206417954527,4.38831616332754,FALSE
0.60817852942273,0.319643474649638,0.319643474649638,TRUE
0.987032569944859,4.99224634212442,4.16433284594677,FALSE
0.599445823347196,4.25851642317139,4.07932729786262,FALSE
0.66116576269269,0.709439024562016,0.709439024562016,TRUE
0.782992870779708,4.91159916273318,4.06133551523089,FALSE
1.08387233596295,0.647900364128873,0.647900364128873,TRUE
1.23170765885152,4.72354623442516,4.72354623442516,TRUE
0.665520911104977,4.83997224154882,4.0429709951859,FALSE
1.36646776320413,4.11668770457618,4.11668770457618,TRUE
1.20857413718477,0.0603702547959983,0.0603702547959983,TRUE
1.26039953622967,4.6562209201511,4.06497555691749,FALSE
0.647084108553827,0.87701166048646,0.87701166048646,TRUE
0.858056963421404,4.10791499121115,4.10791499121115,TRUE
1.17333248141222,4.42716716602445,4.42716716602445,TRUE
1.02382260165177,4.8282393743284,4.785121277906,FALSE
0.849801792763174,0.0485146606806666,0.0485146606806666,TRUE
0.740530701586977,0.650925466557965,0.650925466557965,TRUE
0.55819179629907,4.90677066263743,4.18456794717349,FALSE
0.736619742121547,4.4066735857632,4.4066735857632,TRUE
1.39007791317999,0.547026558313519,0.547026558313519,TRUE
1.31182741606608,4.24839899991639,4.24839899991639,TRUE
1.24751632218249,0.837797397514805,0.837797397514805,TRUE
0.654911725781858,4.19705757382326,4.10271007521078,FALSE
0.624742088606581,4.53011424816214,4.53011424816214,TRUE
1.47472580848262,0.125985953724012,0.125985953724012,TRUE
0.936129996087402,4.41996830748394,4.00426663109101,FALSE
0.964016626821831,0.401428744429722,0.401428744429722,TRUE
0.66529808123596,4.07969899568707,4.07969899568707,TRUE
1.08493655733764,0.337133783381432,0.337133783381432,TRUE
0.77077801944688,4.26607050723396,4.26607050723396,TRUE
0.730096920393407,0.57756361970678,0.57756361970678,TRUE
1.19120783149265,4.0450715275947,4.0450715275947,TRUE
0.782852399628609,4.76923621236347,4.26202823896892,FALSE
1.31039806618355,4.91052736178972,4.00381375825964,FALSE
0.593916607089341,0.450808875961229,0.450808875961229,TRUE
1.32203007116914,4.09741209726781,4.09741209726781,TRUE
0.927428280701861,4.94559011678211,4.23280446440913,FALSE
1.25588725972921,4.17852811980993,4.17852811980993,TRUE
1.16238550655544,0.17625953280367,0.17625953280367,TRUE
0.944527396932244,4.67126818234101,4.14949269709177,FALSE
1.12714618444443,0.609693624079227,0.609693624079227,TRUE
0.500465349061415,4.75350793800317,4.58599478565156,FALSE
0.717243514023721,0.912583474069834,0.912583474069834,TRUE
1.2048722456675,4.59403154440224,4.06426556059159,FALSE
0.715166488196701,0.215601249365136,0.215601249365136,TRUE
1.31393372127786,4.64648122130893,4.64648122130893,TRUE
0.807763874297962,4.35802661720663,4.35802661720663,TRUE
1.18774268566631,4.87184587866068,4.59493809752166,FALSE
1.43268107902259,4.40645099664107,4.0897152335383,FALSE
0.615779664833099,0.436979672638699,0.436979672638699,TRUE
0.627705687889829,0.289577150018886,0.289577150018886,TRUE
1.17822385742329,4.65208290447481,4.38544754125178,FALSE
0.92894859588705,4.0099465099629,4.0099465099629,TRUE
1.33440097793937,0.320374064147472,0.320374064147472,TRUE
1.47143806680106,0.48101906129159,0.48101906129159,TRUE
0.570488977711648,4.96554879075848,4.17660534870811,FALSE
0.95978519320488,0.21880022669211,0.21880022669211,TRUE
1.20158511842601,4.66863107867539,4.39376250933856,FALSE
0.586940167937428,0.797137798042968,0.797137798042968,TRUE
1.49294401612133,4.20672538364306,4.20672538364306,TRUE
0.753098994027823,0.801309483824298,0.801309483824298,TRUE
0.549538435647264,4.56803206913173,4.16282216622494,FALSE
1.18632494681515,4.40751255862415,4.14953045849688,FALSE
1.2869273526594,0.821639210684225,0.821639210684225,TRUE
0.853606075979769,4.13201466738246,4.13201466738246,TRUE
0.866441444959491,0.374296884983778,0.374296884983778,TRUE
0.787100130692124,4.18629999062978,4.18629999062978,TRUE
0.579972912324592,0.918964058393613,0.918964058393613,TRUE
0.865454269573092,4.80850357632153,4.80850357632153,TRUE
0.678013814613223,0.925317452521995,0.925317452521995,TRUE
1.03605372062884,0.6030377978459,0.6030377978459,TRUE
1.00394871202298,4.13844265346415,4.10626239678822,FALSE
1.44503510347567,0.735679200384766,0.735679200384766,TRUE
0.841321283951402,0.399678699439391,0.399678699439391,TRUE
0.964713774155825,0.367069035768509,0.367069035768509,TRUE
0.582531181629747,0.43121137120761,0.43121137120761,TRUE
1.36010684608482,0.336021848022938,0.336021848022938,TRUE
0.895660639973357,4.71484027523547,4.71484027523547,TRUE
1.23589935037307,4.9060211321339,4.53626980702393,FALSE
0.671743405982852,4.29028942529112,4.29028942529112,TRUE
0.954761631321162,0.930856707505882,0.930856707505882,TRUE
1.27020475943573,4.92956497566774,4.90993143385276,FALSE
0.562649998348206,0.00606797146610916,0.00606797146610916,TRUE
1.31508149509318,4.50048133661039,4.20406444463879,FALSE
0.801142524462193,4.25938825146295,4.25938825146295,TRUE
0.864671027986333,0.833201250061393,0.833201250061393,TRUE
0.812112791929394,4.40744687709957,4.16555231972598,FALSE
0.537369964877144,4.83531187498011,4.83531187498011,TRUE
1.01880492339842,0.144661127123982,0.144661127123982,TRUE
1.17901341570541,0.0579457553103566,0.0579457553103566,TRUE
1.40323356026784,0.65003904979676,0.65003904979676,TRUE
0.525526698445901,0.373553782701492,0.373553782701492,TRUE
1.48907827073708,4.12851451709867,4.12851451709867,TRUE
0.802887624595314,0.0748334641102701,0.0748334641102701,TRUE
1.43913840060122,0.830203277524561,0.830203277524561,TRUE
1.18760758172721,4.51199250388891,4.51199250388891,TRUE
0.947036994853988,4.63143061590381,4.56794553832151,FALSE
1.31647813878953,4.96461702533998,4.41149085643701,FALSE
0.539499197853729,0.0138067174702883,0.0138067174702883,TRUE
1.23903168551624,4.94899881235324,4.29092501918785,FALSE
0.848719493718818,4.66146187018603,4.66146187018603,TRUE
1.32925082347356,4.45576698845252,4.45576698845252,TRUE
1.03554139169864,4.94454475096427,4.23121034307405,FALSE
0.774545363616198,0.507469573058188,0.507469573058188,TRUE
1.30094821192324,0.257340217474848,0.257340217474848,TRUE
0.591644694795832,4.34671076294035,4.34671076294035,TRUE
1.33210777421482,4.01564742228948,4.01564742228948,TRUE
0.776855072472245,4.451290684985,4.451290684985,TRUE
1.25311009958386,4.51023542508483,4.16341885901056,FALSE
1.4641525701154,0.0107714908663183,0.0107714908663183,TRUE
0.58146656001918,4.74210506724194,4.26911082514562,FALSE
1.35436474648304,0.509368165628985,0.509368165628985,TRUE
1.30223821708933,4.34412333718501,4.09679591585882,FALSE
0.885173604590818,0.521044447785243,0.521044447785243,TRUE
0.827597399009392,0.690734359901398,0.690734359901398,TRUE
0.704938702983782,4.63714338489808,4.63714338489808,TRUE
1.06938266265206,0.948869485873729,0.948869485873729,TRUE
1.38805519044399,4.4128713470418,4.4128713470418,TRUE
1.02971409144811,4.70453654811718,4.70453654811718,TRUE
1.08695865678601,0.736147050047293,0.736147050047293,TRUE
1.16573514253832,4.5278135293629,4.5278135293629,TRUE
1.02989245858043,0.207260221242905,0.207260221242905,TRUE
1.00984289939515,0.674783249851316,0.674783249851316,TRUE
0.516160480910912,0.0976812455337495,0.0976812455337495,TRUE
0.547709984937683,0.498706974321976,0.498706974321976,TRUE
1.42935068253428,4.88669808488339,4.66885350784287,FALSE
1.26928553869948,0.0120185827836394,0.0120185827836394,TRUE
0.701080616097897,4.43779186811298,4.14572237664834,FALSE
1.15026150038466,4.83342707133852,4.18347121705301,FALSE
1.1537666823715,0.802990178111941,0.802990178111941,TRUE
0.895253761438653,4.38357126386836,4.38357126386836,TRUE
1.3123048285488,0.630638615461066,0.630638615461066,TRUE
1.04702341766097,0.761851345654577,0.761851345654577,TRUE
1.38513265154324,4.68757534888573,4.68757534888573,TRUE
1.05331398756243,0.373531832359731,0.373531832359731,TRUE
1.40604811161757,0.339475193526596,0.339475193526596,TRUE
1.08746136701666,4.69796520704404,4.69796520704404,TRUE
0.923463650979102,4.52484183083288,4.41036295564845,FALSE
1.44958532298915,0.143707086797804,0.143707086797804,TRUE
1.20903790346347,0.296657427214086,0.296657427214086,TRUE
0.91330540808849,0.391992470948026,0.391992470948026,TRUE
0.518364083720371,0.522202988388017,0.522202988388017,TRUE
1.06673408276401,0.585898180957884,0.585898180957884,TRUE
0.990063453093171,0.309076183708385,0.309076183708385,TRUE
1.37867402122356,0.359653278021142,0.359653278021142,TRUE
1.31285268790089,4.50142697081901,4.36002826201729,FALSE
1.35409997752868,0.544918006518856,0.544918006518856,TRUE
0.867895947769284,4.70471238275059,4.70471238275059,TRUE
1.37394991284236,4.47670343960635,4.47670343960635,TRUE
0.651338171446696,4.29409403423779,4.29409403423779,TRUE
0.78181166970171,0.645926255965605,0.645926255965605,TRUE
1.16670515784062,4.58924593939446,4.04177841264755,FALSE
1.47738357679918,0.467699150089175,0.467699150089175,TRUE
1.082739736652,4.95620569470339,4.94512760802172,FALSE
1.0265900795348,0.481236948864534,0.481236948864534,TRUE
0.560782224871218,0.931580249452963,0.931580249452963,TRUE
1.46903886366636,4.25611695670523,4.25611695670523,TRUE
0.620237128576264,4.43503564130515,4.43503564130515,TRUE
0.58836330100894,0.250261021545157,0.250261021545157,TRUE
1.38076411490329,0.577646822901443,0.577646822901443,TRUE
1.0083706297446,4.56800662097521,4.49043049919419,FALSE
0.837494997307658,4.37302772700787,4.37302772700787,TRUE
1.39433462545276,4.3754789873492,4.3754789873492,TRUE
0.531971628079191,4.30658180103637,4.30658180103637,TRUE
0.737229697406292,4.62437234609388,4.40311597008258,FALSE
1.18649035110138,0.441692827036604,0.441692827036604,TRUE
0.725818423321471,4.13528836495243,4.13528836495243,TRUE
0.818494588136673,0.992179237306118,0.992179237306118,TRUE
0.673983816755936,4.07622105791233,4.07622105791233,TRUE
1.30142958369106,0.315001497743651,0.315001497743651,TRUE
0.64628205797635,0.862421339377761,0.862421339377761,TRUE
1.32271739165299,4.79253060370684,4.72688145912252,FALSE
0.830997828627005,0.671623393893242,0.671623393893242,TRUE
0.874169387854636,4.69013705663383,4.69013705663383,TRUE
1.12974542379379,4.34567335760221,4.31859456375241,FALSE
0.596633743029088,4.64405478839763,4.64405478839763,TRUE
0.521993715316057,0.299336316529661,0.299336316529661,TRUE
1.49304478033446,0.530868537491187,0.530868537491187,TRUE
1.08393884566613,4.78380795801058,4.78380795801058,TRUE
1.2818230651319,0.845250867307186,0.845250867307186,TRUE
1.39189612260088,4.41670864471234,4.41670864471234,TRUE
1.25486545357853,0.681338283931836,0.681338283931836,TRUE
1.47920373012312,0.500481596682221,0.500481596682221,TRUE
0.544147067936137,0.800949105760083,0.800949105760083,TRUE
1.40340088470839,4.39561042119749,4.39561042119749,TRUE
1.36550081404857,4.39648961089551,4.39648961089551,TRUE
1.275407591369,0.198621452786028,0.198621452786028,TRUE
0.876816416857764,0.816147818928584,0.816147818928584,TRUE
0.542108048684895,0.843174822861329,0.843174822861329,TRUE
0.864411081653088,0.832806359510869,0.832806359510869,TRUE
0.773751269793138,0.270686769625172,0.270686769625172,TRUE
1.35046748071909,4.13158010365441,4.13158010365441,TRUE
0.862401712452993,4.90350978751667,4.71769650490023,FALSE
0.804477790603414,0.7480582697317,0.7480582697317,TRUE
1.25913533940911,4.13021045131609,4.13021045131609,TRUE
1.34483462432399,0.364629667019472,0.364629667019472,TRUE
0.95792156108655,0.309821068542078,0.309821068542078,TRUE
1.22963166446425,4.43347455584444,4.03246627585031,FALSE
0.604078636039048,0.362874303711578,0.362874303711578,TRUE
0.719983177725226,4.31415854254737,4.31415854254737,TRUE
1.45395124773495,4.14121818426065,4.14121818426065,TRUE
1.25203754124232,4.79046906903386,4.79046906903386,TRUE
1.31895538326353,0.583001798251644,0.583001798251644,TRUE
0.917777101742104,0.695773461367935,0.695773461367935,TRUE
1.09383849310689,0.89152335235849,0.89152335235849,TRUE
1.29882355779409,4.2527818295639,4.2527818295639,TRUE
1.38840865041129,4.0829409530852,4.0829409530852,TRUE
0.885191593319178,4.7690548019018,4.15062028332613,FALSE
0.590322084259242,4.27687821234576,4.17277298588306,FALSE
1.12574363709427,4.50507813948207,4.04455295857042,FALSE
1.24563621729612,4.13450754107907,4.02166281710379,FALSE
0.585378457326442,0.81698935572058,0.81698935572058,TRUE
0.800517611205578,4.85061821341515,4.29291937430389,FALSE
1.11456215730868,0.571823949925601,0.571823949925601,TRUE
1.25293205794878,0.988754351856187,0.988754351856187,TRUE
1.41705713304691,0.995171513874084,0.995171513874084,TRUE
0.975750505691394,0.321437440579757,0.321437440579757,TRUE
1.06711946614087,4.7405233758036,4.64089479576796,FALSE
1.23662034608424,0.372078432934359,0.372078432934359,TRUE
1.35744742443785,4.03545616078191,4.03545616078191,TRUE
1.40914650447667,4.61015960155055,4.56398805836216,FALSE
0.556382225360721,4.40026615397073,4.40026615397073,TRUE
1.00290830410086,4.99662527209148,4.00839615240693,FALSE
0.850544773042202,0.723258683457971,0.723258683457971,TRUE
1.34555612294935,4.00992944138125,4.00992944138125,TRUE
1.30643516383134,4.02544294809923,4.02544294809923,TRUE
0.61733122728765,0.746837363345549,0.746837363345549,TRUE
1.21268655499443,4.12433669227175,4.12433669227175,TRUE
0.735268858028576,4.11452787742019,4.11452787742019,TRUE
0.574956751195714,0.8988708013203,0.8988708013203,TRUE
1.43564614723437,0.167980035534129,0.167980035534129,TRUE
0.657167825149372,0.143596600042656,0.143596600042656,TRUE
1.14705735002644,4.39131273515522,4.39131273515522,TRUE
0.673517746152356,4.55633943830617,4.55633943830617,TRUE
0.520074009196833,0.542406288674101,0.542406288674101,TRUE
1.02131384634413,4.04742252174765,4.04742252174765,TRUE
0.586277893278748,4.96668456308544,4.84144404320978,FALSE
0.783002346055582,0.761207105359063,0.761207105359063,TRUE
0.920434901025146,4.60143582522869,4.60143582522869,TRUE
1.08727812417783,4.93852080008946,4.93852080008946,TRUE
1.30669442960061,0.963671395322308,0.963671395322308,TRUE
0.701995208859444,4.59143003984354,4.36096536018886,FALSE
0.959424671716988,0.747066851472482,0.747066851472482,TRUE
0.948143113870174,0.366776679176837,0.366776679176837,TRUE
1.23374775820412,4.10287972702645,4.10287972702645,TRUE
1.21475481055677,0.019396701361984,0.019396701361984,TRUE
1.3312219788786,0.758893884718418,0.758893884718418,TRUE
1.38656612089835,4.33520583179779,4.33520583179779,TRUE
1.45264457399026,4.60758815798908,4.60758815798908,TRUE
1.05061672185548,0.713813694892451,0.713813694892451,TRUE
1.02233576611616,4.28166617942043,4.28166617942043,TRUE
0.670698255300522,4.08088054833934,4.08088054833934,TRUE
0.979271559976041,0.919744928833097,0.919744928833097,TRUE
0.753820796497166,0.784930361201987,0.784930361201987,TRUE
0.53978063701652,0.425109381787479,0.425109381787479,TRUE
1.13480050978251,0.129138555610552,0.129138555610552,TRUE
1.03956091403961,4.6631670978386,4.6631670978386,TRUE
0.640103549929336,0.716806726297364,0.716806726297364,TRUE
0.783711776835844,0.412187303416431,0.412187303416431,TRUE
1.08303059521131,0.174911703215912,0.174911703215912,TRUE
0.665025892201811,4.25993722816929,4.25993722816929,TRUE
0.596301110694185,0.340902734547853,0.340902734547853,TRUE
0.928613091353327,0.189372091088444,0.189372091088444,TRUE
0.855761565733701,4.03313268232159,4.03313268232159,TRUE
1.34493353986181,4.63340864470229,4.63340864470229,TRUE
0.760132473660633,0.281755875563249,0.281755875563249,TRUE
0.523144492181018,0.925988876959309,0.925988876959309,TRUE
1.36239953967743,4.66150775062852,4.44408668880351,FALSE
0.834587961202487,4.46825009072199,4.00843006861396,FALSE
1.13178887171671,4.85852198977955,4.85852198977955,TRUE
1.0464262587484,4.77446058276109,4.69136234116741,FALSE
0.876444493187591,0.408214510185644,0.408214510185644,TRUE
0.685873015085235,4.98704405780882,4.266792869661,FALSE
0.928940591169521,0.0244630188681185,0.0244630188681185,TRUE
1.13077359856106,4.97343244822696,4.76367596723139,FALSE
1.02084235125221,4.45091725862585,4.29620403447188,FALSE
1.15962133719586,0.218485995661467,0.218485995661467,TRUE
1.22936093132012,0.0443916502408683,0.0443916502408683,TRUE
0.986822873353958,0.914510060800239,0.914510060800239,TRUE
0.884456615662202,4.55696728895418,4.48395500890911,FALSE
0.506833508843556,0.826470734085888,0.826470734085888,TRUE
0.503684227587655,4.52439832431264,4.489262068877,FALSE
1.49493644014001,0.723631950793788,0.723631950793788,TRUE
0.607886880170554,4.49985373788513,4.3221897140611,FALSE
0.91866915835999,0.867673872271553,0.867673872271553,TRUE
1.21788454661146,4.50356539897621,4.50356539897621,TRUE
1.24253913224675,0.335627943975851,0.335627943975851,TRUE
1.37199882371351,0.497640481218696,0.497640481218696,TRUE
1.10786796105094,0.77624624571763,0.77624624571763,TRUE
1.25620335130952,0.419158653821796,0.419158653821796,TRUE
1.34724129806273,4.88597128237598,4.56522658071481,FALSE
1.11277964897454,0.300554023589939,0.300554023589939,TRUE
1.29322416777723,4.46645666798577,4.46645666798577,TRUE
0.52285468345508,0.275553898885846,0.275553898885846,TRUE
0.916914549656212,4.32782753184438,4.32782753184438,TRUE
1.374882387463,4.59512295038439,4.23851938545704,FALSE
1.14734701556154,4.46946237399243,4.27984167565592,FALSE
1.42447898676619,0.920623168814927,0.920623168814927,TRUE
0.672225096030161,0.581460053566843,0.581460053566843,TRUE
0.815812789136544,0.261500597698614,0.261500597698614,TRUE
1.30425627925433,0.373969396576285,0.373969396576285,TRUE
1.48896341118962,0.5635389033705,0.5635389033705,TRUE
0.822385551873595,0.159505761228502,0.159505761228502,TRUE
0.501191628398374,0.67080233967863,0.67080233967863,TRUE
1.49217061931267,4.99303359678015,4.84432357014157,FALSE
0.648352391785011,0.0123882396146655,0.0123882396146655,TRUE
0.549364297185093,0.66466749412939,0.66466749412939,TRUE
1.09735348261893,0.205563724739477,0.205563724739477,TRUE
0.821328443475068,0.383893168298528,0.383893168298528,TRUE
1.02792900032364,0.159503631526604,0.159503631526604,TRUE
1.29542202036828,0.708552474388853,0.708552474388853,TRUE
0.568932596826926,0.614750859327614,0.614750859327614,TRUE
1.19502069731243,4.25640757591464,4.25640757591464,TRUE
1.44863150734454,0.406255421694368,0.406255421694368,TRUE
0.777769317384809,4.76784654334188,4.10151816112921,FALSE
0.749406585237011,4.78093990171328,4.50504319765605,FALSE
0.659435480134562,0.455676587298512,0.455676587298512,TRUE
0.571630056016147,4.05107582779601,4.05107582779601,TRUE
1.05743758310564,0.078855280065909,0.078855280065909,TRUE
0.98983705160208,4.76267095399089,4.62303872173652,FALSE
0.994292361894622,4.32033390109427,4.32033390109427,TRUE
1.38837158516981,0.341516438405961,0.341516438405961,TRUE
0.536704359808937,0.783361223293468,0.783361223293468,TRUE
0.703743813559413,0.741210231790319,0.741210231790319,TRUE
1.01378113916144,4.14167490461841,4.14167490461841,TRUE
0.736339889001101,4.79915842879564,4.17243788996711,FALSE
1.07543566985987,4.40911241341382,4.40911241341382,TRUE
0.982257911469787,0.653105947654694,0.653105947654694,TRUE
1.06935268873349,4.73290976556018,4.73290976556018,TRUE
0.644152315100655,0.183773728553206,0.183773728553206,TRUE
0.645708762574941,0.128402956528589,0.128402956528589,TRUE
0.912283112993464,4.36630128649995,4.36630128649995,TRUE
1.1830102824606,4.38098758482374,4.12332451483235,FALSE
1.15342782041989,4.67354764812626,4.67354764812626,TRUE
1.41598633304238,4.43976993393153,4.43976993393153,TRUE
1.31311313249171,4.71260529151186,4.33156371582299,FALSE
1.17589000123553,0.192297661909834,0.192297661909834,TRUE
1.30749910930172,4.66537188878283,4.66537188878283,TRUE
0.628064419608563,0.219401078531519,0.219401078531519,TRUE
0.750778533983976,0.156652296893299,0.156652296893299,TRUE
0.831546991597861,4.93787108035758,4.84653322026134,FALSE
0.907269289949909,4.96110002882779,4.26066008512862,FALSE
1.1353675769642,0.668717395979911,0.668717395979911,TRUE
1.30861204490066,4.43144519114867,4.12030974845402,FALSE
0.758801201358438,4.41887876368128,4.36345848557539,FALSE
1.31946713989601,4.15958448452875,4.15958448452875,TRUE
0.515477668959647,4.5313748321496,4.24844338721596,FALSE
1.15440076659434,0.915973308961838,0.915973308961838,TRUE
1.31171958427876,0.199645065004006,0.199645065004006,TRUE
0.961368926800787,4.65640033199452,4.57412419421598,FALSE
0.703417101642117,0.0370358994696289,0.0370358994696289,TRUE
0.518768217181787,4.24858212145045,4.01783713069744,FALSE
0.783132697222754,0.702247529989108,0.702247529989108,TRUE
1.41527262562886,4.09915322507732,4.09915322507732,TRUE
1.43369652051479,4.66533550689928,4.11878765188158,FALSE
1.04253161372617,4.62027478427626,4.62027478427626,TRUE
0.719422545982525,4.87287564063445,4.47565892199054,FALSE
0.989427804015577,4.19884170987643,4.19884170987643,TRUE
1.30114873615094,4.32071299455129,4.1479779118672,FALSE
0.90763065777719,4.40970854577608,4.40970854577608,TRUE
0.603711566887796,0.185790497576818,0.185790497576818,TRUE
0.78056517476216,4.04348088917322,4.04348088917322,TRUE
0.861466220580041,4.19364120787941,4.19364120787941,TRUE
0.759244841057807,0.229505306575447,0.229505306575447,TRUE
0.97068183356896,4.05521279736422,4.05521279736422,TRUE
0.865845473250374,4.98123415908776,4.55460084788501,FALSE
0.621272054268047,4.02582655893639,4.02582655893639,TRUE
0.546993680531159,0.0764159550890326,0.0764159550890326,TRUE
0.762796304188669,0.418494606157765,0.418494606157765,TRUE
1.46864116797224,0.199444274418056,0.199444274418056,TRUE
0.988495482364669,0.651739018037915,0.651739018037915,TRUE
0.977822029730305,0.621699950657785,0.621699950657785,TRUE
1.24879288114607,4.44811632041819,4.16252234391868,FALSE
1.16764023131691,0.148687168955803,0.148687168955803,TRUE
0.549415596760809,4.38452667207457,4.38452667207457,TRUE
1.19510524440557,0.425360486842692,0.425360486842692,TRUE
0.863261566730216,4.94365931348875,4.48857383732684,FALSE
1.38413360738195,0.0572529132477939,0.0572529132477939,TRUE
1.27529722964391,0.00551209296099842,0.00551209296099842,TRUE
0.639203641330823,4.29836441599764,4.29836441599764,TRUE
0.795009271241724,0.305547270225361,0.305547270225361,TRUE
0.62608278542757,4.11190105276182,4.11190105276182,TRUE
1.08990162378177,4.08211013861001,4.08211013861001,TRUE
1.0616756088566,0.854297547833994,0.854297547833994,TRUE
1.18872112012468,0.432796152075753,0.432796152075753,TRUE
0.811270809033886,4.41321039362811,4.22038416122086,FALSE
1.10558684146963,0.754376786062494,0.754376786062494,TRUE
1.49103431892581,4.92989123007283,4.30476754391566,FALSE
1.24320491519757,0.686510188039392,0.686510188039392,TRUE
0.575857130344957,0.921347253955901,0.921347253955901,TRUE
0.951168906409293,4.65411418373697,4.32915221573785,FALSE
0.553536934545264,0.672506050439551,0.672506050439551,TRUE
0.83955551404506,4.02152466587722,4.02152466587722,TRUE
1.23395214881748,0.113356043584645,0.113356043584645,TRUE
0.504106940468773,4.25298000685871,4.25298000685871,TRUE
1.27190948231146,4.53269381285645,4.50078947842121,FALSE
0.962975211208686,0.501659465953708,0.501659465953708,TRUE
1.22084035002626,0.950384189607576,0.950384189607576,TRUE
1.16650571720675,0.9484563623555,0.9484563623555,TRUE
1.0720737206284,4.37957552215084,4.19217789755203,FALSE
1.20381295005791,0.315441202372313,0.315441202372313,TRUE
1.15722106047906,0.532366170780733,0.532366170780733,TRUE
0.789352145045996,0.674654494505376,0.674654494505376,TRUE
0.597239455673844,0.857196949189529,0.857196949189529,TRUE
1.46242132107727,4.87759728287347,4.28825410571881,FALSE
1.23633402911946,0.0943931534420699,0.0943931534420699,TRUE
1.11272346857004,0.711240462260321,0.711240462260321,TRUE
0.619928880827501,4.72459508036263,4.72459508036263,TRUE
1.05025904648937,4.42643152666278,4.42643152666278,TRUE
0.762756277807057,0.194727044552565,0.194727044552565,TRUE
1.39836083119735,4.76749249896966,4.48529683053493,FALSE
0.509179945802316,0.0371463261544704,0.0371463261544704,TRUE
0.736234935931861,0.528683464508504,0.528683464508504,TRUE
0.630044595338404,4.94193728873506,4.69765423797071,FALSE
0.826233146712184,0.582313220016658,0.582313220016658,TRUE
1.22639888827689,4.00163631839678,4.00163631839678,TRUE
1.49174523539841,0.426484207855538,0.426484207855538,TRUE
1.21513352775946,4.74336535809562,4.26531356293708,FALSE
1.00443981098942,4.63498115632683,4.229145338526,FALSE
0.936047671828419,0.0665084950160235,0.0665084950160235,TRUE
1.44882525061257,4.02768138889223,4.02768138889223,TRUE
0.620181487640366,0.734618200454861,0.734618200454861,TRUE
0.575145176611841,0.218820211011916,0.218820211011916,TRUE
1.38902149279602,0.189816519152373,0.189816519152373,TRUE
0.924452095059678,0.872789690503851,0.872789690503851,TRUE
0.542360678780824,4.52233277447522,4.52233277447522,TRUE
1.14744214364327,0.98612350015901,0.98612350015901,TRUE
0.968619162449613,0.729145848657936,0.729145848657936,TRUE
1.11792612331919,4.11491882801056,4.11491882801056,TRUE
0.770815432537347,4.72272573341615,4.58950243308209,FALSE
0.657295286655426,0.3247640512418,0.3247640512418,TRUE
0.614254270214587,4.88587007531896,4.0856944443658,FALSE
1.00768286315724,4.38129801675677,4.26662288745865,FALSE
1.04803228750825,0.894827040378004,0.894827040378004,TRUE
0.640646189451218,0.521611276315525,0.521611276315525,TRUE
0.66976905008778,0.344802688807249,0.344802688807249,TRUE
1.26198532315902,4.69475664617494,4.081488115713,FALSE
1.02739494061098,0.791824071202427,0.791824071202427,TRUE
1.36098935757764,4.15351914055645,4.15351914055645,TRUE
1.17355498787947,0.532038792502135,0.532038792502135,TRUE
0.513041029684246,4.437205176102,4.14054629509337,FALSE
1.19319890136831,0.888339509489015,0.888339509489015,TRUE
1.39171373215504,0.132822327082977,0.132822327082977,TRUE
1.13185017532669,0.829774597426876,0.829774597426876,TRUE
0.607294654939324,0.553197744069621,0.553197744069621,TRUE
1.4210652038455,4.24641200574115,4.24641200574115,TRUE
1.17536238115281,4.47369629796594,4.27615698799491,FALSE
0.648593712598085,4.22789936535992,4.22789936535992,TRUE
1.2453418422956,4.44656370021403,4.20353142893873,FALSE
1.44259886187501,4.90347145381384,4.76532541913912,FALSE
0.920783375622705,0.792862011119723,0.792862011119723,TRUE
0.797723078168929,4.58605365920812,4.13677465450019,FALSE
0.759426670148969,4.64501443854533,4.64501443854533,TRUE
0.722881316905841,0.724840855225921,0.724840855225921,TRUE
1.06565434345976,0.0946580362506211,0.0946580362506211,TRUE
1.2566501328256,4.95025858934969,4.6430573919788,FALSE
1.1696035459172,4.68257038854063,4.37706980109215,FALSE
1.04652279429138,4.25840862095356,4.25840862095356,TRUE
1.31146365776658,4.71621523750946,4.40020022680983,FALSE
1.25916680204682,0.185099221533164,0.185099221533164,TRUE
0.520068466197699,0.796196335926652,0.796196335926652,TRUE
0.880903700133786,0.790799195878208,0.790799195878208,TRUE
0.550880113616586,0.631508268183097,0.631508268183097,TRUE
1.29790293728001,0.955332809826359,0.955332809826359,TRUE
1.42369921319187,4.59593685250729,4.59593685250729,TRUE
1.04259837046266,4.7065284231212,4.3740010408219,FALSE
1.3523646001704,4.97555983951315,4.3995887520723,FALSE
1.08356286329217,4.46583220455796,4.46583220455796,TRUE
1.16832364350557,4.29804267873988,4.29804267873988,TRUE
1.01131459651515,4.82645185850561,4.63724973145872,FALSE
1.26275058928877,0.962383264675736,0.962383264675736,TRUE
1.40336228790693,4.61405048286542,4.61405048286542,TRUE
1.32047451217659,0.70932093821466,0.70932093821466,TRUE
0.571431849617511,4.43301059934311,4.43301059934311,TRUE
0.503896343056113,4.95637997798622,4.43614570097998,FALSE
0.552198615856469,0.732982308138162,0.732982308138162,TRUE
1.36656017974019,4.2526264959015,4.2526264959015,TRUE
1.07624516892247,0.155500763095915,0.155500763095915,TRUE
0.813842572038993,0.474225449375808,0.474225449375808,TRUE
1.45946578378789,0.435187418479472,0.435187418479472,TRUE
1.09119375701994,0.15563803864643,0.15563803864643,TRUE
1.03140933578834,4.02209178544581,4.02209178544581,TRUE
0.883936671540141,0.288246661191806,0.288246661191806,TRUE
0.819553229492158,4.25526397884823,4.25526397884823,TRUE
1.3083862552885,4.70942675927654,4.70942675927654,TRUE
0.541919498471543,0.566070189699531,0.566070189699531,TRUE
0.863742694724351,0.611056642839685,0.611056642839685,TRUE
1.35659696697257,0.106050216127187,0.106050216127187,TRUE
1.19794657849707,4.59555559721775,4.16139361821115,FALSE
1.18448647297919,4.67687212838791,4.3117944248952,FALSE
0.84801505273208,0.429372488986701,0.429372488986701,TRUE
1.05468182940967,0.670475507387891,0.670475507387891,TRUE
0.637243617558852,0.572791463229805,0.572791463229805,TRUE
1.28493155632168,0.266875815577805,0.266875815577805,TRUE
1.38686257158406,4.1619840527419,4.1619840527419,TRUE
0.70409588329494,4.43169492087327,4.43169492087327,TRUE
1.27062296145596,4.10042386013083,4.10042386013083,TRUE
1.09636296075769,0.70380583149381,0.70380583149381,TRUE
1.45766974240541,4.83166243229061,4.00604437734,FALSE
0.658688397612423,4.95402496401221,4.49859891831875,FALSE
1.0259742741473,0.801299334969372,0.801299334969372,TRUE
1.37315136753023,0.891002633841708,0.891002633841708,TRUE
1.36970607028343,0.518716434016824,0.518716434016824,TRUE
0.523688643239439,4.43375224806368,4.03758124797605,FALSE
1.47588969347998,0.466677605174482,0.466677605174482,TRUE
0.990224198205397,0.108641021884978,0.108641021884978,TRUE
0.889170323032886,0.229371391702443,0.229371391702443,TRUE
0.917554959887639,0.37487425445579,0.37487425445579,TRUE
0.592925820499659,4.97845283290371,4.66139531554654,FALSE
0.661809210199863,4.56746614421718,4.01407123915851,FALSE
0.905416495166719,4.07935243239626,4.07935243239626,TRUE
0.841814444167539,4.05930133862421,4.05930133862421,TRUE
0.915257453219965,0.147020642645657,0.147020642645657,TRUE
0.804052469087765,4.82419143221341,4.25808462197892,FALSE
1.06028053746559,4.62669819849543,4.19080367241986,FALSE
0.655874150572345,4.21389630297199,4.21389630297199,TRUE
1.45657976414077,4.34878583997488,4.04570523626171,FALSE
0.543966625351459,4.14136974932626,4.06923122960143,FALSE
0.872157742734998,4.43138981447555,4.06203852174804,FALSE
1.46261534141377,4.77338701253757,4.74746291060001,FALSE
1.14542751573026,4.90971053671092,4.19098094548099,FALSE
0.561262614326552,0.697298896498978,0.697298896498978,TRUE
0.909945928491652,0.877744746161625,0.877744746161625,TRUE
0.925905134063214,4.37648178613745,4.34390848781914,FALSE
1.00815808470361,0.733880467480049,0.733880467480049,TRUE
0.949599910760298,0.00171328359283507,0.00171328359283507,TRUE
1.12326138350181,4.99968814942986,4.50673896633089,FALSE
0.639977931044996,4.44875137018971,4.44875137018971,TRUE
1.40794640081003,0.410689940443262,0.410689940443262,TRUE
1.06944327475503,0.00313313887454569,0.00313313887454569,TRUE
1.04828057391569,0.336194328032434,0.336194328032434,TRUE
0.616827622521669,4.908332019113,4.54909364040941,FALSE
1.26202833233401,4.47433306486346,4.47433306486346,TRUE
0.978369446704164,4.81531296414323,4.77941242069937,FALSE
1.28196891467087,4.2534900282044,4.2534900282044,TRUE
0.54602654860355,4.95809685112908,4.09740734077059,FALSE
1.31984466779977,0.788119865581393,0.788119865581393,TRUE
0.769408447435126,0.38164146267809,0.38164146267809,TRUE
0.782850414514542,4.77030736138113,4.66337389894761,FALSE
1.14322155946866,0.7718163842801,0.7718163842801,TRUE
1.44811883778311,4.54116248618811,4.30321123544127,FALSE
0.506998454453424,4.65750136878341,4.25253689219244,FALSE
0.851617672014982,0.154918344691396,0.154918344691396,TRUE
0.919045724906027,0.888148887548596,0.888148887548596,TRUE
0.957876797067001,4.93040412780829,4.56702567567118,FALSE
1.21169257932343,0.9064777395688,0.9064777395688,TRUE
1.41984805767424,4.01376679749228,4.01376679749228,TRUE
1.12711070058867,4.27796773356386,4.27796773356386,TRUE
1.40218177833594,4.31155655998737,4.31155655998737,TRUE
1.25732915918343,4.90044273482636,4.90044273482636,TRUE
0.637858365662396,0.874036455061287,0.874036455061287,TRUE
0.653254878008738,0.977935023372993,0.977935023372993,TRUE
0.691312186885625,0.403964653611183,0.403964653611183,TRUE
0.933185140602291,0.734376102220267,0.734376102220267,TRUE
0.587219301844016,4.85564738325775,4.01096935337409,FALSE
0.723780001047999,4.05868544615805,4.05868544615805,TRUE
1.0721486795228,4.32797719421797,4.0492295990698,FALSE
0.900169178377837,0.692342669470236,0.692342669470236,TRUE
1.0654653806705,4.33389606280252,4.17439925856888,FALSE
1.32962387870066,0.68979843868874,0.68979843868874,TRUE
1.14211381948553,0.949682663427666,0.949682663427666,TRUE
0.891498751705512,0.0509467560332268,0.0509467560332268,TRUE
1.20957985473797,0.61861554463394,0.61861554463394,TRUE
0.608824073104188,4.90148227149621,4.23958083149046,FALSE
0.773622734239325,4.44026102102362,4.44026102102362,TRUE
1.09386693267152,4.39739215257578,4.01422633719631,FALSE
0.660184813430533,0.799191204365343,0.799191204365343,TRUE
1.35343023878522,4.5288085732609,4.23302757274359,FALSE
1.34773915773258,4.07378541189246,4.07378541189246,TRUE
0.977886812528595,0.548589494777843,0.548589494777843,TRUE
1.27369212242775,4.24281235248782,4.05419941409491,FALSE
0.795400080503896,4.84449986903928,4.19213489512913,FALSE
0.565628111828119,0.0767738979775459,0.0767738979775459,TRUE
0.94053312484175,0.468793058069423,0.468793058069423,TRUE
0.962098857853562,0.150682332459837,0.150682332459837,TRUE
0.840934370178729,4.68369653937407,4.65387882222421,FALSE
0.685140318702906,0.0559788381215185,0.0559788381215185,TRUE
1.00699772685766,4.76556758861989,4.76556758861989,TRUE
0.519191030645743,0.00219596992246807,0.00219596992246807,TRUE
1.27368603949435,4.935971574625,4.81578174955212,FALSE
1.05966507922858,4.72901089675725,4.21334846597165,FALSE
1.14146263920702,4.33731592656113,4.33301465492696,FALSE
0.968432118650526,0.310750598087907,0.310750598087907,TRUE
0.779223810648546,4.96550236269832,4.59643262857571,FALSE
0.961216570343822,4.91370394011028,4.58633508789353,FALSE
1.29273834172636,0.612281953450292,0.612281953450292,TRUE
1.08556557632983,4.30725950445049,4.05372528638691,FALSE
0.894758985843509,4.34668520535342,4.34668520535342,TRUE
1.31123734964058,4.04371990053914,4.04371990053914,TRUE
0.818563093896955,4.96363071072847,4.51557833282277,FALSE
1.08144733821973,4.81555371498689,4.81555371498689,TRUE
0.955488957930356,0.426017517456785,0.426017517456785,TRUE
0.768803449813277,0.636926776496693,0.636926776496693,TRUE
1.05517720477656,0.744702401338145,0.744702401338145,TRUE
0.731230884324759,4.92832205980085,4.92832205980085,TRUE
1.04323289799504,0.46285373903811,0.46285373903811,TRUE
0.947570141172037,0.219372193561867,0.219372193561867,TRUE
0.630288136890158,0.453479377552867,0.453479377552867,TRUE
1.12172598275356,0.767554111080244,0.767554111080244,TRUE
1.04799428326078,4.50173511821777,4.50173511821777,TRUE
0.649244213709608,0.707341745495796,0.707341745495796,TRUE
1.05954586924054,4.23495088308118,4.23495088308118,TRUE
0.92688557645306,4.36353509104811,4.36353509104811,TRUE
0.947730098385364,4.89350201492198,4.19936591479927,FALSE
1.33329477161169,4.76595756178722,4.09254722460173,FALSE
1.2195872827433,0.479890600079671,0.479890600079671,TRUE
0.956886755535379,4.32303148461506,4.32303148461506,TRUE
1.02126426296309,0.517722210148349,0.517722210148349,TRUE
0.74245707760565,0.923284923192114,0.923284923192114,TRUE
0.575860834680498,0.0144585827365518,0.0144585827365518,TRUE
0.891295091249049,0.916286318562925,0.916286318562925,TRUE
0.51310821599327,0.579609635053203,0.579609635053203,TRUE
1.36749946861528,4.02118553733453,4.02118553733453,TRUE
1.49261567369103,0.433558796532452,0.433558796532452,TRUE
1.2088553882204,0.314499920234084,0.314499920234084,TRUE
1.32671549031511,4.58258844539523,4.58258844539523,TRUE
1.39189626951702,0.29758920124732,0.29758920124732,TRUE
1.03941073268652,0.12014522193931,0.12014522193931,TRUE
1.05531359184533,4.01468979963101,4.01468979963101,TRUE
0.776439883746207,0.275559100788087,0.275559100788087,TRUE
1.15919792582281,4.5236070395913,4.15660658036359,FALSE
0.743435242446139,4.32986534154043,4.32986534154043,TRUE
0.788266204763204,4.74146245280281,4.74146245280281,TRUE
1.21578095853329,4.955556955887,4.45365710766055,FALSE
1.22753363312222,0.601177753414959,0.601177753414959,TRUE
0.673043038696051,4.97688324656337,4.28830150095746,FALSE
0.806311258813366,4.0919499990996,4.0919499990996,TRUE
0.869907276704907,0.184627242852002,0.184627242852002,TRUE
0.577721554320306,0.0314012137241662,0.0314012137241662,TRUE
1.2131501887925,0.938818556489423,0.938818556489423,TRUE
1.05092272907495,4.06050774850883,4.06050774850883,TRUE
0.635865396354347,0.802482597995549,0.802482597995549,TRUE
1.47416369407438,0.559593530604616,0.559593530604616,TRUE
1.06196315889247,0.109860157826915,0.109860157826915,TRUE
1.28840938163921,0.0105141983367503,0.0105141983367503,TRUE
1.34891408425756,0.432310795644298,0.432310795644298,TRUE
1.37804177473299,0.207122195744887,0.207122195744887,TRUE
1.30047637387179,0.806289933621883,0.806289933621883,TRUE
1.14014848647639,0.510993918403983,0.510993918403983,TRUE
1.12892776075751,0.538686544867232,0.538686544867232,TRUE
0.771409004693851,4.8525000330992,4.73968775174581,FALSE
0.529939825413749,4.00558410887606,4.00558410887606,TRUE
0.91986421495676,0.0220642206259072,0.0220642206259072,TRUE
0.85543467104435,4.11837989883497,4.11837989883497,TRUE
0.892331253970042,0.104658766184002,0.104658766184002,TRUE
0.671936832368374,4.97585407854058,4.60250211972743,FALSE
0.819642119342461,4.66174864489585,4.44770878227428,FALSE
0.913555064238608,0.15298340911977,0.15298340911977,TRUE
1.25933569669724,0.569615795975551,0.569615795975551,TRUE
0.771890205098316,4.50527577567846,4.28647238411941,FALSE
0.615582457045093,4.88613812159747,4.52185556245968,FALSE
0.52933661499992,0.736000302946195,0.736000302946195,TRUE
1.30685529788025,0.374222953105345,0.374222953105345,TRUE
0.980126436566934,4.50676520634443,4.50676520634443,TRUE
1.30624794028699,0.0534452190622687,0.0534452190622687,TRUE
0.57900568167679,0.583758063614368,0.583758063614368,TRUE
0.615337409544736,0.264166612643749,0.264166612643749,TRUE
0.62941628950648,4.53822182724252,4.53822182724252,TRUE
1.23874854203314,4.61878773779608,4.37173214950599,FALSE
1.25709853344597,0.603837981587276,0.603837981587276,TRUE
1.49245530855842,0.41973115503788,0.41973115503788,TRUE
1.1245529872831,0.636088421801105,0.636088421801105,TRUE
0.788690108573064,4.01465969602577,4.01465969602577,TRUE
0.699911774368957,0.525834768079221,0.525834768079221,TRUE
1.30091784871183,4.22419115528464,4.22419115528464,TRUE
1.22776271030307,0.743044209200889,0.743044209200889,TRUE
0.717047974700108,4.84484008233994,4.84484008233994,TRUE
1.24423850537278,4.41539186728187,4.36527406726964,FALSE
1.36665370827541,4.56279018335044,4.5085064813029,FALSE
1.02940575638786,0.118263706564903,0.118263706564903,TRUE
1.09863854688592,0.107445560628548,0.107445560628548,TRUE
1.43763233232312,0.650778005365282,0.650778005365282,TRUE
1.45072409836575,0.737594805657864,0.737594805657864,TRUE
1.16053230129182,4.77249124879017,4.08446170249954,FALSE
0.572286580922082,0.146714576752856,0.146714576752856,TRUE
1.32633157866076,0.840522600570694,0.840522600570694,TRUE
0.97954407799989,0.996882972540334,0.996882972540334,TRUE
0.891228783410043,4.69478011713363,4.69478011713363,TRUE
0.799122775672004,4.98242207383737,4.05713076493703,FALSE
0.744308249559253,4.28050483413972,4.28050483413972,TRUE
0.921810131752864,0.524023161735386,0.524023161735386,TRUE
1.43777017691173,0.246600081212819,0.246600081212819,TRUE
0.764485116582364,4.30675710830837,4.30675710830837,TRUE
1.0685687540099,0.292176352348179,0.292176352348179,TRUE
0.702184567693621,0.967382594244555,0.967382594244555,TRUE
0.692805626895279,0.699094995390624,0.699094995390624,TRUE
1.2186117451638,4.01633135578595,4.01633135578595,TRUE
0.813517895527184,4.23301467113197,4.15476799639873,FALSE
0.638390127336606,0.400910674128681,0.400910674128681,TRUE
0.558030697749928,0.453866933006793,0.453866933006793,TRUE
1.43109964113683,4.27653401694261,4.27653401694261,TRUE
1.06833801208995,4.29981458745897,4.29981458745897,TRUE
0.617770360549912,4.98731109686196,4.27187345200218,FALSE
1.06479448149912,4.46405451442115,4.46405451442115,TRUE
1.04025618289597,4.00176155776717,4.00176155776717,TRUE
1.31968251848593,4.06001913966611,4.06001913966611,TRUE
1.20297950389795,4.93165371078067,4.6576845718082,FALSE
1.06774837360717,0.516633888939396,0.516633888939396,TRUE
1.22130926628597,0.425053626298904,0.425053626298904,TRUE
1.25244421348907,4.83182447426952,4.50308222929016,FALSE
0.881422596750781,0.22446543793194,0.22446543793194,TRUE
0.78801028127782,4.60352249536663,4.21132313203998,FALSE
1.0316833271645,0.785837001632899,0.785837001632899,TRUE
0.759646071353927,0.958155288593844,0.958155288593844,TRUE
1.33179031778127,4.2386039996054,4.02394944429398,FALSE
0.905363884754479,4.61626678751782,4.42794729815796,FALSE
0.572631925577298,0.243674486642703,0.243674486642703,TRUE
1.45375862461515,4.76436332473531,4.53588466043584,FALSE
0.717183782951906,0.328184247948229,0.328184247948229,TRUE
0.905625266721472,0.614613716024905,0.614613716024905,TRUE
1.12566831544973,4.75639771018177,4.5913161910139,FALSE
1.12840480380692,4.08772439160384,4.08772439160384,TRUE
0.828238664194942,0.498067357111722,0.498067357111722,TRUE
0.638909491943195,0.0475689661689103,0.0475689661689103,TRUE
1.41465717041865,0.657763320486993,0.657763320486993,TRUE
1.09911596728489,4.2098242121283,4.2098242121283,TRUE
1.24960709596053,4.27540511917323,4.27540511917323,TRUE
1.41895474516787,0.910362766124308,0.910362766124308,TRUE
1.02876539598219,0.475923888152465,0.475923888152465,TRUE
0.871978746028617,0.369225810514763,0.369225810514763,TRUE
0.565808321116492,4.61870315601118,4.38891337439418,FALSE
1.35436992370524,0.940777510171756,0.940777510171756,TRUE
1.01041130139492,0.686308812350035,0.686308812350035,TRUE
0.70999805862084,0.416964252712205,0.416964252712205,TRUE
0.875843436690047,0.480322363786399,0.480322363786399,TRUE
0.707365499809384,0.747085621813312,0.747085621813312,TRUE
0.959240817232057,4.68630348076113,4.68630348076113,TRUE
0.741502250079066,0.471181146800518,0.471181146800518,TRUE
0.618690322386101,4.55758141563274,4.55758141563274,TRUE
0.572469149716198,4.78322624508291,4.05081843957305,FALSE
1.19098984985612,4.80027945386246,4.19229491287842,FALSE
0.786957619246095,4.26510212267749,4.26510212267749,TRUE
0.649412495549768,4.2933556898497,4.24156934581697,FALSE
1.47243200917728,0.460201045032591,0.460201045032591,TRUE
0.910514390328899,0.505546579835936,0.505546579835936,TRUE
0.901813854230568,4.72374742035754,4.36973439948633,FALSE
1.14855634863488,4.15326231182553,4.15326231182553,TRUE
1.4163057396654,0.200214765034616,0.200214765034616,TRUE
0.716662138933316,0.116916601313278,0.116916601313278,TRUE
1.0479988718871,0.851313736988232,0.851313736988232,TRUE
1.220050457865,0.339777960674837,0.339777960674837,TRUE
0.897246005246416,0.0617803973145783,0.0617803973145783,TRUE
0.594001392601058,4.59733275766484,4.25604932918213,FALSE
1.13489640504122,4.95673521794379,4.41525791608728,FALSE
0.502478810260072,0.536787219811231,0.536787219811231,TRUE
0.710523239802569,0.502446452621371,0.502446452621371,TRUE
1.17902280949056,4.40846903948113,4.09262895141728,FALSE
1.36618913034908,0.886022432241589,0.886022432241589,TRUE
1.29969711555168,4.03942009969614,4.03942009969614,TRUE
0.634996398352087,4.86300532124005,4.40097519685514,FALSE
0.887498257681727,0.796296121552587,0.796296121552587,TRUE
1.28847192903049,0.192874448606744,0.192874448606744,TRUE
1.19291366660036,0.372783856466413,0.372783856466413,TRUE
1.09427297138609,4.9358840668574,4.63526050257497,FALSE
0.623857651371509,4.71047559427097,4.71047559427097,TRUE
1.05507810274139,4.39936975669116,4.39936975669116,TRUE
0.949411387788132,4.28024220699444,4.06955179129727,FALSE
1.26616652868688,4.70345075172372,4.32618658384308,FALSE
0.526097721653059,4.22106686094776,4.22106686094776,TRUE
0.695171431871131,4.29363025911152,4.29363025911152,TRUE
1.38123456481844,0.451656870311126,0.451656870311126,TRUE
0.609801593469456,0.532704933546484,0.532704933546484,TRUE
1.46855092793703,4.95245819352567,4.36005789856426,FALSE
0.885198592906818,4.77576267323457,4.77576267323457,TRUE
1.35859140730463,4.86290852935053,4.86290852935053,TRUE
1.38738475460559,4.57502196193673,4.57502196193673,TRUE
0.98909149854444,0.610958968522027,0.610958968522027,TRUE
1.21809180895798,4.51792198652402,4.51792198652402,TRUE
0.986705572577193,0.344356087967753,0.344356087967753,TRUE
1.48870886093937,0.688903174828738,0.688903174828738,TRUE
0.564751129597425,4.10962261469103,4.10962261469103,TRUE
0.657662777928635,4.63149290648289,4.10133752389811,FALSE
1.28534861840308,0.914560941513628,0.914560941513628,TRUE
1.04218828980811,4.99021324096248,4.83292945032008,FALSE
0.916547345230356,4.76866523525678,4.32768214982934,FALSE
1.49888264900073,4.77406455646269,4.77406455646269,TRUE
0.755673117004335,0.324088245863095,0.324088245863095,TRUE
1.00787567114457,0.417568688979372,0.417568688979372,TRUE
0.578971177572384,0.504254582105204,0.504254582105204,TRUE
1.31366836442612,4.967380146496,4.69959903904237,FALSE
0.882179160136729,0.0729607986286283,0.0729607986286283,TRUE
1.30218270793557,0.319227846572176,0.319227846572176,TRUE
0.697923636762425,4.66562275332399,4.66562275332399,TRUE
1.44639977021143,0.0976021201349795,0.0976021201349795,TRUE
0.845672474242747,0.977691123727709,0.977691123727709,TRUE
1.02205024729483,4.00581819470972,4.00581819470972,TRUE
0.611688006436452,4.04214122029953,4.04214122029953,TRUE
1.38597485120408,0.810108051402494,0.810108051402494,TRUE
1.45425497321412,4.43028515344486,4.12516104802489,FALSE
0.540380763122812,0.797541223233566,0.797541223233566,TRUE
0.9936161886435,4.61288201296702,4.61288201296702,TRUE
0.726063704816625,4.9532743380405,4.5938339587301,FALSE
1.3588003392797,4.72265268559568,4.7112292391248,FALSE
1.03093573381193,4.21158852358349,4.21158852358349,TRUE
0.50463815080002,0.983250530902296,0.983250530902296,TRUE
0.777560080168769,0.0451547089032829,0.0451547089032829,TRUE
0.825203143060207,4.24113643169403,4.24113643169403,TRUE
1.08870627661236,4.57699329638854,4.57699329638854,TRUE
0.749684700742364,4.08572056610137,4.08572056610137,TRUE
0.543117280816659,0.492955951020122,0.492955951020122,TRUE
0.610678787576035,0.859498147852719,0.859498147852719,TRUE
1.20375381200574,4.28543675155379,4.28543675155379,TRUE
1.43902123882435,0.135756306815892,0.135756306815892,TRUE
0.811169018037617,4.46389406779781,4.46389406779781,TRUE
0.578492930158973,0.766253520734608,0.766253520734608,TRUE
0.821744091343135,4.20268030883744,4.17233231943101,FALSE
1.12490553688258,0.925189335132018,0.925189335132018,TRUE
0.940241849515587,4.4226959166117,4.4226959166117,TRUE
1.30134530062787,0.416767439106479,0.416767439106479,TRUE
0.779283805051818,0.135334371356294,0.135334371356294,TRUE
1.07071319338866,4.05383677431382,4.05383677431382,TRUE
0.542128012049943,4.47857073298655,4.47857073298655,TRUE
0.690717455465347,0.739417765988037,0.739417765988037,TRUE
1.22708647069521,4.32770718540996,4.32770718540996,TRUE
2.32669005030766,2.07732541207224,1.63683159905486,FALSE
2.01072107534856,2.70133013743907,1.09213944175281,FALSE
2.06772616575472,4.49880588660017,1.792304021772,FALSE
1.50115581974387,4.31491551804356,1.9423444038257,FALSE
1.64377810317092,4.99827120359987,1.3026946214959,FALSE
2.36596708302386,4.23212440288626,1.56300805439241,FALSE
1.58256106055342,4.44674892653711,1.00354843097739,FALSE
1.74457068205811,4.26493806135841,1.59746874612756,FALSE
2.48154315748252,4.05812535411678,1.13633061130531,FALSE
2.07758127944544,4.95585747202858,1.80377678805962,FALSE
1.74872636445798,4.07711234060116,4.07711234060116,TRUE
2.11495395377278,4.46608456270769,1.42232136754319,FALSE
1.53175732074305,2.74553375248797,1.26199377467856,FALSE
1.64642354426906,4.98117792187259,4.92191356234252,FALSE
2.20307297399268,4.93035069270991,4.49026211886667,FALSE
1.56556070852093,4.51932164793834,4.18556315638125,FALSE
2.12180706229992,4.95574620738626,1.83999126311392,FALSE
2.43732736539096,4.70645549800247,4.29259533481672,FALSE
1.58789461478591,4.65454063564539,4.02782417205162,FALSE
2.47280350932851,2.40244512911886,1.07134704408236,FALSE
1.52601071051322,4.62114725331776,1.27059669955634,FALSE
2.22522795200348,2.96757169044577,1.18232347234152,FALSE
1.95370639162138,4.29564924770966,4.29564924770966,TRUE
2.06618240498938,2.00740883336402,1.39050960540771,FALSE
2.37273104628548,4.24930590344593,1.92350818077102,FALSE
2.05456317961216,2.49779403186403,2.49779403186403,TRUE
2.23765220725909,4.23640851886012,1.06790403020568,FALSE
2.12312916200608,4.09815783146769,1.13724294607528,FALSE
1.81102840579115,4.19199995230883,4.19199995230883,TRUE
1.89219648460858,2.6996521060355,2.6996521060355,TRUE
1.70208745542914,4.29462525667623,1.85072694043629,FALSE
2.3527803895995,2.56435696524568,1.62073768605478,FALSE
2.10683015082031,2.32920335349627,2.32920335349627,TRUE
2.25609801383689,4.01133757107891,4.01133757107891,TRUE
2.06251680874266,2.74122027563863,1.28011751174927,FALSE
1.77589901280589,4.20848757098429,4.19557927711867,FALSE
2.23555840365589,4.77959279576316,4.73758103861474,FALSE
2.04927979386412,4.15235655498691,4.15235655498691,TRUE
1.84612704394385,4.94555262080394,1.00487042614259,FALSE
2.01496563479304,4.817076893989,4.51829059002921,FALSE
2.31576794758439,2.49371410603635,1.60689261322841,FALSE
2.02627256931737,4.71336618275382,4.71336618275382,TRUE
1.70304004987702,2.46069015935063,1.44354278617539,FALSE
2.34810768044554,2.70738248969428,2.70738248969428,TRUE
1.87049421505071,2.49061595206149,1.86518549220636,FALSE
1.80332517088391,4.41599814267829,4.41599814267829,TRUE
2.27059704693966,4.39496919768862,1.31700310856104,FALSE
2.23344855499454,2.03750402550213,2.03750402550213,TRUE
2.33890599827282,2.64093155111186,2.64093155111186,TRUE
2.06904884241521,2.59246217668988,2.59246217668988,TRUE
1.52628083829768,2.13947024731897,2.13947024731897,TRUE
1.98612722824328,4.51193321123719,1.16780224745162,FALSE
2.04268103279173,4.21887239255011,4.21887239255011,TRUE
2.33666011691093,4.61094000190496,4.4104983441066,FALSE
2.22866453812458,4.63898962992243,4.21212619869038,FALSE
2.05511380685493,4.66546715493314,4.62439343519509,FALSE
1.57341439742595,4.1328952005133,4.1328952005133,TRUE
1.63650229922496,4.14258607523516,4.14258607523516,TRUE
2.18460869626142,4.99971551587805,4.26918924530037,FALSE
1.59962193621323,4.25429080380127,1.91439895634539,FALSE
1.70378590514883,4.21707823546603,4.21707823546603,TRUE
1.86598013830371,4.67104631359689,4.67104631359689,TRUE
2.3461957576219,2.16222602711059,1.47776586166583,FALSE
1.73687259550206,2.97293082810938,1.82652614475228,FALSE
2.20487785059959,2.11448074737564,2.11448074737564,TRUE
1.6076088307891,2.07064898894168,1.25020722509362,FALSE
2.27906886860728,4.37252506660298,1.44354999926873,FALSE
1.75510568334721,2.1344074010849,1.33562532160431,FALSE
2.04804332600906,2.00981653342023,2.00981653342023,TRUE
1.53390152077191,4.55729662277736,4.31039064656943,FALSE
2.30610947613604,2.33837008033879,1.81099489866756,FALSE
1.83775280718692,2.49071069713682,1.52297620032914,FALSE
2.41628585802391,4.72913661436178,1.90818449598737,FALSE
1.85710641788319,2.11265800660476,2.11265800660476,TRUE
2.47536501311697,2.08457185793668,1.47354405862279,FALSE
1.88437852263451,2.86709859385155,1.13694832869805,FALSE
1.98867353517562,4.93802012666129,4.31976726092398,FALSE
1.9907762312796,2.49288934236392,1.29816170874983,FALSE
1.51225462416187,4.68023341707885,4.68023341707885,TRUE
2.14147320063785,4.12716364883818,1.40580133046024,FALSE
2.01257497165352,4.23680027853698,4.23680027853698,TRUE
1.82035211822949,2.58557783160359,1.54130409727804,FALSE
2.08143315766938,4.5911246468313,1.59049306949601,FALSE
2.11734440829605,4.3742908986751,4.3742908986751,TRUE
1.93827453767881,4.34942855779082,4.34942855779082,TRUE
1.67036898061633,4.57907754182816,4.03065529488958,FALSE
2.21508049662225,2.25635479646735,1.09611125150695,FALSE
2.24778654868715,2.58726471220143,1.2503730005119,FALSE
2.34391470812261,4.20914352801628,4.20860724197701,FALSE
2.03475904697552,4.34175978251733,1.60110670397989,FALSE
1.80223526153713,4.67839517677203,4.50045833806507,FALSE
1.95651818206534,2.53205228992738,1.14929271466099,FALSE
1.88434253446758,4.94330959534273,4.88553281477652,FALSE
1.74904685467482,4.16619173623621,1.15119472471997,FALSE
2.15462674479932,4.89666257682256,4.6223630909808,FALSE
2.45532370172441,4.01689821109176,4.01689821109176,TRUE
1.79108295729384,2.2408200034406,1.00111363991164,FALSE
2.15018908656202,2.90365859423764,2.90365859423764,TRUE
2.03635993087664,4.63068820768967,4.21036267699674,FALSE
2.09745186660439,4.43791593471542,4.43791593471542,TRUE
1.52489826944657,4.66330608795397,4.66330608795397,TRUE
1.50484173954464,2.0439595123753,2.0439595123753,TRUE
1.63137825438753,4.81550843990408,1.26691934047267,FALSE
1.52481710375287,2.62454988015816,2.62454988015816,TRUE
1.59212945192121,2.77332015777938,2.77332015777938,TRUE
1.97555822413415,4.25370062608272,1.77985436911695,FALSE
1.69665676122531,2.21159988385625,1.31465431582183,FALSE
2.31467394856736,2.64282485540025,1.74472541525029,FALSE
1.74405922810547,2.45115593913943,2.45115593913943,TRUE
1.98880763794295,4.09672494116239,4.09672494116239,TRUE
2.14888247963972,2.74674719083123,2.74674719083123,TRUE
1.65871647000313,2.1379427802749,2.1379427802749,TRUE
2.33697791094892,2.52191399340518,2.52191399340518,TRUE
1.93659652979113,2.12626079656184,2.12626079656184,TRUE
1.73349552508444,2.58421758376062,1.81736787594855,FALSE
1.79885599203408,4.74927945644595,4.27557255234569,FALSE
1.65942133683711,4.84406031505205,1.10229521687143,FALSE
2.08556710416451,4.10799178667367,1.51843213150278,FALSE
1.64877797709778,4.33423406514339,4.33423406514339,TRUE
1.67905955971219,4.01346639846452,4.01346639846452,TRUE
1.83922150498256,2.49015791993588,2.49015791993588,TRUE
1.68390193884261,4.27041513589211,1.82950691366568,FALSE
1.90554152219556,4.51294903410599,1.2865860669408,FALSE
2.11355961835943,2.4151055039838,2.4151055039838,TRUE
2.18567133438773,4.14137670886703,1.51789344777353,FALSE
2.32352560013533,4.61214436497539,1.60689621092752,FALSE
1.87398211378604,2.32442271360196,1.54660204378888,FALSE
2.45284100458957,2.84312555822544,2.84312555822544,TRUE
1.51883215899579,4.12252977397293,1.9485087969806,FALSE
2.11237497231923,4.24738920875825,1.12790669244714,FALSE
1.96357376384549,4.90407557203434,4.37734482740052,FALSE
1.85472962050699,2.54195151338354,1.73799318494275,FALSE
2.38242302881554,4.14265507366508,4.14265507366508,TRUE
1.57580285845324,4.70682929526083,4.70682929526083,TRUE
2.38329119165428,2.02423289814033,2.02423289814033,TRUE
1.68822183576412,4.99820413510315,1.97245267918333,FALSE
1.71506674680859,2.25498681375757,1.39108793623745,FALSE
2.3695322915446,2.69087928067893,2.69087928067893,TRUE
1.56083805626258,4.46742477663793,4.06006855261512,FALSE
1.73489960073493,4.38992538442835,1.43453061860055,FALSE
2.49301551282406,2.89097007922828,2.89097007922828,TRUE
2.17819772777148,4.66035806969739,1.90575212216936,FALSE
1.93548680050299,2.43995395395905,2.43995395395905,TRUE
1.87730994191952,4.25806545326486,1.31544876401313,FALSE
1.96118402434513,4.00641366280615,4.00641366280615,TRUE
2.30185187165625,4.82211881293915,1.6380062662065,FALSE
2.16296697524376,4.24430352705531,4.24430352705531,TRUE
1.96600366407074,2.14703062060289,1.78675311035477,FALSE
1.55325943650678,4.06421285821125,1.5999178676866,FALSE
1.73719791835174,4.55562798981555,1.30788911296986,FALSE
1.73323973757215,4.28502852213569,4.28502852213569,TRUE
1.73065360076725,4.02638070564717,4.02638070564717,TRUE
1.56172627396882,2.93404647242278,1.08986004255712,FALSE
1.99711860925891,2.608928788919,2.608928788919,TRUE
1.74412508867681,4.36936305696145,1.41259562480263,FALSE
2.25818553892896,4.41137741156854,4.41137741156854,TRUE
2.04730267752893,2.76251008338295,1.9641952982638,FALSE
2.44806689629331,4.93792001018301,1.03206819994375,FALSE
1.58617219235748,4.43494592956267,1.28494335105643,FALSE
2.44788258499466,4.14268835983239,1.45026167412288,FALSE
2.22239886806346,2.57104981481098,1.52073614648543,FALSE
2.42200460471213,2.48730281577446,2.48730281577446,TRUE
2.11384094366804,4.19606538605876,4.19606538605876,TRUE
1.66096650133841,4.9081297533121,4.62518478743732,FALSE
1.68294069217518,2.25620115920901,2.25620115920901,TRUE
2.23018356203102,2.78346021706238,1.89723072224297,FALSE
2.08952565048821,4.17726304498501,4.17726304498501,TRUE
1.81248236261308,4.0394434875343,1.40750833763741,FALSE
2.27279439894482,2.97578228986822,2.97578228986822,TRUE
1.83629820216447,2.48846412543207,2.48846412543207,TRUE
2.35567669104785,2.16489592241123,2.16489592241123,TRUE
2.08052849350497,2.21352823218331,1.83725417079404,FALSE
1.91572265140712,2.70985037810169,1.13460382027552,FALSE
2.43257278529927,4.65636068023741,4.65636068023741,TRUE
1.9626988414675,2.14145143073983,2.14145143073983,TRUE
1.59934632992372,4.8528671299573,4.76351720211096,FALSE
1.96544936322607,2.63757966342382,2.63757966342382,TRUE
2.48408385762013,2.02399190841243,2.02399190841243,TRUE
2.4252728659194,2.14874646766111,2.14874646766111,TRUE
1.93539876351133,4.72579015418887,1.7914099174086,FALSE
2.36972071579657,2.72252237563953,1.11321298871189,FALSE
1.80035417177714,4.94610345270485,1.18255446362309,FALSE
2.29797263117507,2.10232045012526,2.10232045012526,TRUE
2.30051071196795,2.38372431136668,2.38372431136668,TRUE
1.88692569616251,2.50816883612424,1.53909801947884,FALSE
1.88158969511278,2.51958075445145,1.3386322108563,FALSE
2.14551561418921,2.91009110235609,2.91009110235609,TRUE
2.36166745424271,4.73102523386478,1.15193098969758,FALSE
2.15663267089985,2.41197242261842,1.19894555211067,FALSE
2.01632607355714,4.57213750877418,1.95369820133783,FALSE
1.64878158341162,2.45763345621526,2.45763345621526,TRUE
2.11276590288617,4.58645946392789,4.47419254225679,FALSE
1.54196681897156,2.91986890812404,2.91986890812404,TRUE
1.99835899262689,2.75283930054866,2.75283930054866,TRUE
2.23950822162442,4.47536571952514,1.07016604277305,FALSE
2.25389977940358,2.88529237918556,1.12921191984788,FALSE
1.56309374119155,2.99348786473274,1.50505918241106,FALSE
1.94248193339445,2.37531531974673,2.37531531974673,TRUE
2.00067169917747,2.34692884120159,2.34692884120159,TRUE
1.77024310035631,2.7781271985732,2.7781271985732,TRUE
2.09880214906298,4.12120496877469,4.10422392282635,FALSE
2.23583762627095,4.66840300057083,4.52295380597934,FALSE
2.21357781183906,2.742526573129,2.742526573129,TRUE
1.61649293685332,2.20139751001261,2.20139751001261,TRUE
2.07512061833404,4.09670677827671,1.9596877519507,FALSE
2.29813198721968,2.44378611235879,2.44378611235879,TRUE
1.73182379663922,4.34298576018773,1.39666099473834,FALSE
2.22485582553782,2.29341266676784,2.29341266676784,TRUE
2.33802319783717,2.55970186251216,1.69137604697607,FALSE
1.61883857077919,2.02855861769058,2.02855861769058,TRUE
2.45895039662719,4.62902022060007,1.24544349033386,FALSE
2.24776458437555,4.90082536032423,1.20079751545563,FALSE
2.31088947877288,2.9349564674776,1.16290710121393,FALSE
1.68991772341542,2.67382421484217,1.32473174785264,FALSE
1.52596877748147,4.6298210232053,4.6298210232053,TRUE
2.36378229223192,2.16985444771126,1.96040881657973,FALSE
2.41917986539192,4.44082600343972,4.44082600343972,TRUE
1.63762798788957,2.30408985028043,2.30408985028043,TRUE
1.97764862189069,4.01391346845776,1.62955964682624,FALSE
1.96296150027774,4.25594716100022,1.36898162052967,FALSE
2.20017861109227,4.27131574554369,1.67604318307713,FALSE
1.56557490117848,4.31788358162157,1.40191062516533,FALSE
2.23303999332711,4.0840541056823,4.0840541056823,TRUE
1.89593159034848,2.1294977911748,2.1294977911748,TRUE
1.9614878448192,4.35268398979679,1.65878408192657,FALSE
2.22529936325736,4.93883772799745,1.43807047931477,FALSE
1.97000264702365,2.02567597292364,1.575087525649,FALSE
2.49952397751622,2.43672754988074,2.43672754988074,TRUE
2.34593579173088,4.55496885767207,1.09351614164189,FALSE
2.32820730376989,2.2261437731795,1.18901829281822,FALSE
2.26164434431121,4.23602539324202,1.02268488449045,FALSE
1.61210649181157,4.6709997698199,4.02270802622661,FALSE
2.33897701930255,4.81291580665857,4.12033700756729,FALSE
2.3138505241368,4.07822472485714,4.07822472485714,TRUE
2.4914121942129,2.3555679244455,2.3555679244455,TRUE
1.54831452481449,2.67063141264953,1.37481156224385,FALSE
2.24678791244514,4.46797941974364,4.23131718905643,FALSE
1.91931352159008,2.41571294981986,2.41571294981986,TRUE
2.08214389719069,4.40996646159329,4.40996646159329,TRUE
2.33073406224139,2.33817561925389,2.33817561925389,TRUE
1.5135306273587,2.82747273356654,2.82747273356654,TRUE
1.51152176316828,2.163948739646,2.163948739646,TRUE
2.49644570727833,2.38429036829621,1.57294651353732,FALSE
2.26568966708146,4.29932318767533,4.29932318767533,TRUE
1.81466261064634,2.95267553976737,1.62695640139282,FALSE
2.31201174436137,2.23054311820306,2.23054311820306,TRUE
2.49121921742335,4.55078965541907,4.20913211070001,FALSE
1.70075959293172,2.08595974324271,1.00927180447616,FALSE
2.1460372202564,2.70791168673895,2.70791168673895,TRUE
1.93755072890781,4.78894143551588,4.48021319508553,FALSE
2.43802826153114,2.8099008561112,2.8099008561112,TRUE
2.48800330539234,2.17505343141966,2.17505343141966,TRUE
1.95631956099533,4.24246230488643,1.37872854806483,FALSE
1.730614943197,4.55952882161364,4.55952882161364,TRUE
2.19548926851712,2.49580160109326,1.26660195365548,FALSE
2.05663234461099,4.00819856929593,1.26461365073919,FALSE
2.08471008948982,2.5848918852862,1.82591785048135,FALSE
1.9336312469095,2.67657365184277,2.67657365184277,TRUE
1.92617505276576,4.77276543038897,1.54089115350507,FALSE
2.09685439546593,2.32218535686843,1.6540026566945,FALSE
1.95208558486775,2.50485520996153,2.50485520996153,TRUE
2.45660865865648,2.94341987674125,2.94341987674125,TRUE
2.34443035000004,2.23535007424653,2.23535007424653,TRUE
1.72276860265993,4.60876102163456,1.99258079635911,FALSE
1.92017017700709,2.58696607057936,1.3242737245746,FALSE
1.91998293553479,4.70157438772731,1.22347220755182,FALSE
1.52079084888101,4.75559417693876,1.40097059914842,FALSE
1.88044796953909,2.74168206332251,2.74168206332251,TRUE
1.92234842758626,4.01627292623743,1.69334246776998,FALSE
1.69142606342211,4.07672437117435,1.77395412139595,FALSE
2.20532928174362,4.67156400810927,4.33647348871455,FALSE
1.51352047524415,2.80528571642935,2.80528571642935,TRUE
2.23120310576633,2.8262218721211,2.8262218721211,TRUE
1.93272409797646,4.22345413267612,4.21783137694001,FALSE
2.23124009300955,2.02424149075523,1.58968794625252,FALSE
1.51394155249,4.01756418077275,1.13313157623634,FALSE
1.54531330848113,2.51695524551906,1.12356691877358,FALSE
1.91841437644325,2.99500655685551,1.36868182686158,FALSE
2.14384000212885,4.90230484423228,1.97896364843473,FALSE
1.71979378559627,2.40465836599469,2.40465836599469,TRUE
2.33344265283085,4.43224919261411,4.43224919261411,TRUE
2.19476731354371,2.83805298851803,1.75293410522863,FALSE
2.39912448520772,2.05705216038041,2.05705216038041,TRUE
1.91424028528854,2.45865604747087,2.45865604747087,TRUE
1.9110047032591,4.45780860283412,1.36198377958499,FALSE
1.75001498940401,2.31011497532018,2.31011497532018,TRUE
1.8737670390401,4.74401154415682,4.74401154415682,TRUE
1.73189273267053,2.01444573886693,1.7585587783251,FALSE
2.43160316464491,4.10911167832091,1.80755542009138,FALSE
1.97634475515224,4.71484276372939,4.06553190480918,FALSE
1.54766500298865,4.72793167945929,4.72793167945929,TRUE
2.27353105600923,2.04490294517018,1.54456250602379,FALSE
1.83111732942052,4.34841970656998,4.34841970656998,TRUE
2.0528764706105,2.1212084533181,1.96485981531441,FALSE
2.17633052892052,4.6535102983471,1.54967520572245,FALSE
1.77733437088318,4.0771971498616,1.61253528832458,FALSE
1.55285567836836,4.19070030120201,1.07091748551466,FALSE
1.92575858370401,4.28260892932303,4.28260892932303,TRUE
2.11011848202907,4.70596704958007,1.85735441953875,FALSE
2.47604603506625,2.478776789736,1.86767999758013,FALSE
2.46980012021959,4.99861206416972,1.3148391074501,FALSE
1.58848455734551,2.24019444873556,1.04397198627703,FALSE
1.99838003725745,2.4311483358033,2.4311483358033,TRUE
1.89568936778232,2.68349009286612,1.12644807272591,FALSE
1.89033192908391,4.8365504082758,1.03455991274677,FALSE
1.81849949085154,2.15810984629206,2.15810984629206,TRUE
2.18257505423389,4.26795325102285,4.04883182886988,FALSE
1.78461490757763,4.29921567183919,1.80318642710336,FALSE
1.89009471423924,4.62735665636137,1.52700181026012,FALSE
2.4901685602963,4.63467166665941,1.30025690817274,FALSE
2.29200573149137,4.43709510494955,4.43709510494955,TRUE
1.81240515154786,4.60230048582889,1.73725851997733,FALSE
2.31711773038842,4.02356506395154,4.02356506395154,TRUE
1.72090977220796,4.6696984921582,1.15661043976434,FALSE
2.00107382028364,4.40510004758835,1.60739186778665,FALSE
1.66697229631245,4.31148895644583,1.70370705774985,FALSE
1.61965919448994,4.37579707195982,4.27791555970907,FALSE
2.39760996773839,2.73771279631183,1.77026640041731,FALSE
1.59371487866156,4.46429049922153,4.46429049922153,TRUE
2.36505855666474,2.22299873596057,2.22299873596057,TRUE
1.77659146371298,2.2569740335457,1.47850325144827,FALSE
1.52728369273245,2.39716487028636,2.39716487028636,TRUE
2.28738496336155,2.79388691694476,1.74866233346984,FALSE
1.85866029979661,2.72874921723269,1.30548605369404,FALSE
1.52510296576656,2.93021981255151,1.57226291927509,FALSE
2.24609359796159,4.24020758317783,4.24020758317783,TRUE
1.52962557715364,2.17639364977367,1.93805039464496,FALSE
1.93386483099312,2.61887759226374,1.53684505959973,FALSE
1.75662683299743,4.74543249653652,4.74543249653652,TRUE
1.9980152209755,2.29745291173458,1.34989584004506,FALSE
2.15335523057729,4.52195828408003,1.80902722082101,FALSE
1.58365688566118,4.57346661039628,4.57346661039628,TRUE
1.68047246173956,4.53018399095163,1.55605856771581,FALSE
1.60446250159293,2.0348975113593,1.44744668598287,FALSE
2.31239298381843,4.87647054274566,1.98468271596357,FALSE
2.12750244163908,4.62311580008827,4.62311580008827,TRUE
2.13057248597033,2.31040629092604,2.31040629092604,TRUE
1.89088985021226,4.75468892534263,1.42539199744351,FALSE
1.93225357378833,2.85689884517342,2.85689884517342,TRUE
1.84863400226459,2.95246929326095,1.19707446265966,FALSE
2.29355775867589,2.08662298391573,1.36219331645407,FALSE
2.38693611207418,2.61467214301229,2.61467214301229,TRUE
2.1511270867195,4.11838282318786,1.01844958937727,FALSE
2.09286326426081,4.1568332023453,1.04525024793111,FALSE
1.82782209385186,4.11650155088864,4.11650155088864,TRUE
1.57568936794996,2.66789808240719,1.19043517624959,FALSE
2.09138724207878,2.51871447893791,2.51871447893791,TRUE
1.67833676352166,4.73633141838945,4.70205589104444,FALSE
2.24135012412444,4.51473328680731,1.53672751761042,FALSE
1.79387620813213,4.08138289558701,1.58682825625874,FALSE
2.13918581069447,4.51347454311326,1.24501423211768,FALSE
1.62482239725068,2.89543925318867,2.89543925318867,TRUE
1.75526578375138,2.81614501751028,1.73094766680151,FALSE
2.32057468732819,2.15209324448369,1.4139316957444,FALSE
2.30378039297648,2.72280365624465,2.72280365624465,TRUE
1.54583463072777,2.64420084096491,1.12802903004922,FALSE
2.37553172186017,4.19859111239202,4.19859111239202,TRUE
1.62800908996724,2.1849238651339,2.1849238651339,TRUE
2.10883140354417,4.55502098915167,1.01464538858272,FALSE
1.96956687327474,2.56717665679753,1.80433278367855,FALSE
2.05729108559899,4.04375944379717,4.04375944379717,TRUE
2.23039278457873,4.26202401774935,4.26202401774935,TRUE
1.969858688768,2.70612746477127,2.70612746477127,TRUE
2.4886100590229,2.88695797813125,1.57882029004395,FALSE
2.48466838453896,2.65675418288447,1.75581428059377,FALSE
1.8932846810203,4.45389344263822,4.34306511608884,FALSE
2.10884713754058,2.52280719927512,1.87030982039869,FALSE
1.84548373008147,2.27628866885789,2.27628866885789,TRUE
1.93711256212555,2.10185581143014,2.10185581143014,TRUE
1.72913196333684,2.03091136412695,1.20387217937969,FALSE
1.50607224809937,4.2318606141489,4.2318606141489,TRUE
1.52387688821182,2.75494930590503,1.60950997332111,FALSE
1.55875842832029,4.86737703881226,4.86737703881226,TRUE
2.26457564509474,4.22339225420728,1.89004932157695,FALSE
1.96904400549829,4.38933908147737,1.24932445329614,FALSE
2.35083188023418,4.61547094467096,1.56736853602342,FALSE
2.08171939058229,2.03586331987754,2.03586331987754,TRUE
1.68688826239668,4.27139732637443,1.30534228892066,FALSE
2.10906097851694,4.59453356917948,1.21136733004823,FALSE
2.39334173314273,4.16079540154897,4.16079540154897,TRUE
2.29432116588578,2.28628250095062,2.28628250095062,TRUE
2.00409283395857,2.33511242037639,1.41004609153606,FALSE
1.92302827374078,4.51608015387319,4.51608015387319,TRUE
2.15438128774986,4.37270522559993,4.01768525969237,FALSE
2.38773851445876,4.58529359987006,1.81132447277196,FALSE
2.39201647113077,2.37092932756059,1.80607512407005,FALSE
1.67839053785428,2.95131462626159,1.47612230316736,FALSE
1.75750242476352,2.98970938939601,1.96266371640377,FALSE
1.61343850474805,2.48321324377321,1.70476039638743,FALSE
2.29715895862319,2.61252445215359,2.61252445215359,TRUE
1.60953848878853,4.74150876677595,4.10884122597054,FALSE
2.3290716947522,2.37116582877934,2.37116582877934,TRUE
2.27104629692622,4.94810351869091,4.82711146725342,FALSE
2.44368940452114,4.13065207563341,4.13065207563341,TRUE
1.96695759356953,4.02707130787894,4.02707130787894,TRUE
2.43985564750619,4.84423603047617,1.4137002856005,FALSE
2.28518294240348,2.624954308616,2.624954308616,TRUE
2.37460787501186,2.90208426234312,2.90208426234312,TRUE
1.89446265343577,4.83637851779349,1.50614969059825,FALSE
1.59969916078262,2.80330634559505,2.80330634559505,TRUE
1.77696142042987,2.7710621971637,1.11875747493468,FALSE
2.22222205111757,2.02464761142619,1.13024659315124,FALSE
1.856305179419,2.25062104524113,2.25062104524113,TRUE
1.8827118834015,2.27814343455248,2.27814343455248,TRUE
1.53196865087375,4.35225949878804,4.35225949878804,TRUE
2.02144528692588,2.07614488876425,2.07614488876425,TRUE
1.62107791029848,2.16118190204725,2.16118190204725,TRUE
2.38518417649902,2.50068374164402,1.44360887864605,FALSE
1.57464629900642,4.92972766701132,4.46355229127221,FALSE
2.28422794677317,2.49286633729935,2.49286633729935,TRUE
2.35413230257109,2.78665937203914,2.78665937203914,TRUE
1.53717817063443,4.55414994666353,4.55414994666353,TRUE
1.77514350949787,4.88768627424724,4.20024555292912,FALSE
2.14206994906999,2.12134454771876,2.12134454771876,TRUE
2.28507835953496,2.80257661477663,2.80257661477663,TRUE
1.90006271190941,4.41580802900717,1.35385456541553,FALSE
2.43530232971534,2.69222921738401,1.67478005145676,FALSE
1.8905169707723,4.46474582888186,4.46474582888186,TRUE
1.92395930713974,2.92417712602764,1.98524897079915,FALSE
1.78642170107923,4.46202105144039,4.46202105144039,TRUE
2.11174840852618,4.18120543682016,4.18120543682016,TRUE
2.05881273862906,4.57788766175508,1.05729925842024,FALSE
1.53996713506058,2.28251859918237,2.28251859918237,TRUE
2.24528194684535,4.73270811093971,4.5465332781896,FALSE
1.70648742071353,4.91685479530133,4.0663669120986,FALSE
2.15649596508592,2.08555855997838,1.47472987533547,FALSE
2.02241467125714,2.9404620139394,2.9404620139394,TRUE
2.13343658484519,2.35610506939702,2.35610506939702,TRUE
2.11756313382648,4.51807303191163,1.16842234903015,FALSE
1.78489554743282,4.21868792246096,4.21868792246096,TRUE
1.7238072224427,4.40300150215626,1.29761066706851,FALSE
2.03901935531758,4.560041685123,1.77370795910247,FALSE
2.49637197726406,2.15924375946634,2.15924375946634,TRUE
1.82891653687693,2.9119883319363,1.5282507375814,FALSE
1.82333608833142,2.91930983983912,1.14181092451327,FALSE
1.53532351786271,2.65305598219857,1.89767997013405,FALSE
2.02561185252853,2.99533190019429,2.99533190019429,TRUE
2.09680691501126,2.66232842183672,2.66232842183672,TRUE
2.24208665918559,2.14748055208474,1.78802615776658,FALSE
2.45283712958917,4.64373766025528,4.249105933588,FALSE
1.98962123785168,2.54400836117566,2.54400836117566,TRUE
1.58328734547831,4.42091534938663,4.42091534938663,TRUE
1.75992799899541,2.05843250313774,1.47734731179662,FALSE
2.37484662560746,2.14168297452852,1.0689774916973,FALSE
2.35205913637765,2.52777231857181,2.52777231857181,TRUE
2.34290466457605,2.68453452270478,1.50727607402951,FALSE
2.44690367463045,2.3793532368727,2.3793532368727,TRUE
2.15268163476139,4.89247378380969,4.71684183576144,FALSE
1.98815556522459,2.49519154825248,2.49519154825248,TRUE
1.68775670067407,2.89006268233061,2.89006268233061,TRUE
2.21303306077607,2.99810332222842,1.11411637393758,FALSE
1.58506997069344,2.9611443108879,2.9611443108879,TRUE
1.96119940560311,2.08095441455953,2.08095441455953,TRUE
2.43590730661526,4.45163949462585,1.34958133008331,FALSE
2.34529366786592,2.66717050247826,2.66717050247826,TRUE
2.21618671691976,2.04913740605116,2.04913740605116,TRUE
1.62380634830333,4.89437854662538,4.23795457952656,FALSE
2.09482746128924,2.29281594580971,1.82078975159675,FALSE
2.48985280143097,4.10073758522049,1.18688458716497,FALSE
2.1154084878508,2.48591814283282,2.48591814283282,TRUE
1.77307766699232,4.31611576047726,1.11432329122908,FALSE
1.56370684318244,2.22889223089442,2.22889223089442,TRUE
1.57230327557772,4.63065764005296,1.96223295596428,FALSE
2.37351121404208,2.36595608876087,2.36595608876087,TRUE
1.86282499670051,4.61064421315677,4.61064421315677,TRUE
2.44562214915641,2.24164541088976,1.26533271674998,FALSE
2.0583189399913,4.72218188154511,4.65763095673174,FALSE
2.01266115088947,2.98087949911132,2.98087949911132,TRUE
2.4477716635447,4.80964588094503,4.67150290263817,FALSE
1.60980159556493,2.19520513480529,2.19520513480529,TRUE
2.3189075505361,4.20906426664442,4.06657956866547,FALSE
1.87734210677445,4.29483604268171,1.54828061116859,FALSE
2.05664104782045,4.0989728756249,4.0989728756249,TRUE
1.81387118669227,2.42540995893069,1.006186069455,FALSE
1.58234288031235,2.07004511146806,1.08797263447195,FALSE
2.27993754227646,2.889230215922,1.714457210619,FALSE
1.69323472841643,2.86136285844259,2.86136285844259,TRUE
2.15558546758257,2.29557636613026,1.43283081101254,FALSE
1.93514705332927,4.32177025149576,1.0995144918561,FALSE
1.69714832655154,4.47861308581196,4.47861308581196,TRUE
2.49466042220592,2.01485269586556,1.30926789296791,FALSE
1.94674286642112,4.65893151261844,4.17540192673914,FALSE
1.53142666420899,4.88159178709611,4.67031658417545,FALSE
2.43701655813493,4.03657968877815,4.02275633835234,FALSE
2.3709839542862,2.0105890231207,1.84853947605006,FALSE
2.10124628338963,2.04001341853291,2.04001341853291,TRUE
1.79901545634493,2.32744882325642,1.86457233177498,FALSE
2.30934627517127,4.62211622763425,4.36891873087734,FALSE
2.45214238506742,4.25949842133559,4.06518887751736,FALSE
2.35205397126265,4.48838072130457,1.4312845475506,FALSE
1.6273097358644,2.07657764898613,1.39148672949523,FALSE
2.46888234978542,4.1130221975036,4.1130221975036,TRUE
2.05710100871511,4.51359116658568,4.51359116658568,TRUE
1.50536444736645,4.65657801949419,4.21215817402117,FALSE
1.63576391967945,4.19754040264525,4.19754040264525,TRUE
1.50584710156545,4.48691938514821,1.54554058611393,FALSE
2.31687406217679,2.24988364963792,2.24988364963792,TRUE
2.28216358786449,4.85923176887445,4.58159309090115,FALSE
2.43106628581882,4.76503851939924,1.01111515867524,FALSE
1.86868988233618,4.6478281354066,1.37964262231253,FALSE
2.47445487417281,4.19253126741387,1.7708565001376,FALSE
2.32374368188903,4.19301055837423,4.19301055837423,TRUE
2.28744886326604,2.74219044391066,1.50800510891713,FALSE
2.12282583466731,2.22560898587108,2.22560898587108,TRUE
2.46735492884181,2.74889106699266,2.74889106699266,TRUE
1.99991849064827,4.35182035388425,1.32201395439915,FALSE
2.39369559963234,2.09954337892123,1.49575004517101,FALSE
1.90104324696586,4.71431751106866,1.75399669725448,FALSE
1.9475416096393,2.02137677604333,2.02137677604333,TRUE
2.43577908212319,4.92216019821353,1.68688247934915,FALSE
2.18333219736814,2.98628438659944,2.98628438659944,TRUE
1.51816313015297,4.37763279932551,1.64666239288636,FALSE
1.6655267176684,4.13270444027148,4.13212581654079,FALSE
1.99583449889906,4.75865319534205,4.55756414728239,FALSE
1.92653522803448,2.64640856860206,2.64640856860206,TRUE
2.49205312062986,2.03717320016585,2.03717320016585,TRUE
2.38895012391731,4.25228957971558,4.25228957971558,TRUE
1.84575537126511,2.51657732320018,2.51657732320018,TRUE
2.20584412501194,4.30103286844678,1.65687218122184,FALSE
2.4087246870622,4.03663489641622,4.03663489641622,TRUE
2.17629288719036,2.96707745292224,2.96707745292224,TRUE
2.13910027127713,2.94899212685414,1.92878000438213,FALSE
1.6496045270469,2.93672760343179,2.93672760343179,TRUE
2.10112539003603,4.00494071468711,4.00494071468711,TRUE
1.77275123586878,2.0215042703785,1.52203202154487,FALSE
1.95785337104462,2.42658001999371,2.42658001999371,TRUE
1.72225309326313,4.68556382250972,1.97632326348685,FALSE
1.75492151686922,2.43065066728741,2.43065066728741,TRUE
2.15368772717193,2.53895110730082,2.53895110730082,TRUE
1.97199316113256,2.74097002809867,2.74097002809867,TRUE
1.66096303565428,4.0847940237727,4.0847940237727,TRUE
1.77208033460192,2.91256160102785,1.78024228313006,FALSE
2.21295609301887,4.55616051051766,1.34300251258537,FALSE
2.1133536521811,2.55573193426244,1.6752922097221,FALSE
1.63212196622044,2.19529460649937,2.19529460649937,TRUE
1.5700072532054,4.90097647556104,4.79358518705703,FALSE
2.46626501297578,2.59087094361894,2.59087094361894,TRUE
1.86827027797699,2.54323686659336,1.62194290012121,FALSE
2.17745408462361,4.92805059230886,4.14010869571939,FALSE
2.34595173038542,4.77514452300966,1.36546264984645,FALSE
1.74165038531646,4.42149512865581,4.42149512865581,TRUE
1.53515099105425,4.54128961125389,1.89857953577302,FALSE
2.09524023672566,4.4770166487433,4.4770166487433,TRUE
2.33619112800807,2.14655574550852,2.14655574550852,TRUE
1.86224921024404,2.69455105927773,2.69455105927773,TRUE
1.83218853338622,2.11047822330147,2.11047822330147,TRUE
2.14473633072339,2.02294916589744,1.62105494481511,FALSE
2.45861513679847,4.03807534603402,1.99560250365175,FALSE
2.09620362846181,4.53984752227552,4.52486866666004,FALSE
2.01028001797386,2.61455468810163,2.61455468810163,TRUE
1.65526413591579,4.06536449491978,4.06536449491978,TRUE
2.34585100552067,4.05673945019953,1.40554907359183,FALSE
1.71438042563386,2.8690195705276,1.16617980063893,FALSE
2.16987324482761,2.8658324140124,1.5138385517057,FALSE
2.11775645124726,4.36633061943576,1.55668885377236,FALSE
1.54999977699481,2.02337497309782,2.02337497309782,TRUE
2.449398775585,4.7155842888169,4.09846137836576,FALSE
2.08255203161389,4.53961714915931,1.48717718175612,FALSE
2.36095433705486,2.52316783880815,1.15474566118792,FALSE
2.01846724934876,2.65861434326507,1.15612189262174,FALSE
1.7661274834536,4.22404818772338,1.50463947351091,FALSE
2.09737766347826,4.83408715645783,4.7992459484376,FALSE
2.29557608417235,4.80206320830621,1.68485067063011,FALSE
2.18928603758104,4.19273148337379,4.19273148337379,TRUE
1.98063164460473,4.89001077623107,4.14813439710997,FALSE
1.96592938876711,4.01674128673039,1.64854026050307,FALSE
2.11841233517043,4.10037500504404,4.02271385584027,FALSE
1.94927051430568,2.0644987009,2.0644987009,TRUE
2.10270753270015,2.3335364444647,2.3335364444647,TRUE
1.50460897409357,4.1342197409831,4.05863351514563,FALSE
2.49499451252632,2.11043639387935,1.83845446933992,FALSE
1.90646244841628,4.29152880632319,4.02964936522767,FALSE
1.61795163713396,2.86140246526338,2.86140246526338,TRUE
2.36953909532167,2.72676791343838,2.72676791343838,TRUE
2.04019295657054,2.36888587614521,2.36888587614521,TRUE
2.38159766793251,4.46611497644335,1.89100313954987,FALSE
1.53753983904608,4.80006398051046,1.18181373528205,FALSE
2.38143396214582,2.17527678678744,2.17527678678744,TRUE
2.22234966978431,4.64808554132469,1.52070916234516,FALSE
2.2698102965951,2.06590055138804,1.98288753931411,FALSE
2.36359370895661,4.29637874849141,4.29637874849141,TRUE
2.00074210320599,2.3703982795123,2.3703982795123,TRUE
2.42586402432062,4.87070120195858,1.86371091334149,FALSE
1.70807467028499,4.15404503978789,4.15404503978789,TRUE
1.52710559382103,2.63055974058807,2.63055974058807,TRUE
1.81579307210632,2.93198873009533,1.66829593502916,FALSE
2.16011224966496,2.90474936855026,2.90474936855026,TRUE
1.81469130073674,4.78571228473447,4.69719401421025,FALSE
2.44446138781495,2.43075109808706,1.86242443555966,FALSE
2.27897057984956,4.75077257235534,4.57993248500861,FALSE
1.83943124627694,2.14832926518284,1.67694474663585,FALSE
1.98164626467042,4.08957154001109,4.08957154001109,TRUE
1.91599479876459,4.92877572355792,4.04755483730696,FALSE
2.27633389947005,4.26899693207815,4.21061655576341,FALSE
1.98542700591497,2.06367514049634,1.45324262836948,FALSE
1.51529910415411,4.4970583433751,4.4970583433751,TRUE
2.14245129516348,2.40313022187911,2.40313022187911,TRUE
1.73482998483814,4.43351524160244,4.38285231241025,FALSE
2.24702588305809,4.65104519482702,1.42091165110469,FALSE
1.79560737451538,2.93224699259736,1.29629221442156,FALSE
2.40621819160879,2.3005760863889,2.3005760863889,TRUE
2.35332401795313,4.11481556040235,4.11481556040235,TRUE
1.96196377696469,4.77351973368786,4.77351973368786,TRUE
1.57134824828245,2.29741635126993,1.22640703106299,FALSE
2.0778037244454,2.27863535680808,1.56415886012837,FALSE
2.07957933400758,4.7801834908314,4.17848133225925,FALSE
2.49357677693479,4.07597430655733,1.33205539151095,FALSE
1.83527441439219,4.86520438478328,4.71692328155041,FALSE
2.16680177417584,2.319581044605,2.319581044605,TRUE
2.43855600198731,2.96069590956904,2.96069590956904,TRUE
2.07485683495179,2.26794395083562,1.70082089817151,FALSE
2.19171141390689,4.86137586086988,1.48856620164588,FALSE
1.58975858706981,2.25266098184511,2.25266098184511,TRUE
2.36645924462937,4.66542358323932,1.1194893559441,FALSE
2.00113939680159,4.32092321501113,1.61350960563868,FALSE
1.72325628413819,4.45650796638802,4.45650796638802,TRUE
1.91241924162023,2.55804787366651,1.86598055972718,FALSE
2.38630627957173,2.57017328194343,2.57017328194343,TRUE
1.99559343722649,4.30776598863304,4.30776598863304,TRUE
2.17275372776203,4.10713938111439,1.65015456546098,FALSE
1.78250443795696,4.83508512401022,4.28286906774156,FALSE
2.31705830292776,2.4370263624005,1.66140555380844,FALSE
1.7460994545836,4.21978015149944,4.21978015149944,TRUE
1.86964619392529,4.83756448933855,1.06110027479008,FALSE
1.73552439501509,2.65370892221108,2.65370892221108,TRUE
2.43575692595914,4.4024460001383,4.22438434138894,FALSE
1.91507682832889,4.20431318134069,4.20431318134069,TRUE
1.63744940538891,2.97257086052559,2.97257086052559,TRUE
2.41436472302303,2.61228748480789,2.61228748480789,TRUE
1.84764137607999,4.79917397210374,1.4379400392063,FALSE
2.35293087572791,4.12267930898815,1.02400692971423,FALSE
1.64263517875224,4.14272937178612,1.13694206764922,FALSE
1.8594328709878,4.67255776701495,1.48168550385162,FALSE
1.74550506751984,2.61440967558883,2.61440967558883,TRUE
1.54590594652109,2.12432927405462,1.8134056024719,FALSE
2.28454790217802,4.47168315667659,4.47168315667659,TRUE
1.69917173450813,2.7452778685838,1.39830694301054,FALSE
1.89185024425387,2.190428230213,1.20906000141986,FALSE
1.82356224465184,2.17202589358203,2.17202589358203,TRUE
2.10210590506904,4.03981119627133,1.59752889024094,FALSE
2.04127167956904,2.52533464832231,2.52533464832231,TRUE
2.49082373268902,4.71797193097882,4.71797193097882,TRUE
1.75379104912281,4.22616023616865,4.22616023616865,TRUE
2.23526989319362,4.16452725837007,4.16452725837007,TRUE
2.4776081610471,2.6281535201706,1.33006948162802,FALSE
2.05804624175653,2.9713525052648,1.09812579164281,FALSE
1.8927081595175,4.73675700440072,4.25067349663004,FALSE
2.32468925928697,2.471025072271,2.471025072271,TRUE
1.61238446086645,4.6281648199074,1.54238109407015,FALSE
2.03577790409327,4.49694096460007,4.49694096460007,TRUE
1.94383158488199,2.85398366348818,1.56412076833658,FALSE
1.7739572126884,4.44416350196116,1.1021886668168,FALSE
1.65735753579065,2.08755868300796,1.93172548804432,FALSE
2.37183807371184,2.68376093055122,2.68376093055122,TRUE
2.06204485637136,2.43277979246341,1.24634820618667,FALSE
2.05068975826725,4.6390196653083,1.24533068668097,FALSE
2.09236528561451,2.47221582895145,2.47221582895145,TRUE
2.2278128627222,4.624325143639,4.24297427455895,FALSE
2.13892528461292,2.76429772702977,2.76429772702977,TRUE
2.11445016483776,4.31253521586768,4.30583224771544,FALSE
1.5524168505799,4.15132340788841,4.15132340788841,TRUE
2.06515775294974,2.41676024743356,2.41676024743356,TRUE
2.08734138030559,2.4194585189689,2.4194585189689,TRUE
2.12856707512401,4.93162382347509,1.5636620647274,FALSE
2.12189064500853,2.9533389727585,1.61114771175198,FALSE
1.58227004203945,2.24168087681755,2.24168087681755,TRUE
1.57764261215925,2.86234928341582,1.11491256556474,FALSE
2.18709468981251,2.8651947141625,1.22298799082637,FALSE
2.33030359237455,2.03950626286678,2.03950626286678,TRUE
1.64590987516567,2.32645325036719,2.32645325036719,TRUE
2.28353007230908,2.35026289685629,1.47237899247557,FALSE
1.98645007913001,2.40537844691426,2.40537844691426,TRUE
2.48926510545425,2.1605601767078,1.24827849701978,FALSE
1.99910495453514,4.67905908450484,1.19768539373763,FALSE
2.06226053507999,4.54504230176099,1.76460959110409,FALSE
1.87825702060945,4.39741521608084,1.84701632452197,FALSE
2.01863719732501,2.31053497479297,1.28626637719572,FALSE
1.57428379217163,2.256406534696,1.11334767285734,FALSE
2.03847234416753,4.16850434034131,4.16850434034131,TRUE
2.46106100082397,2.9122790186666,2.9122790186666,TRUE
2.02781013958156,2.53834742796607,2.53834742796607,TRUE
1.93715945188887,2.59775590873323,1.80736630270258,FALSE
1.53226699656807,4.68833847693168,1.22047071927227,FALSE
1.53773418068886,4.58916818024591,1.78228403930552,FALSE
1.54734829394147,4.31058887788095,1.82150016585365,FALSE
1.66095903562382,4.8838073508814,4.87725802860223,FALSE
1.96909739333205,2.44328587409109,1.61995452549309,FALSE
2.30592397483997,4.25896914233454,4.25896914233454,TRUE
1.78059751610272,4.14236352406442,1.98795498232357,FALSE
2.25478398520499,4.49372849357314,4.49372849357314,TRUE
2.02182581485249,4.33210254204459,1.37568717589602,FALSE
1.78894719318487,4.4470784177538,1.26941951713525,FALSE
1.51737720146775,2.04598503257148,2.04598503257148,TRUE
2.16834952984937,4.9065330454614,4.68874426977709,FALSE
1.56697596469894,4.23296754481271,1.87938783923164,FALSE
2.33638642681763,4.20228976546787,1.2993645616807,FALSE
1.63534315582365,2.3003642691765,2.3003642691765,TRUE
2.15587810846046,2.82731773424894,1.85115569643676,FALSE
2.33794772881083,4.13551490055397,1.94579867064022,FALSE
1.75764799606986,2.76444549486041,2.76444549486041,TRUE
1.63599528511986,4.77312104660086,1.16692350548692,FALSE
2.26348841423169,2.52499849372543,1.98137673339806,FALSE
1.71199623332359,2.93149615870789,2.93149615870789,TRUE
1.76796959922649,4.98517281771637,1.77938950574026,FALSE
2.03183119464666,4.33533442555927,1.92166039138101,FALSE
1.97411686740816,4.63117260555737,4.07322316803038,FALSE
1.87344366498291,4.67963067116216,4.34941444685683,FALSE
2.2753499285318,4.85801139706746,4.85801139706746,TRUE
2.0582039700821,2.12104719085619,1.86774294055067,FALSE
1.65523662115447,4.70492355711758,1.44364187028259,FALSE
2.48941844841465,4.35032463120297,1.46873840084299,FALSE
1.74444643035531,4.82291795313358,1.03029661788605,FALSE
1.63037851219997,4.34857705142349,1.97655655583367,FALSE
1.71268113539554,4.97971539804712,1.44752069888636,FALSE
1.880004248349,4.74127305694856,1.2756464893464,FALSE
1.85962116881274,4.52453382825479,4.22858518827707,FALSE
1.80266204895452,2.24810972227715,1.56751445541158,FALSE
1.54439971363172,4.82211463642307,4.75971125531942,FALSE
2.43478335277177,4.43127206014469,1.1510299614165,FALSE
2.06871702987701,4.90791160613298,1.98896335903555,FALSE
1.72080274508335,2.37760898051783,1.4638835110236,FALSE
2.37796117528342,4.91121490276419,4.91121490276419,TRUE
1.967288806336,4.16656287875958,1.18291426752694,FALSE
2.04234981467016,4.99735279614106,4.83893397543579,FALSE
2.28439817391336,4.66301144310273,1.95891202404164,FALSE
2.14787027239799,2.07245343062095,2.07245343062095,TRUE
1.64489314705133,2.19056481518783,1.37338033271953,FALSE
1.82163737714291,2.02186676301062,1.06067385151982,FALSE
2.45105558261275,2.72131619160064,2.72131619160064,TRUE
1.68819849099964,2.42308233701624,1.30897905374877,FALSE
2.25040424847975,4.00223442236893,1.86968940240331,FALSE
1.95915847527795,2.23232935136184,2.23232935136184,TRUE
1.64136504894122,4.74062774819322,4.56132799899206,FALSE
1.70519307604991,4.83770299446769,1.11362833785824,FALSE
2.17529349960387,2.67378075397573,2.67378075397573,TRUE
1.6380302105099,4.62199914967641,4.53063507191837,FALSE
1.91554370080121,2.24430683767423,1.23846442904323,FALSE
1.95124703180045,2.43681679246947,2.43681679246947,TRUE
2.12294656969607,4.13812082447112,4.13812082447112,TRUE
1.75117429741658,4.83557004248723,4.70114185265265,FALSE
1.96415346371941,4.71850311779417,1.09047242230736,FALSE
1.66550922906026,4.05979081150144,4.05979081150144,TRUE
2.35780645348132,4.91235775407404,4.49896515067667,FALSE
1.65655189729296,2.31667534797452,1.28870118246414,FALSE
1.5883316337131,4.68761886865832,1.83344367612153,FALSE
2.39341777190566,4.17700055940077,4.14755627186969,FALSE
1.80062050838023,4.18092212453485,1.63591035315767,FALSE
2.25208667106926,4.58839493128471,1.0087480917573,FALSE
1.90160664799623,2.0444913925603,2.0444913925603,TRUE
1.94855810608715,2.80679823993705,2.80679823993705,TRUE
1.65967398020439,2.25596414553002,1.72303647617809,FALSE
1.64451585127972,2.66432317811996,1.68950631213374,FALSE
1.64918039203621,4.57092856499366,1.40916736889631,FALSE
2.01443425985053,2.13760084821843,1.03655726881698,FALSE
1.99282730626874,4.48036456480622,1.57270572590642,FALSE
2.11634276853874,2.47691376437433,1.19235016405582,FALSE
1.94742289069109,4.41457153856754,1.33184919459745,FALSE
1.55567671521567,4.47897010832094,4.47897010832094,TRUE
1.50539630954154,2.99382120510563,2.99382120510563,TRUE
1.72183420113288,2.25780774699524,1.44001254672185,FALSE
2.35096322395839,4.15137530583888,1.03903563390486,FALSE
1.76734620612115,2.25468061584979,1.12640181649476,FALSE
2.0986002732534,2.43847389961593,2.43847389961593,TRUE
2.1085996972397,2.85710098175332,1.96763897011988,FALSE
2.49215844040737,4.74096680665389,4.35532857966609,FALSE
1.69118996080942,4.41347683616914,4.41347683616914,TRUE
2.25339058460668,4.53141550300643,1.19890459394082,FALSE
1.74238733714446,2.43661554902792,2.43661554902792,TRUE
1.82745222002268,2.37855914770626,1.04394040280022,FALSE
1.503535494674,2.80629982054234,2.80629982054234,TRUE
2.49742414359935,4.11082568136044,1.1113363634795,FALSE
1.93805950437672,2.56817189394496,2.56817189394496,TRUE
2.49768874491565,4.86106773256324,1.54475631099194,FALSE
1.69671916915104,4.31703359098174,1.55077512818389,FALSE
1.61147679574788,4.58394721359946,1.92176878172904,FALSE
1.75073645054363,2.93239724286832,1.97835449432023,FALSE
2.18047660309821,2.52254657587036,2.52254657587036,TRUE
2.0772542967461,2.3302189996466,1.01757404441014,FALSE
1.91634729621001,4.32429854967631,4.31159478612244,FALSE
2.22918124357238,2.7916290757712,1.88585589919239,FALSE
2.07418973301537,2.48953349306248,2.48953349306248,TRUE
2.0776351490058,4.24743127962574,4.24743127962574,TRUE
2.08999912743457,2.36711316369474,1.22580156382173,FALSE
1.72292834008113,2.33406062191352,1.88473227480426,FALSE
1.60349229862913,2.27625940460712,1.5271267532371,FALSE
2.23650602693669,2.99474999238737,2.99474999238737,TRUE
2.11240375624038,4.862314411439,1.52710371324793,FALSE
2.45121236052364,2.39174075215124,2.39174075215124,TRUE
2.45987586560659,2.47806046903133,1.43824864574708,FALSE
2.24483605008572,2.04283856321126,2.04283856321126,TRUE
1.93483014567755,4.47528253355995,1.03244555252604,FALSE
1.6747751373332,4.16114176507108,4.07365794735961,FALSE
1.93528806883842,2.57008417020552,1.59935986902565,FALSE
2.26245818776079,4.75220808200538,4.75220808200538,TRUE
2.41902931104414,4.92955248081125,4.92955248081125,TRUE
2.40669758291915,2.84595954348333,1.05227739666589,FALSE
2.31551282899454,2.21115513844416,1.05659264442511,FALSE
1.69975294265896,4.63597769918852,1.66952448175289,FALSE
1.54962558532134,4.43687959411182,4.43687959411182,TRUE
1.97894852561876,2.28714679437689,1.31251502456143,FALSE
2.09039336885326,4.72683114022948,1.56534100556746,FALSE
1.59662023582496,2.9831322398968,2.9831322398968,TRUE
2.45089023490436,2.62391830352135,1.1836744484026,FALSE
1.66274313861504,4.89780309656635,1.54362185904756,FALSE
2.42150626261719,4.05936862109229,1.03353935712948,FALSE
1.62777507281862,4.81255643186159,4.08516491740011,FALSE
2.16273959050886,4.68764484138228,4.02258027996868,FALSE
2.28404192742892,4.52886434947141,1.82978125405498,FALSE
2.26461316179484,2.65186566743068,1.68876878777519,FALSE
2.17257031053305,4.4639731219504,4.4639731219504,TRUE
1.61566590238363,2.15635863528587,1.84826933918521,FALSE
2.35130148753524,4.29971272847615,1.41135400603525,FALSE
2.11796159483492,4.24613986117765,4.24613986117765,TRUE
2.33641155599616,2.26379584334791,1.13729833811522,FALSE
1.66992822475731,2.58664195262827,2.58664195262827,TRUE
1.51028122007847,4.24143542116508,4.24143542116508,TRUE
1.82346973125823,4.93119179015048,4.00026267743669,FALSE
1.76968272449449,2.15688002621755,1.72800237941556,FALSE
2.32526135607623,2.59695239597932,2.59695239597932,TRUE
2.43366173701361,4.96086754160933,4.53079664078541,FALSE
1.62779148365371,4.2011715695262,1.87329169060104,FALSE
2.4133376062382,4.79294914170168,4.12297109374776,FALSE
2.10523394774646,4.21068982104771,4.21068982104771,TRUE
1.90028516645543,2.54059252771549,2.54059252771549,TRUE
2.16579530341551,2.08119717380032,2.08119717380032,TRUE
2.26759927719831,2.36735495156609,1.98310291813686,FALSE
2.02189570013434,4.27501407288946,4.27501407288946,TRUE
1.89450751710683,2.44626146508381,2.44626146508381,TRUE
2.46578683354892,2.15751556539908,1.00006019859575,FALSE
1.54898554063402,4.64238194306381,4.64238194306381,TRUE
1.65330827166326,2.48595216800459,1.02369013871066,FALSE
2.19683906552382,4.59354477981105,4.23486446845345,FALSE
2.22778587322682,2.04966852650978,2.04966852650978,TRUE
1.60837941546924,2.08121957047842,2.08121957047842,TRUE
1.96456854557618,4.26428177347407,1.00180388893932,FALSE
2.14212553622201,4.36869859113358,4.01745385676622,FALSE
1.89711093786173,4.76562497229315,4.76562497229315,TRUE
2.49043025705032,4.97619428671896,4.49862682097591,FALSE
2.17870880989358,2.85206309100613,1.14052569260821,FALSE
1.81531845754944,4.23607831308618,4.23607831308618,TRUE
1.65376926003955,2.56721123098396,1.40779814030975,FALSE
1.80125173577107,4.43833431904204,4.21830646554008,FALSE
1.59451553062536,2.16000557644293,2.16000557644293,TRUE
1.52687550685368,2.34862840361893,1.5384344952181,FALSE
1.81048330431804,2.33894746680744,2.33894746680744,TRUE
2.2424388686195,2.4846242161002,1.5816170417238,FALSE
2.46009221230634,2.86294270236976,1.440762873739,FALSE
1.91580266272649,2.71360602718778,2.71360602718778,TRUE
2.02223540726118,4.11064179777168,4.11064179777168,TRUE
1.56751972879283,4.25762359332293,1.1739982906729,FALSE
2.12984180543572,2.78437086986378,2.78437086986378,TRUE
1.85341378720477,2.58632789133117,2.58632789133117,TRUE
1.92471465212293,2.84054516046308,1.86451250687242,FALSE
2.46376879070885,2.21369690517895,1.0941977777984,FALSE
2.18099848693237,4.05907846312039,1.14591079181992,FALSE
2.21846388443373,4.13709965604357,4.12500839540735,FALSE
1.67062976537272,4.48394872294739,4.48394872294739,TRUE
1.70360908913426,4.79447753145359,1.65276684449054,FALSE
2.3765497119166,4.48550964496098,1.01779146213084,FALSE
2.33752252557315,2.18281643791124,1.69141378276981,FALSE
2.22062704246491,4.39015096705407,4.39015096705407,TRUE
1.78106337110512,4.51092567830347,1.18402112647891,FALSE
1.70999089675024,2.36712320824154,1.55867264606059,FALSE
1.99415031960234,2.65495132072829,2.65495132072829,TRUE
2.02175280824304,4.878354589222,1.78634853893891,FALSE
1.71983181172982,4.35472877603024,1.9718265242409,FALSE
2.26310670236126,4.06872238893993,4.06872238893993,TRUE
1.52451965305954,4.15187276666984,1.69779926841147,FALSE
2.21148594515398,2.69279674440622,2.69279674440622,TRUE
2.34088759915903,4.47788749169558,1.19634425966069,FALSE
2.43082107207738,4.28006771206856,1.11329360376112,FALSE
2.16209164727479,4.54013377800584,1.76854094513692,FALSE
1.76994221936911,4.93934564385563,1.46850952506065,FALSE
1.71823346032761,4.35247322963551,4.22615507245064,FALSE
2.36781817115843,2.17071625171229,1.20517045399174,FALSE
1.5245715517085,4.02429551491514,4.02429551491514,TRUE
2.35002672439441,4.60240100184456,1.38156983582303,FALSE
2.02393307699822,2.27645138977095,2.27645138977095,TRUE
1.93546270183288,2.30867947614752,1.86784700118005,FALSE
2.43129474646412,4.01944805937819,1.16898924275301,FALSE
1.66455039591528,2.78569506690837,1.96745813894086,FALSE
1.8787883920595,4.2182196630165,4.2182196630165,TRUE
1.63804493704811,4.73669496877119,4.73669496877119,TRUE
1.64972107717767,2.43599168816581,2.43599168816581,TRUE
2.17644724738784,2.76124549750239,1.08731134096161,FALSE
2.06211615586653,2.51302730711177,2.51302730711177,TRUE
1.97164844279177,2.76446221326478,1.88005996565334,FALSE
2.3111001686193,4.11900747963227,1.63092573289759,FALSE
2.46238853223622,2.33166137570515,1.53054635273293,FALSE
2.01540988404304,4.77604982117191,4.68971497309394,FALSE
2.20372276962735,4.43718366976827,1.16122795920819,FALSE
1.6808795100078,2.66734234779142,2.66734234779142,TRUE
1.85496694711037,4.66039399942383,1.75661224196665,FALSE
1.54990278929472,2.17149261408485,2.17149261408485,TRUE
1.65255370270461,2.25693667028099,1.12228661985137,FALSE
1.59927171864547,2.47376613831148,2.47376613831148,TRUE
1.78014807612635,2.52965368935838,2.52965368935838,TRUE
1.88745020213537,2.55984508502297,2.55984508502297,TRUE
2.13415878638625,2.16085194749758,2.16085194749758,TRUE
2.20706360880286,4.72248051059432,1.91042544366792,FALSE
1.82601831876673,2.74247459042817,2.74247459042817,TRUE
2.46518331510015,2.22529541724361,1.8569370736368,FALSE
2.19645444746129,4.36637245886959,4.35600158432499,FALSE
1.66107819415629,4.77141319052316,1.3764380782377,FALSE
1.86906224163249,4.8442653384991,4.8442653384991,TRUE
1.80221775919199,4.84243730432354,4.42057400080375,FALSE
1.95796576747671,2.01903006900102,2.01903006900102,TRUE
2.32328274636529,4.09659732808359,1.46980364131741,FALSE
1.73253935086541,2.13297017803416,1.83430561679415,FALSE
1.90232222527266,4.44286497752182,4.42987230955623,FALSE
2.47161280293949,4.82276141806506,4.32833639346063,FALSE
1.62442074599676,4.03112212009728,4.03112212009728,TRUE
2.13029007660225,4.36513101821765,1.13759448030032,FALSE
2.20386700588278,2.72651308099739,1.06705890828744,FALSE
2.0912002841942,2.91100104968064,2.91100104968064,TRUE
2.4965162712615,4.93684572167695,1.09029091452248,FALSE
1.54533610143699,2.47590818372555,1.64555897726677,FALSE
2.49007253791206,4.91055810567923,1.48425096692517,FALSE
2.24530630931258,2.63863194664009,1.83880187664181,FALSE
1.93674959777854,4.48881222773343,4.48881222773343,TRUE
1.65300654876046,4.50390109606087,4.50390109606087,TRUE
1.94886517548002,4.43110286747105,1.74585875938646,FALSE
1.68632471258752,4.48859511152841,4.48859511152841,TRUE
1.92654858250171,4.3970466114115,4.3970466114115,TRUE
2.32077986653894,2.83172644115984,2.83172644115984,TRUE
1.55037891422398,2.03511194046587,1.68164127040654,FALSE
1.82538215164095,2.66992867481895,2.66992867481895,TRUE
2.34241192950867,4.26812868914567,4.26812868914567,TRUE
1.54019979294389,4.20783603447489,1.87281515612267,FALSE
2.29187296121381,4.19631622871384,1.23881635954604,FALSE
2.4616284375079,4.35957041708753,4.35957041708753,TRUE
2.16092048748396,4.66628626314923,1.1322655219119,FALSE
1.50871741911396,2.13001468055882,2.13001468055882,TRUE
1.96578922425397,2.05554298358038,2.05554298358038,TRUE
2.21661384869367,2.01299344841391,2.01299344841391,TRUE
1.52818210981786,4.43301748251542,1.88332947832532,FALSE
2.3454825587105,4.48694528266788,1.27027969062328,FALSE
2.24641540902667,4.7574514998123,4.13886466948316,FALSE
1.76403076434508,2.92389324121177,1.6700200503692,FALSE
2.24591367621906,2.48385549546219,2.48385549546219,TRUE
2.17158247134648,2.16393756540492,2.16393756540492,TRUE
1.67205273336731,4.17025964148343,4.17025964148343,TRUE
2.16971646831371,2.62364317337051,1.58327864785679,FALSE
2.43035403150134,2.90533986128867,2.90533986128867,TRUE
2.35097475838847,2.6703776284121,2.6703776284121,TRUE
2.28107323520817,4.27015294833109,4.0375694623217,FALSE
2.18584233126603,2.59426358202472,2.59426358202472,TRUE
2.09136911202222,2.3754575017374,1.80017185583711,FALSE
1.90327321691439,2.38811989850365,2.38811989850365,TRUE
1.62834811257198,4.72696094843559,4.72696094843559,TRUE
2.32016446441412,4.35113459895365,1.53516846825369,FALSE
2.21672047232278,4.66033579758368,4.13156623160467,FALSE
2.28832485247403,2.26213799859397,1.60405720421113,FALSE
1.51831600116566,2.68237647879869,2.68237647879869,TRUE
1.67449014098383,2.50696248351596,2.50696248351596,TRUE
2.09864896838553,2.88303336757235,2.88303336757235,TRUE
1.5806388228666,4.87524264701642,4.49172715190798,FALSE
2.20731594180688,2.13557036663406,2.13557036663406,TRUE
2.06366877420805,2.21374110481702,2.21374110481702,TRUE
1.78280790918507,4.97371421684511,4.05066913901828,FALSE
1.89205676573329,2.45123790763319,1.08763590967283,FALSE
2.1727281678468,2.6781686800532,2.6781686800532,TRUE
1.66217966726981,4.19891230715439,1.6420767751988,FALSE
1.60850190347992,4.27514506620355,4.27514506620355,TRUE
2.03344422997907,4.17508079530671,1.17879978939891,FALSE
1.60319910035469,2.09689672687091,1.86145450384356,FALSE
1.59341808524914,2.40852995798923,1.6451876044739,FALSE
2.13992514205165,2.02909497194923,2.02909497194923,TRUE
2.06404243712313,4.55685242032632,4.28571243607439,FALSE
1.80553651950322,2.48146750987507,2.48146750987507,TRUE
1.7660090313293,4.94117775885388,4.20027052401565,FALSE
2.13250078959391,4.50298009905964,1.70746878325008,FALSE
2.33075783355162,2.76374455215409,1.04535784758627,FALSE
1.55135561525822,2.32642809371464,1.94957202160731,FALSE
2.49233503616415,4.06086446810514,1.68229052168317,FALSE
1.52208719286136,2.46963761211373,2.46963761211373,TRUE
1.67983888904564,4.6896683902014,4.54364829557016,FALSE
1.8286920748651,4.70952827739529,4.09769412805326,FALSE
2.3548957167659,4.2272741466295,4.2272741466295,TRUE
1.68436031322926,4.35712435259484,1.64509263332002,FALSE
2.29535670252517,4.50024069868959,1.5041559538804,FALSE
2.35885213827714,2.56643946818076,2.56643946818076,TRUE
1.97201953385957,2.74820784130134,2.74820784130134,TRUE
2.14820283930749,4.07044911338016,1.52872118796222,FALSE
1.82504168455489,2.62515770853497,2.62515770853497,TRUE
1.96613745810464,2.33863390260376,1.81593843293376,FALSE
2.44240728369914,2.35786687978543,1.03646233631298,FALSE
1.74546429864131,2.78668755060062,2.78668755060062,TRUE
1.52245705923997,4.97264726529829,4.45705555356108,FALSE
2.46707183052786,4.01865788013674,4.01865788013674,TRUE
1.76004885695875,4.93445976567455,4.78655490581878,FALSE
2.15410721651278,2.98264362546615,1.76276741991751,FALSE
1.57538123754784,4.18692512740381,1.24789468199015,FALSE
2.46924609900452,4.87359559047036,4.4046353683807,FALSE
2.41853932384402,4.57874354021624,4.57874354021624,TRUE
2.36815253621899,4.84918032889254,4.26310999039561,FALSE
1.92437897482887,2.54469476547092,1.6859373212792,FALSE
2.2810319759883,4.52807099441998,1.10740400431678,FALSE
1.79990589269437,2.23489171848632,2.23489171848632,TRUE
1.78945278842002,4.70922120753676,4.67922168597579,FALSE
2.49927383312024,4.18529118574224,1.69532461208291,FALSE
2.48703720793128,2.49912252044305,2.49912252044305,TRUE
1.9800463411957,2.62193254637532,1.96469618938863,FALSE
2.26227506622672,2.74934064201079,1.52735301386565,FALSE
1.8286119250115,4.24053090531379,4.24053090531379,TRUE
1.73623884725384,2.16516493819654,1.67265273956582,FALSE
2.11786003038287,2.76147229620256,2.76147229620256,TRUE
1.8404492654372,4.75631097075529,4.40203640330583,FALSE
1.5583910276182,4.56700563803315,1.39392091543414,FALSE
2.48194582224824,2.47429838427342,1.76021691597998,FALSE
2.1880401216913,2.61844484182075,2.61844484182075,TRUE
2.36218222090974,2.83622521767393,2.83622521767393,TRUE
1.96169548365287,2.46198660717346,1.24372147838585,FALSE
1.62602719850838,4.38627681345679,1.64582371967845,FALSE
2.1802954452578,4.0178474241402,4.0178474241402,TRUE
1.51994878519326,4.77930109086446,4.44630716997199,FALSE
1.66295863967389,2.10217684018426,1.82559345569462,FALSE
2.39581583510153,4.55422800267115,4.55422800267115,TRUE
1.65315774455667,4.62571118678898,4.01843077968806,FALSE
1.75864159362391,4.39655589964241,1.05663850298151,FALSE
1.7440246802289,4.63353982823901,4.59645525901578,FALSE
1.81186490738764,2.26568865170702,2.26568865170702,TRUE
1.72124668955803,2.99029414658435,2.99029414658435,TRUE
1.53054684284143,2.59253581450321,1.98494466789998,FALSE
2.4030366090592,2.27547470992431,2.27547470992431,TRUE
2.45939746429212,2.08094134461135,1.05139785096981,FALSE
2.44284866144881,4.25022899988107,1.95980101078749,FALSE
1.95330003998242,4.752788630547,1.03426400059834,FALSE
1.93766500242054,2.91498155496083,2.91498155496083,TRUE
1.55016614776105,4.5772801451385,4.08977328287438,FALSE
1.85982126835734,4.78946160338819,4.78946160338819,TRUE
2.39664406469092,4.05882700392976,4.05882700392976,TRUE
1.87106316722929,2.72339299949817,1.03737267712131,FALSE
2.0032850112766,2.88720721448772,2.88720721448772,TRUE
2.02759930607863,4.78779497928917,4.78779497928917,TRUE
1.67027006507851,2.50667889928445,1.45789842214435,FALSE
2.03859877679497,2.86352887772955,1.76756165991537,FALSE
1.61049344507046,4.33154401136562,4.11537950462662,FALSE
2.11410503438674,2.18319236300886,2.18319236300886,TRUE
2.04497642698698,4.62497641588561,4.24852701276541,FALSE
1.72762869251892,4.9482817449607,1.15877625579014,FALSE
2.40150865260512,2.28653729823418,1.40254691592418,FALSE
1.69852643669583,2.85655501717702,1.93620915501378,FALSE
1.92181211756542,4.86266073863953,1.22114288480952,FALSE
2.38436185801402,4.83962287101895,4.83962287101895,TRUE
1.73820084659383,4.37703922414221,1.16287719947286,FALSE
1.79163059825078,2.06255246629007,1.93425643839873,FALSE
2.37639526952989,4.3615964774508,4.31939870980568,FALSE
2.11907247500494,4.12984985532239,1.4844126123935,FALSE
2.35729875368997,4.16108799958602,4.16108799958602,TRUE
1.9772843325045,2.47398417769,1.71833639987744,FALSE
2.39423095993698,4.8297832228709,1.77619370771572,FALSE
1.6690693567507,2.98864278988913,1.55880685476586,FALSE
2.1210701377131,2.56624661409296,2.56624661409296,TRUE
2.22276052972302,2.63443005387671,2.63443005387671,TRUE
1.69021616340615,4.20066521246918,1.17436093580909,FALSE
2.06871550227515,4.5735951079987,1.43612405261956,FALSE
2.17153132753447,4.79770057252608,1.24673820030876,FALSE
2.41921089868993,4.55614387872629,4.55614387872629,TRUE
1.82555969781242,4.22296230401844,4.20733757084236,FALSE
2.04675207030959,4.03200591658242,1.15367863606662,FALSE
1.50499117863365,2.04401487228461,1.72037774627097,FALSE
1.87011614139192,4.56451244023629,1.44355338718742,FALSE
2.13762142462656,2.42489431519061,1.13657775963657,FALSE
2.10960701014847,2.73137011541985,1.18749291310087,FALSE
2.3182921691332,2.79502540198155,1.71867429162376,FALSE
1.61789179663174,4.24078331422061,1.49250453291461,FALSE
2.16335767111741,2.15563457179815,2.15563457179815,TRUE
1.70160725526512,2.2833880498074,2.2833880498074,TRUE
2.0868595414795,4.30132434586994,4.30132434586994,TRUE
2.19506997871213,4.12741452595219,1.7635192675516,FALSE
2.0282881478779,2.3282622823026,2.3282622823026,TRUE
1.86952151008882,4.19888699776493,4.1413653427735,FALSE
2.198472405551,4.59449094021693,4.59449094021693,TRUE
1.97370445728302,2.49223234062083,2.49223234062083,TRUE
1.73080784804188,4.19419728219509,1.37445433367975,FALSE
1.9541346966289,2.65085447905585,1.50185679178685,FALSE
1.57919191918336,4.42015996202826,4.24685285822488,FALSE
1.75768057373352,2.98991381004453,2.98991381004453,TRUE
2.05408050073311,4.87297415197827,4.77818434708752,FALSE
1.52175979316235,2.73077290924266,1.86818273738027,FALSE
1.71110206376761,2.23633437464014,2.23633437464014,TRUE
2.13639339222573,2.95832296740264,2.95832296740264,TRUE
2.21697377110831,2.29736177134328,1.69519877387211,FALSE
2.27686240547337,2.23313462664373,2.23313462664373,TRUE
1.57320856535807,2.61241340427659,2.61241340427659,TRUE
1.59874837147072,4.11831701360643,4.11831701360643,TRUE
2.44639556040056,2.05895977444015,2.05895977444015,TRUE
2.4308834078256,4.92408251482993,1.63358675898053,FALSE
2.42145154159516,4.68361416878179,4.4950878128875,FALSE
2.14993864833377,4.41990886605345,4.41028773924336,FALSE
1.65635036607273,2.2926352485083,1.82629227871075,FALSE
2.41014366876334,2.08976389584132,2.08976389584132,TRUE
2.42206188780256,2.51553596323356,1.20588541356847,FALSE
1.66924061393365,2.72932413616218,2.72932413616218,TRUE
1.57336731557734,2.85344385588542,1.11666910117492,FALSE
2.06622893107124,2.47775987628847,1.00310318847187,FALSE
1.86540529690683,2.29882077360526,2.29882077360526,TRUE
1.96016661892645,2.80150781548582,2.80150781548582,TRUE
1.96473691239953,2.62209585751407,2.62209585751407,TRUE
2.27890710812062,2.92409604648128,2.92409604648128,TRUE
2.32366637629457,4.23343587573618,4.23343587573618,TRUE
1.78235505218618,4.31488787662238,1.15466190502048,FALSE
2.22997831413522,2.00286185787991,1.28332633990794,FALSE
1.99597168597393,4.28610654501244,1.04967228625901,FALSE
1.56626830110326,2.40976428426802,2.40976428426802,TRUE
1.53764783055522,2.70953219453804,1.69886077800766,FALSE
1.73758507403545,4.40601515746675,1.2287206214387,FALSE
1.71839611022733,4.22372207907028,4.22372207907028,TRUE
1.92238627490588,2.42646979773417,1.77432875824161,FALSE
2.04975163307972,4.56106975837611,1.66469246149063,FALSE
2.21373760467395,4.90206271898933,1.46324799908325,FALSE
1.73999410867691,4.4612625411246,4.4612625411246,TRUE
2.39568201312795,4.38304358976893,4.38304358976893,TRUE
1.98262378806248,4.3836530065164,4.13552172551863,FALSE
1.76284700189717,4.73101221094839,4.30567370192148,FALSE
1.81991876033135,4.67860139068216,4.3695866370108,FALSE
2.16430197423324,2.56423752801493,1.88877451629378,FALSE
2.22805136139505,2.51565137389116,1.12966806557961,FALSE
2.0714359509293,4.19320839154534,4.19320839154534,TRUE
2.3786950763315,2.02287853648886,1.24654339323752,FALSE
1.90920327883214,4.62365806172602,1.57630484527908,FALSE
1.70539578958414,4.81627182825468,4.56308556487784,FALSE
1.97082041716203,2.32760624797083,1.545357164694,FALSE
1.8794077753555,4.8106896886602,1.35275443922728,FALSE
1.7475649623666,4.18154939590022,1.56924536055885,FALSE
2.42503252578899,2.44714636309072,1.18301954423077,FALSE
1.96617470658384,4.97597576887347,4.68797672935762,FALSE
1.51394168334082,4.2611399916932,4.2611399916932,TRUE
2.44322473811917,4.542981850449,1.21211479371414,FALSE
1.87454565544613,4.16351747978479,1.44903144286945,FALSE
1.50804153550416,2.35278633190319,1.4104233586695,FALSE
2.4805245033931,4.62782488623634,1.86670440761372,FALSE
1.87754005589522,2.28776477975771,1.13354182336479,FALSE
2.48586755478755,2.25328805390745,1.06349987001158,FALSE
1.63961639069021,2.19008479360491,2.19008479360491,TRUE
2.06221810309216,4.88699318375438,1.06283641024493,FALSE
2.29436019435525,2.2683377454523,2.2683377454523,TRUE
1.69390136864968,4.14752359152772,1.24851607275195,FALSE
2.21069850306958,2.40162266441621,1.31789507577196,FALSE
2.06570802000351,2.86185063794255,2.86185063794255,TRUE
1.51011573313735,2.64684328599833,1.81679544225335,FALSE
1.75695086782798,2.41057067085057,1.06413189368322,FALSE
1.97098148288205,2.98139629047364,2.98139629047364,TRUE
2.42686274717562,2.93059511925094,2.93059511925094,TRUE
2.4952919788193,2.77589222602546,2.77589222602546,TRUE
1.70998230041005,4.6023154258728,1.74853256088682,FALSE
2.04518690821715,2.25805246131495,1.82279732264578,FALSE
2.14539287239313,2.15809403453022,1.90631762426347,FALSE
2.40110798063688,4.83193095587194,4.31967277219519,FALSE
2.23232174734585,4.82181421970017,4.22866518958472,FALSE
2.10971070197411,4.32948493841104,4.29720441461541,FALSE
1.72437213361263,4.00711328536272,4.00711328536272,TRUE
2.41617101337761,4.22203677264042,4.22203677264042,TRUE
2.30276102479547,2.06765051675029,1.90390967042185,FALSE
1.81240861257538,4.52557706134394,1.27602729154751,FALSE
1.72725119628012,4.14607953769155,1.34858781495132,FALSE
2.15759520395659,4.55090125254355,1.19289551349357,FALSE
2.23573115631007,4.87016382790171,4.87016382790171,TRUE
1.96509425458498,2.03330670529976,1.96240593260154,FALSE
2.36360532930121,2.68454104103148,2.68454104103148,TRUE
2.17500058328733,4.20984561811201,4.20984561811201,TRUE
1.66146788885817,2.00952664879151,2.00952664879151,TRUE
1.51209030672908,4.89556938922033,4.89556938922033,TRUE
2.36606802744791,4.31978785572574,1.66642630891874,FALSE
1.60071278782561,2.86315629677847,2.86315629677847,TRUE
1.81223224452697,4.5516460032668,4.47130805975758,FALSE
1.93449505302124,4.21583108394407,4.21583108394407,TRUE
2.11575606418774,2.81292709382251,1.67979584005661,FALSE
1.83922405680642,4.74397624284029,4.68982459930703,FALSE
2.07997810281813,2.35162552376278,1.12589281937107,FALSE
2.32967480272055,4.43761055683717,1.80231797811575,FALSE
1.83461814559996,2.88501232792623,1.13239797763526,FALSE
1.88201899616979,2.84527318691835,2.84527318691835,TRUE
2.10568993468769,4.83797229221091,4.81557114887983,FALSE
1.99573589209467,2.24543806887232,2.24543806887232,TRUE
1.60926788370125,2.4338047048077,1.12042318214662,FALSE
2.34592829993926,4.85648950492032,4.32127090753056,FALSE
1.94585653510876,4.01233917777427,4.01233917777427,TRUE
2.25037590484135,2.69011469604447,1.48206505691633,FALSE
2.29553861962631,4.4330884302035,4.123407517327,FALSE
1.8906988571398,4.14159126277082,4.14159126277082,TRUE
1.51484788884409,4.07124019227922,1.26346926158294,FALSE
2.24341482669115,2.97297622309998,1.58069398277439,FALSE
1.56838517868891,2.18409452703781,2.18409452703781,TRUE
2.03202063078061,4.69144375412725,4.69144375412725,TRUE
1.62263041385449,2.52671336848289,2.52671336848289,TRUE
2.17576999915764,2.75512064644136,1.811733514769,FALSE
1.5560200677719,4.26844082446769,1.9959329389967,FALSE
2.29800938582048,4.39122676104307,4.39122676104307,TRUE
2.16260496457107,2.03597459103912,2.03597459103912,TRUE
1.74424139666371,2.95908440090716,2.95908440090716,TRUE
1.66037243721075,4.05244663264602,1.02302534552291,FALSE
1.55799990030937,2.30888907029293,2.30888907029293,TRUE
1.51521119382232,2.40568884462118,2.40568884462118,TRUE
2.3333547716029,4.68157463567331,1.81447159964591,FALSE
1.7618772177957,4.92806387227029,4.76949300896376,FALSE
1.55541482614353,2.5535715254955,2.5535715254955,TRUE
1.84803343284875,2.85724783944897,2.85724783944897,TRUE
2.08021840895526,2.42667600954883,1.95081120054238,FALSE
2.30421827570535,4.03495335555635,1.15477853803895,FALSE
1.84026572643779,2.52992833964527,2.52992833964527,TRUE
1.63485033088364,4.87371743889526,1.30153762432747,FALSE
2.27361292019486,2.32651292486116,2.32651292486116,TRUE
2.37723784986883,4.91125791682862,1.52813729154877,FALSE
2.48796803504229,4.17849700734951,4.17849700734951,TRUE
2.15481858514249,4.6448884382844,1.65896630310453,FALSE
1.75402730330825,2.43288254505023,2.43288254505023,TRUE
2.1414555599913,4.59570639627054,4.21755882631987,FALSE
1.95061238063499,2.47945756744593,2.47945756744593,TRUE
1.69696119707078,4.26721476390958,1.34729859489016,FALSE
2.10618748539127,2.51532304519787,1.37753988383338,FALSE
2.4746297497768,4.63270947523415,1.02066850662231,FALSE
1.69917438132688,4.17450736556202,1.26634324295446,FALSE
1.93475897354074,4.32558401813731,4.01267610979266,FALSE
1.83953873463906,2.68629161012359,2.68629161012359,TRUE
1.53400824242271,4.97948532481678,4.7216059723869,FALSE
1.59919856325723,2.35274949972518,1.74579243268818,FALSE
1.91923283273354,2.16663389233872,2.16663389233872,TRUE
1.54733833996579,4.79164097970352,4.19318667170592,FALSE
1.52652927697636,2.28885119431652,1.88136902800761,FALSE
1.6735120464582,2.53754107304849,2.53754107304849,TRUE
1.87808653432876,2.1334548771847,2.1334548771847,TRUE
2.08832278428599,4.78265861095861,4.64889123896137,FALSE
1.83642967022024,4.1043511822354,4.1043511822354,TRUE
1.99454828677699,2.6606039206963,1.4300293053966,FALSE
2.25232667475939,4.79467816324905,4.17977193067782,FALSE
1.66906211199239,2.61719513079152,2.61719513079152,TRUE
2.34363163658418,4.06104068271816,1.67816715780646,FALSE
1.82030285638757,2.79919441253878,1.93201392353512,FALSE
1.73388721630909,2.17873921431601,1.13343970151618,FALSE
1.80999356578104,2.26524265203625,1.81113747437485,FALSE
2.2899099632632,4.65188232925721,1.02416121889837,FALSE
1.7545077491086,4.68117157742381,1.0895983024966,FALSE
2.42282352573238,4.42180804652162,1.59684991766699,FALSE
1.64835349749774,2.66065077087842,1.50025421311148,FALSE
1.71647780644707,4.02577038877644,1.23609388596378,FALSE
2.12609181180596,2.17475486407056,1.94091605744325,FALSE
1.75707017327659,2.5153303029947,1.91509956773371,FALSE
2.20717374770902,4.32694461545907,4.32694461545907,TRUE
2.24240521830507,4.19754635239951,4.19754635239951,TRUE
1.76235639350489,2.4170800910797,1.18283856194466,FALSE
2.07261980790645,2.27954644523561,2.27954644523561,TRUE
2.41564862779342,4.11855925410055,4.11855925410055,TRUE
2.20842005033046,2.81377637572587,1.82544509018771,FALSE
2.34435507073067,4.46635230793618,4.46450018393807,FALSE
2.41994241415523,2.87271787156351,2.87271787156351,TRUE
1.79463467444293,4.11353484145366,4.11353484145366,TRUE
2.1506526642479,2.50775593845174,2.50775593845174,TRUE
1.64176619029604,2.6521483277902,2.6521483277902,TRUE


==> figures/e2-consistency-fits-subsampled.csv <==
x,recursive,nonrecursive
0.500025053042918,1,1
0.500888422131538,0.511165387299358,0.511165387299358
0.501705481670797,0.511165387299358,0.511165387299358
0.502559557557106,0.511165387299358,0.511165387299358
0.50314221251756,0.511165387299358,0.511165387299358
0.503986531635746,0.511165387299358,0.511165387299358
0.504623125772923,0.511165387299358,0.511165387299358
0.505339090712368,0.511165387299358,0.511165387299358
0.506030710646883,0.511165387299358,0.511165387299358
0.506930889561772,0.511165387299358,0.511165387299358
0.508018411463127,0.511165387299358,0.511165387299358
0.50878401636146,0.511165387299358,0.511165387299358
0.509503334062174,0.511165387299358,0.511165387299358
0.510221635224298,0.511165387299358,0.511165387299358
0.511375151341781,0.511165387299358,0.511165387299358
0.51211542612873,0.511165387299358,0.511165387299358
0.512896570144221,0.511165387299358,0.511165387299358
0.513625937281176,0.511165387299358,0.511165387299358
0.514231849228963,0.511165387299358,0.511165387299358
0.514997496968135,0.511165387299358,0.511165387299358
0.515852057375014,0.511165387299358,0.511165387299358
0.516596482135355,0.511165387299358,0.511165387299358
0.517448199912906,0.511165387299358,0.511165387299358
0.517916434211656,0.511165387299358,0.511165387299358
0.518824903527275,0.511165387299358,0.511165387299358
0.51959626795724,0.511165387299358,0.511165387299358
0.520266275387257,0.511165387299358,0.511165387299358
0.520941175986081,0.511165387299358,0.511165387299358
0.521703531034291,0.511165387299358,0.511165387299358
0.522425490897149,0.511165387299358,0.511165387299358
0.523258390836418,0.511165387299358,0.511165387299358
0.524225740227848,0.511165387299358,0.511165387299358
0.524855052819476,0.511165387299358,0.511165387299358
0.525643341476098,0.511165387299358,0.511165387299358
0.526161636225879,0.511165387299358,0.511165387299358
0.526732560712844,0.511165387299358,0.511165387299358
0.52737777098082,0.511165387299358,0.511165387299358
0.527953215641901,0.511165387299358,0.511165387299358
0.52873251773417,0.511165387299358,0.511165387299358
0.52964039077051,0.511165387299358,0.511165387299358
0.53019938012585,0.511165387299358,0.511165387299358
0.530834590783343,0.511165387299358,0.511165387299358
0.531646326882765,0.511165387299358,0.511165387299358
0.532558098435402,0.511165387299358,0.511165387299358
0.533560910262167,0.511165387299358,0.511165387299358
0.534319971688092,0.511165387299358,0.511165387299358
0.535142309265211,0.511165387299358,0.511165387299358
0.535855224123225,0.511165387299358,0.511165387299358
0.536660195793957,0.511165387299358,0.511165387299358
0.537276310613379,0.511165387299358,0.511165387299358
0.538053148193285,0.511165387299358,0.511165387299358
0.53870837809518,0.511165387299358,0.511165387299358
0.53951025288552,0.511165387299358,0.511165387299358
0.540081145009026,0.511165387299358,0.511165387299358
0.54068238963373,0.511165387299358,0.511165387299358
0.541985439835116,0.511165387299358,0.511165387299358
0.54273780528456,0.511165387299358,0.511165387299358
0.543864206410944,0.511165387299358,0.511165387299358
0.544664616696537,0.511165387299358,0.511165387299358
0.545699067646638,0.511165387299358,0.511165387299358
0.546651782933623,0.511165387299358,0.511165387299358
0.547372251749039,0.511165387299358,0.511165387299358
0.548072919249535,0.511165387299358,0.511165387299358
0.549074203008786,0.511165387299358,0.511165387299358
0.549785795388743,0.511165387299358,0.511165387299358
0.550264392746612,0.511165387299358,0.511165387299358
0.551093536661938,0.511165387299358,0.511165387299358
0.551778129534796,0.511165387299358,0.511165387299358
0.552350913640112,0.511165387299358,0.511165387299358
0.553106246516109,0.511165387299358,0.511165387299358
0.554074862506241,0.511165387299358,0.511165387299358
0.554626391269267,0.511165387299358,0.511165387299358
0.555485548684373,0.511165387299358,0.511165387299358
0.556166070979089,0.511165387299358,0.511165387299358
0.556920739589259,0.511165387299358,0.511165387299358
0.557617980986834,0.511165387299358,0.511165387299358
0.558235215954483,0.511165387299358,0.511165387299358
0.558984185568988,0.511165387299358,0.511165387299358
0.559752396075055,0.511165387299358,0.511165387299358
0.560713649028912,0.511165387299358,0.511165387299358
0.561561905546114,0.511165387299358,0.511165387299358
0.562409124337137,0.511165387299358,0.511165387299358
0.563723970903084,0.511165387299358,0.511165387299358
0.564341408433393,0.511165387299358,0.511165387299358
0.565177200362086,0.511165387299358,0.511165387299358
0.566029059467837,0.511165387299358,0.511165387299358
0.566925233229995,0.511165387299358,0.511165387299358
0.568213421851397,0.511165387299358,0.511165387299358
0.568914766656235,0.511165387299358,0.511165387299358
0.569798591546714,0.511165387299358,0.511165387299358
0.570476358756423,0.511165387299358,0.511165387299358
0.571025720331818,0.511165387299358,0.511165387299358
0.571634475840256,0.511165387299358,0.511165387299358
0.572178028756753,0.511165387299358,0.511165387299358
0.573017295915633,0.511165387299358,0.511165387299358
0.573840235359967,0.511165387299358,0.511165387299358
0.574476410867646,0.511165387299358,0.511165387299358
0.575497972778976,0.511165387299358,0.511165387299358
0.576492808526382,0.511165387299358,0.511165387299358
0.577359795803204,0.511165387299358,0.511165387299358
0.577987664146349,0.511165387299358,0.511165387299358
0.579130382044241,0.511165387299358,0.511165387299358
0.579907803563401,0.511165387299358,0.511165387299358
0.580590886296704,0.511165387299358,0.511165387299358
0.581319904653355,0.511165387299358,0.511165387299358
0.582183301681653,0.511165387299358,0.511165387299358
0.582814824068919,0.511165387299358,0.511165387299358
0.583668703213334,0.511165387299358,0.511165387299358
0.58458833838813,0.511165387299358,0.511165387299358
0.585140347015113,0.511165387299358,0.511165387299358
0.586233973270282,0.511165387299358,0.511165387299358
0.58748700725846,0.511165387299358,0.511165387299358
0.588388539850712,0.511165387299358,0.511165387299358
0.589386132080108,0.511165387299358,0.511165387299358
0.590039154747501,0.511165387299358,0.511165387299358
0.590870424639434,0.511165387299358,0.511165387299358
0.591783815994859,0.511165387299358,0.511165387299358
0.592725808965042,0.511165387299358,0.511165387299358
0.593527539866045,0.511165387299358,0.511165387299358
0.594045279780403,0.511165387299358,0.511165387299358
0.594733680365607,0.511165387299358,0.511165387299358
0.595674943877384,0.511165387299358,0.511165387299358
0.596640621544793,0.511165387299358,0.511165387299358
0.597189515130594,0.511165387299358,0.511165387299358
0.598092659842223,0.511165387299358,0.511165387299358
0.598775417311117,0.511165387299358,0.511165387299358
0.599773087538779,0.511165387299358,0.511165387299358
0.600448988378048,0.511165387299358,0.511165387299358
0.601094057317823,0.511165387299358,0.511165387299358
0.601735529955477,0.511165387299358,0.511165387299358
0.602866068016738,0.511165387299358,0.511165387299358
0.603459334932268,0.511165387299358,0.511165387299358
0.604324808809906,0.511165387299358,0.511165387299358
0.604808969656006,0.511165387299358,0.511165387299358
0.605679392116144,0.511165387299358,0.511165387299358
0.606649894267321,0.511165387299358,0.511165387299358
0.607289469800889,0.511165387299358,0.511165387299358
0.607762607280165,0.511165387299358,0.511165387299358
0.608659809688106,0.511165387299358,0.511165387299358
0.609604975441471,0.511165387299358,0.511165387299358
0.610419896664098,0.511165387299358,0.511165387299358
0.611051578074694,0.511165387299358,0.511165387299358
0.611593428999186,0.511165387299358,0.511165387299358
0.612474196124822,0.511165387299358,0.511165387299358
0.613286173902452,0.508160133909926,0.508160133909926
0.613977262983099,0.508160133909926,0.508160133909926
0.614653681172058,0.508160133909926,0.508160133909926
0.615466554416344,0.508160133909926,0.508160133909926
0.616371397161856,0.508160133909926,0.508160133909926
0.617119666188955,0.508160133909926,0.508160133909926
0.618107835063711,0.508160133909926,0.508160133909926
0.618539166171104,0.508160133909926,0.508160133909926
0.61939223180525,0.508160133909926,0.508160133909926
0.620310380589217,0.508160133909926,0.508160133909926
0.620997279183939,0.508160133909926,0.508160133909926
0.621587130473927,0.508160133909926,0.508160133909926
0.622097109444439,0.508160133909926,0.508160133909926
0.623193297768012,0.508160133909926,0.508160133909926
0.624173178803176,0.508160133909926,0.508160133909926
0.624821170466021,0.508160133909926,0.508160133909926
0.62561583193019,0.508160133909926,0.508160133909926
0.626832644920796,0.508160133909926,0.508160133909926
0.627610049210489,0.508160133909926,0.508160133909926
0.628346205456182,0.508160133909926,0.508160133909926
0.628876992501318,0.508160133909926,0.508160133909926
0.629707714077085,0.508160133909926,0.508160133909926
0.630338311195374,0.508160133909926,0.508160133909926
0.63117908150889,0.508160133909926,0.508160133909926
0.631842146860436,0.508160133909926,0.508160133909926
0.632670578779653,0.508160133909926,0.508160133909926
0.63354500872083,0.508160133909926,0.508160133909926
0.634245859459043,0.508160133909926,0.508160133909926
0.63508087140508,0.508160133909926,0.508160133909926
0.635739560471848,0.508160133909926,0.508160133909926
0.636476126499474,0.508160133909926,0.508160133909926
0.637091719545424,0.508160133909926,0.508160133909926
0.637705841101706,0.508160133909926,0.508160133909926
0.638395197223872,0.508160133909926,0.508160133909926
0.639376325765625,0.508160133909926,0.508160133909926
0.640130137326196,0.508160133909926,0.508160133909926
0.640811374643818,0.508160133909926,0.508160133909926
0.641676328377798,0.508160133909926,0.508160133909926
0.642342742532492,0.508160133909926,0.508160133909926
0.64309104369022,0.508160133909926,0.508160133909926
0.643721749074757,0.508160133909926,0.508160133909926
0.644528801785782,0.508160133909926,0.508160133909926
0.645656862761825,0.508160133909926,0.508160133909926
0.646133253816515,0.508160133909926,0.508160133909926
0.646914725424722,0.508160133909926,0.508160133909926
0.647908354876563,0.508160133909926,0.508160133909926
0.648893360048532,0.508160133909926,0.508160133909926
0.649891428416595,0.508160133909926,0.508160133909926
0.650700777769089,0.508160133909926,0.508160133909926
0.651660269591957,0.508160133909926,0.508160133909926
0.652721179416403,0.508160133909926,0.508160133909926
0.653431247919798,0.508160133909926,0.508160133909926
0.654084471985698,0.508160133909926,0.508160133909926
0.654919173335657,0.508160133909926,0.508160133909926
0.656028166413307,0.508160133909926,0.508160133909926
0.656827874248847,0.508160133909926,0.508160133909926
0.657414715038612,0.508160133909926,0.508160133909926
0.658429605420679,0.508160133909926,0.508160133909926
0.660052787978202,0.508160133909926,0.508160133909926
0.660705220652744,0.508160133909926,0.508160133909926
0.661334939301014,0.508160133909926,0.508160133909926
0.661985089303926,0.508160133909926,0.508160133909926
0.662900429219007,0.508160133909926,0.508160133909926
0.66388935293071,0.508160133909926,0.508160133909926
0.664741481188685,0.508160133909926,0.508160133909926
0.66537994868122,0.508160133909926,0.508160133909926
0.666007270105183,0.508160133909926,0.508160133909926
0.666849258355796,0.508160133909926,0.508160133909926
0.667345535475761,0.508160133909926,0.508160133909926
0.668145721312612,0.508160133909926,0.508160133909926
0.669060097308829,0.508160133909926,0.508160133909926
0.669762921519578,0.508160133909926,0.508160133909926
0.670572754461318,0.508160133909926,0.508160133909926
0.671256357105449,0.508160133909926,0.508160133909926
0.671959487488493,0.508160133909926,0.508160133909926
0.672770005185157,0.508160133909926,0.508160133909926
0.673169307410717,0.508160133909926,0.508160133909926
0.673679613508284,0.508160133909926,0.508160133909926
0.674645028775558,0.508160133909926,0.508160133909926
0.675347703043371,0.508160133909926,0.508160133909926
0.675849204650149,0.508160133909926,0.508160133909926
0.676591590512544,0.508160133909926,0.508160133909926
0.67734586703591,0.508160133909926,0.508160133909926
0.678138499846682,0.508160133909926,0.508160133909926
0.678846325492486,0.508160133909926,0.508160133909926
0.679676317609847,0.508160133909926,0.508160133909926
0.680226817261428,0.508160133909926,0.508160133909926
0.681035483255982,0.508160133909926,0.508160133909926
0.68171838670969,0.508160133909926,0.508160133909926
0.682957455748692,0.508160133909926,0.508160133909926
0.683667606208473,0.508160133909926,0.508160133909926
0.684572960715741,0.508160133909926,0.508160133909926
0.685287806671113,0.508160133909926,0.508160133909926
0.686237880028784,0.508160133909926,0.508160133909926
0.687403059797361,0.508160133909926,0.508160133909926
0.688220418756828,0.508160133909926,0.508160133909926
0.688830293016508,0.508160133909926,0.508160133909926
0.689610445639119,0.508160133909926,0.508160133909926
0.69029189646244,0.508160133909926,0.508160133909926
0.691308533074334,0.508160133909926,0.508160133909926
0.692189462948591,0.508160133909926,0.508160133909926
0.692809378728271,0.508160133909926,0.508160133909926
0.693618008634076,0.508160133909926,0.508160133909926
0.694550169166178,0.508160133909926,0.508160133909926
0.695193264400586,0.508160133909926,0.508160133909926
0.696347810328007,0.508160133909926,0.508160133909926
0.697224578820169,0.508160133909926,0.508160133909926
0.698043260024861,0.508160133909926,0.508160133909926
0.699037430575117,0.508160133909926,0.508160133909926
0.699858523439616,0.508160133909926,0.508160133909926
0.70051792031154,0.508160133909926,0.508160133909926
0.701273452490568,0.508160133909926,0.508160133909926
0.702183753950521,0.508160133909926,0.508160133909926
0.702943353448063,0.508160133909926,0.508160133909926
0.703834243817255,0.508160133909926,0.508160133909926
0.704562509432435,0.508160133909926,0.508160133909926
0.705187396146357,0.508160133909926,0.508160133909926
0.705935375299305,0.508160133909926,0.508160133909926
0.706695276778191,0.508160133909926,0.508160133909926
0.707529131323099,0.508160133909926,0.508160133909926
0.708117577247322,0.508160133909926,0.508160133909926
0.708881068974733,0.508160133909926,0.508160133909926
0.709634049329907,0.508160133909926,0.508160133909926
0.710173359606415,0.508160133909926,0.508160133909926
0.711026737699285,0.508160133909926,0.508160133909926
0.711952352197841,0.508160133909926,0.508160133909926
0.712866549612954,0.508160133909926,0.508160133909926
0.713821640238166,0.508160133909926,0.508160133909926
0.714584853034467,0.508160133909926,0.508160133909926
0.715437747305259,0.508160133909926,0.508160133909926
0.716274334350601,0.508160133909926,0.508160133909926
0.717178931226954,0.508160133909926,0.508160133909926
0.71782692684792,0.508160133909926,0.508160133909926
0.718452314147726,0.508160133909926,0.508160133909926
0.719149781856686,0.508160133909926,0.508160133909926
0.720160619122908,0.508160133909926,0.508160133909926
0.720704808132723,0.508160133909926,0.508160133909926
0.721355646150187,0.508160133909926,0.508160133909926
0.721895330352709,0.508160133909926,0.508160133909926
0.722454956034198,0.508160133909926,0.508160133909926
0.723194523947313,0.508160133909926,0.508160133909926
0.724274168722332,0.508160133909926,0.508160133909926
0.725466237170622,0.508160133909926,0.508160133909926
0.726131875999272,0.508160133909926,0.508160133909926
0.72687927307561,0.508160133909926,0.508160133909926
0.727765731047839,0.508160133909926,0.508160133909926
0.728881613584235,0.508160133909926,0.508160133909926
0.729886366287246,0.508160133909926,0.508160133909926
0.730719981482252,0.508160133909926,0.508160133909926
0.73153679119423,0.508160133909926,0.508160133909926
0.7324069426395,0.508160133909926,0.508160133909926
0.733390511246398,0.508160133909926,0.508160133909926
0.734035331057385,0.508160133909926,0.508160133909926
0.734538809861988,0.508160133909926,0.508160133909926
0.735211681108922,0.508160133909926,0.508160133909926
0.735870377859101,0.508160133909926,0.508160133909926
0.73640467855148,0.508160133909926,0.508160133909926
0.737675735261291,0.508160133909926,0.508160133909926
0.738585001323372,0.508160133909926,0.508160133909926
0.739438822725788,0.508160133909926,0.508160133909926
0.740334030007944,0.508160133909926,0.508160133909926
0.741147313499823,0.508160133909926,0.508160133909926
0.742247319314629,0.508160133909926,0.508160133909926
0.743152327602729,0.508160133909926,0.508160133909926
0.743912673788145,0.508160133909926,0.508160133909926
0.744741755537689,0.508160133909926,0.508160133909926
0.745561982970685,0.508160133909926,0.508160133909926
0.746189989848062,0.508160133909926,0.508160133909926
0.746856417041272,0.508160133909926,0.508160133909926
0.747643364593387,0.508160133909926,0.508160133909926
0.748603034997359,0.508160133909926,0.508160133909926
0.749213978415355,0.508160133909926,0.508160133909926
0.750044195679948,0.508160133909926,0.508160133909926
0.75098307011649,0.508160133909926,0.508160133909926
0.751709403470159,0.508160133909926,0.508160133909926
0.752541081979871,0.508160133909926,0.508160133909926
0.753664414631203,0.508160133909926,0.508160133909926
0.75459042773582,0.508160133909926,0.508160133909926
0.755419109016657,0.508160133909926,0.508160133909926
0.756213157204911,0.508160133909926,0.508160133909926
0.756730949506164,0.508160133909926,0.508160133909926
0.757450151024386,0.508160133909926,0.508160133909926
0.758413250092417,0.508160133909926,0.508160133909926
0.759163727518171,0.508160133909926,0.508160133909926
0.760174167342484,0.508160133909926,0.508160133909926
0.760733420727775,0.508160133909926,0.508160133909926
0.761580268852413,0.508160133909926,0.508160133909926
0.762456385651603,0.508160133909926,0.508160133909926
0.762944299029186,0.508160133909926,0.508160133909926
0.763570703566074,0.508160133909926,0.508160133909926
0.764170274836943,0.508160133909926,0.508160133909926
0.764866334153339,0.508160133909926,0.508160133909926
0.765735733322799,0.508160133909926,0.508160133909926
0.76625886070542,0.508160133909926,0.508160133909926
0.766991201322526,0.508160133909926,0.508160133909926
0.767722289543599,0.508160133909926,0.508160133909926
0.768503055674955,0.508160133909926,0.508160133909926
0.769088451750576,0.508160133909926,0.508160133909926
0.769988268148154,0.508160133909926,0.508160133909926
0.771635964047164,0.508160133909926,0.508160133909926
0.772459860658273,0.508160133909926,0.508160133909926
0.77304250583984,0.508160133909926,0.508160133909926
0.773888697382063,0.508160133909926,0.508160133909926
0.774767305701971,0.508160133909926,0.508160133909926
0.775214286986738,0.508160133909926,0.508160133909926
0.775922058150172,0.508160133909926,0.508160133909926
0.776434409199283,0.508160133909926,0.508160133909926
0.77704545808956,0.508160133909926,0.508160133909926
0.777797158109024,0.508160133909926,0.508160133909926
0.778782882960513,0.508160133909926,0.508160133909926
0.779489287640899,0.508160133909926,0.508160133909926
0.780844778986648,0.508160133909926,0.508160133909926
0.781549922423437,0.508160133909926,0.508160133909926
0.782428651349619,0.508160133909926,0.508160133909926
0.783346264157444,0.508160133909926,0.508160133909926
0.784031824674457,0.508160133909926,0.508160133909926
0.784660554956645,0.508160133909926,0.508160133909926
0.785419643856585,0.508160133909926,0.508160133909926
0.786102975718677,0.508160133909926,0.508160133909926
0.786748277721927,0.508160133909926,0.508160133909926
0.78762518055737,0.508160133909926,0.508160133909926
0.788317854050547,0.508160133909926,0.508160133909926
0.789021026343107,0.508160133909926,0.508160133909926
0.789736667415127,0.508160133909926,0.508160133909926
0.790480063529685,0.508160133909926,0.508160133909926
0.791207707254216,0.508160133909926,0.508160133909926
0.79200012749061,0.508160133909926,0.508160133909926
0.79286241857335,0.508160133909926,0.508160133909926
0.793652366613969,0.508160133909926,0.508160133909926
0.794617597945035,0.508160133909926,0.508160133909926
0.795439247973263,0.508160133909926,0.508160133909926
0.796187607105821,0.508160133909926,0.508160133909926
0.797159190988168,0.508160133909926,0.508160133909926
0.797836852958426,0.508160133909926,0.508160133909926
0.798505671555176,0.508160133909926,0.508160133909926
0.799259825143963,0.508160133909926,0.508160133909926
0.800051077734679,0.508160133909926,0.508160133909926
0.800848652375862,0.508160133909926,0.508160133909926
0.80167229170911,0.508160133909926,0.508160133909926
0.80223961500451,0.508160133909926,0.508160133909926
0.802848516963422,0.508160133909926,0.508160133909926
0.803311906056479,0.508160133909926,0.508160133909926
0.804079995490611,0.508160133909926,0.508160133909926
0.804900923278183,0.508160133909926,0.508160133909926
0.805767683777958,0.508160133909926,0.508160133909926
0.806440407643095,0.508160133909926,0.508160133909926
0.807266732212156,0.508160133909926,0.508160133909926
0.808120818575844,0.508160133909926,0.508160133909926
0.809151163324714,0.508160133909926,0.508160133909926
0.809938040794805,0.508160133909926,0.508160133909926
0.810805328190327,0.508160133909926,0.508160133909926
0.811536550056189,0.508160133909926,0.508160133909926
0.812213449040428,0.508160133909926,0.508160133909926
0.812791073229164,0.508160133909926,0.508160133909926
0.813644887180999,0.508160133909926,0.508160133909926
0.814650773303583,0.508160133909926,0.508160133909926
0.815304630436003,0.508160133909926,0.508160133909926
0.816206183983013,0.508160133909926,0.508160133909926
0.816887552617118,0.508160133909926,0.508160133909926
0.817613950464875,0.508160133909926,0.508160133909926
0.818465958116576,0.508160133909926,0.508160133909926
0.819445710862055,0.508160133909926,0.508160133909926
0.819945581024513,0.508160133909926,0.508160133909926
0.82050669612363,0.508160133909926,0.508160133909926
0.821407878305763,0.508160133909926,0.508160133909926
0.822056200122461,0.508160133909926,0.508160133909926
0.822956388117746,0.508160133909926,0.508160133909926
0.823820229619741,0.508160133909926,0.508160133909926
0.824641400016844,0.508160133909926,0.508160133909926
0.82536492170766,0.508160133909926,0.508160133909926
0.826313535915688,0.508160133909926,0.508160133909926
0.827451441669837,0.508160133909926,0.508160133909926
0.828236383385956,0.508160133909926,0.508160133909926
0.828706400003284,0.508160133909926,0.508160133909926
0.829422730254009,0.508160133909926,0.508160133909926
0.830203366931528,0.508160133909926,0.508160133909926
0.830999086610973,0.508160133909926,0.508160133909926
0.83173785218969,0.508160133909926,0.508160133909926
0.832892389269546,0.508160133909926,0.508160133909926
0.833585721673444,0.508160133909926,0.508160133909926
0.834529961226508,0.508160133909926,0.508160133909926
0.83554280619137,0.508160133909926,0.508160133909926
0.836324495496228,0.508160133909926,0.508160133909926
0.837012343108654,0.508160133909926,0.508160133909926
0.837582555832341,0.508160133909926,0.508160133909926
0.838621152332053,0.508160133909926,0.508160133909926
0.83942754752934,0.508160133909926,0.508160133909926
0.840514686424285,0.508160133909926,0.508160133909926
0.841441019671038,0.508160133909926,0.508160133909926
0.841931080212817,0.508160133909926,0.508160133909926
0.842820605263114,0.508160133909926,0.508160133909926
0.843617636244744,0.508160133909926,0.508160133909926
0.844400646630675,0.508160133909926,0.508160133909926
0.845134336734191,0.508160133909926,0.508160133909926
0.845640158746392,0.508160133909926,0.508160133909926
0.84647679165937,0.508160133909926,0.508160133909926
0.847348646260798,0.508160133909926,0.508160133909926
0.848008495289832,0.508160133909926,0.508160133909926
0.848875602474436,0.508160133909926,0.508160133909926
0.849423733307049,0.508160133909926,0.508160133909926
0.850353420013562,0.508160133909926,0.508160133909926
0.851209705229849,0.508160133909926,0.508160133909926
0.852208157069981,0.508160133909926,0.508160133909926
0.852993373060599,0.508160133909926,0.508160133909926
0.853468121727929,0.508160133909926,0.508160133909926
0.854419878683984,0.508160133909926,0.508160133909926
0.855195314856246,0.508160133909926,0.508160133909926
0.856140534393489,0.508160133909926,0.508160133909926
0.856940906262025,0.508160133909926,0.508160133909926
0.85757266706787,0.508160133909926,0.508160133909926
0.858159774215892,0.508160133909926,0.508160133909926
0.858845722163096,0.508160133909926,0.508160133909926
0.85964071075432,0.508160133909926,0.508160133909926
0.860181271564215,0.508160133909926,0.508160133909926
0.861201215302572,0.508160133909926,0.508160133909926
0.861836073454469,0.508160133909926,0.508160133909926
0.862520948750898,0.508160133909926,0.508160133909926
0.863441422348842,0.508160133909926,0.508160133909926
0.864251516293734,0.508160133909926,0.508160133909926
0.864952267380431,0.508160133909926,0.508160133909926
0.865574064664543,0.508160133909926,0.508160133909926
0.866370216943324,0.508160133909926,0.508160133909926
0.86708770506084,0.508160133909926,0.508160133909926
0.867566862609237,0.508160133909926,0.508160133909926
0.868373282952234,0.508160133909926,0.508160133909926
0.86902744974941,0.508160133909926,0.508160133909926
0.869725615717471,0.508160133909926,0.508160133909926
0.870368589181453,0.508160133909926,0.508160133909926
0.870979797793552,0.508160133909926,0.508160133909926
0.87187160551548,0.508160133909926,0.508160133909926
0.872810532106087,0.508160133909926,0.508160133909926
0.873718350892887,0.508160133909926,0.508160133909926
0.874420166248456,0.508160133909926,0.508160133909926
0.87542727519758,0.508160133909926,0.508160133909926
0.875952834961936,0.508160133909926,0.508160133909926
0.876679502194747,0.508160133909926,0.508160133909926
0.877330066170543,0.508160133909926,0.508160133909926
0.878002750920132,0.508160133909926,0.508160133909926
0.879072884330526,0.508160133909926,0.508160133909926
0.879972381750122,0.508160133909926,0.508160133909926
0.880585713079199,0.508160133909926,0.508160133909926
0.881469586864114,0.508160133909926,0.508160133909926
0.882362856063992,0.508160133909926,0.508160133909926
0.883081367472187,0.508160133909926,0.508160133909926
0.883625158341601,0.508160133909926,0.508160133909926
0.884437736822292,0.508160133909926,0.508160133909926
0.885055600432679,0.508160133909926,0.508160133909926
0.885832452215254,0.508160133909926,0.508160133909926
0.886596239870414,0.508160133909926,0.508160133909926
0.887441397411749,0.508160133909926,0.508160133909926
0.888004614273086,0.508160133909926,0.508160133909926
0.888786193681881,0.508160133909926,0.508160133909926
0.88949035317637,0.508160133909926,0.508160133909926
0.890290841460228,0.508160133909926,0.508160133909926
0.891180863138288,0.508160133909926,0.508160133909926
0.891721595544368,0.508160133909926,0.508160133909926
0.89265609276481,0.508160133909926,0.508160133909926
0.893810401437804,0.508160133909926,0.508160133909926
0.894295850768685,0.498860510805542,0.498860510805542
0.894820016575977,0.498860510805542,0.498860510805542
0.895972739439458,0.498860510805542,0.498860510805542
0.896760700503364,0.498860510805542,0.498860510805542
0.89765652618371,0.498860510805542,0.498860510805542
0.898491152795032,0.498860510805542,0.498860510805542
0.899247780209407,0.498860510805542,0.498860510805542
0.900310905417427,0.498860510805542,0.498860510805542
0.900946591980755,0.498860510805542,0.498860510805542
0.902388792019337,0.498860510805542,0.498860510805542
0.90324726421386,0.498860510805542,0.498860510805542
0.903951107757166,0.498860510805542,0.498860510805542
0.904792579589412,0.498860510805542,0.498860510805542
0.90576475742273,0.498860510805542,0.498860510805542
0.906626908574253,0.498860510805542,0.498860510805542
0.907460408750921,0.498860510805542,0.498860510805542
0.908001503441483,0.498860510805542,0.498860510805542
0.908728967653587,0.498860510805542,0.498860510805542
0.909602252999321,0.498860510805542,0.498860510805542
0.910576868569478,0.498860510805542,0.498860510805542
0.911318718688563,0.498860510805542,0.498860510805542
0.91220912989229,0.498860510805542,0.498860510805542
0.912912380648777,0.498860510805542,0.498860510805542
0.914054377237335,0.498860510805542,0.498860510805542
0.914960882626474,0.498860510805542,0.498860510805542
0.916022116551176,0.498860510805542,0.498860510805542
0.916963876690716,0.498860510805542,0.498860510805542
0.917528053745627,0.498860510805542,0.498860510805542
0.918517098762095,0.498860510805542,0.498860510805542
0.919213278917596,0.498860510805542,0.498860510805542
0.919969163602218,0.498860510805542,0.498860510805542
0.920762395486236,0.498860510805542,0.498860510805542
0.92167255259119,0.498860510805542,0.498860510805542
0.922363891964778,0.498860510805542,0.498860510805542
0.923706681933254,0.498860510805542,0.498860510805542
0.924256923142821,0.498860510805542,0.498860510805542
0.925070849712938,0.498860510805542,0.498860510805542
0.925577219575644,0.498860510805542,0.498860510805542
0.92628958192654,0.498860510805542,0.498860510805542
0.927120827836916,0.498860510805542,0.498860510805542
0.927677296102047,0.498860510805542,0.498860510805542
0.928419388365,0.498860510805542,0.498860510805542
0.929269400658086,0.498860510805542,0.498860510805542
0.93004889274016,0.498860510805542,0.498860510805542
0.930863619316369,0.498860510805542,0.498860510805542
0.931626965058967,0.498860510805542,0.498860510805542
0.932260745437816,0.498860510805542,0.498860510805542
0.933265540516004,0.498860510805542,0.498860510805542
0.93435684312135,0.498860510805542,0.498860510805542
0.93493295297958,0.498860510805542,0.498860510805542
0.935790748568252,0.498860510805542,0.498860510805542
0.936476150527596,0.498860510805542,0.498860510805542
0.937338417163119,0.498860510805542,0.498860510805542
0.937889709370211,0.498860510805542,0.498860510805542
0.938742572674528,0.498860510805542,0.498860510805542
0.93988618790172,0.498860510805542,0.498860510805542
0.940692404983565,0.498860510805542,0.498860510805542
0.941471933154389,0.498860510805542,0.498860510805542
0.942207960179076,0.498860510805542,0.498860510805542
0.943282856838778,0.498860510805542,0.498860510805542
0.944056317443028,0.498860510805542,0.498860510805542
0.944922738010064,0.498860510805542,0.498860510805542
0.945715417386964,0.498860510805542,0.498860510805542
0.946568422019482,0.498860510805542,0.498860510805542
0.947252887533978,0.498860510805542,0.498860510805542
0.948161200387403,0.498860510805542,0.498860510805542
0.948708113981411,0.498860510805542,0.498860510805542
0.949551466153935,0.498860510805542,0.498860510805542
0.950321150477976,0.498860510805542,0.498860510805542
0.950861811870709,0.498860510805542,0.498860510805542
0.951954089105129,0.498860510805542,0.498860510805542
0.952701549278572,0.498860510805542,0.498860510805542
0.953372170217335,0.498860510805542,0.498860510805542
0.953831798164174,0.498860510805542,0.498860510805542
0.954593243077397,0.498860510805542,0.498860510805542
0.955238739959896,0.498860510805542,0.498860510805542
0.956104159122333,0.498860510805542,0.498860510805542
0.95670635974966,0.498860510805542,0.498860510805542
0.957322888309136,0.498860510805542,0.498860510805542
0.958249627845362,0.498860510805542,0.498860510805542
0.959096496924758,0.498860510805542,0.498860510805542
0.959886455209926,0.498860510805542,0.498860510805542
0.960706043522805,0.498860510805542,0.498860510805542
0.961469668895006,0.498860510805542,0.498860510805542
0.962373097427189,0.498860510805542,0.498860510805542
0.963511461857706,0.498860510805542,0.498860510805542
0.964407277293503,0.498860510805542,0.498860510805542
0.965043294709176,0.498860510805542,0.498860510805542
0.96587698860094,0.498860510805542,0.498860510805542
0.96668461477384,0.498860510805542,0.498860510805542
0.967385574709624,0.498860510805542,0.498860510805542
0.968207016354427,0.498860510805542,0.498860510805542
0.969109994824976,0.498860510805542,0.498860510805542
0.969944206997752,0.498860510805542,0.498860510805542
0.970679902005941,0.498860510805542,0.498860510805542
0.971564545063302,0.498860510805542,0.498860510805542
0.972630702890456,0.498860510805542,0.498860510805542
0.973492733202875,0.498860510805542,0.498860510805542
0.974617314059287,0.498860510805542,0.498860510805542
0.975291416049004,0.498860510805542,0.498860510805542
0.975978455506265,0.498860510805542,0.498860510805542
0.976631945697591,0.498860510805542,0.498860510805542
0.977374589070678,0.498860510805542,0.498860510805542
0.978111633332446,0.498860510805542,0.498860510805542
0.978744853520766,0.498860510805542,0.498860510805542
0.979522507172078,0.498860510805542,0.498860510805542
0.980192579329014,0.498860510805542,0.498860510805542
0.981205181917176,0.498860510805542,0.498860510805542
0.98223927943036,0.498860510805542,0.498860510805542
0.982729827985168,0.498860510805542,0.498860510805542
0.983399173943326,0.498860510805542,0.498860510805542
0.984296143520623,0.498860510805542,0.498860510805542
0.984988278476521,0.498860510805542,0.498860510805542
0.985953513998538,0.498860510805542,0.498860510805542
0.986656849971041,0.498860510805542,0.498860510805542
0.987459168769419,0.498860510805542,0.498860510805542
0.98818386811763,0.498860510805542,0.498860510805542
0.988748003495857,0.498860510805542,0.498860510805542
0.989529537269846,0.498860510805542,0.498860510805542
0.990045551676303,0.498860510805542,0.498860510805542
0.99092386290431,0.498860510805542,0.498860510805542
0.991684616776183,0.498860510805542,0.498860510805542
0.992461347253993,0.498860510805542,0.498860510805542
0.993099925108254,0.498860510805542,0.498860510805542
0.993863062933087,0.498860510805542,0.498860510805542
0.995013472158462,0.498860510805542,0.498860510805542
0.995768009219319,0.498860510805542,0.498860510805542
0.996432569110766,0.498860510805542,0.498860510805542
0.997081065084785,0.498860510805542,0.498860510805542
0.998188584810123,0.498860510805542,0.498860510805542
0.998936311807483,0.498860510805542,0.498860510805542
0.999843186931685,0.498860510805542,0.498860510805542
1.00078103272244,0.498860510805542,0.498860510805542
1.00130130280741,0.498860510805542,0.498860510805542
1.0022182026878,0.498860510805542,0.498860510805542
1.00308296689764,0.498860510805542,0.498860510805542
1.0037555040326,0.498860510805542,0.498860510805542
1.00449864729308,0.498860510805542,0.498860510805542
1.00539348786697,0.498860510805542,0.498860510805542
1.00650195986964,0.498860510805542,0.498860510805542
1.00708867749199,0.498860510805542,0.498860510805542
1.00753697147593,0.498860510805542,0.498860510805542
1.00813598302193,0.498860510805542,0.498860510805542
1.00891189253889,0.498860510805542,0.498860510805542
1.00968643696979,0.498860510805542,0.498860510805542
1.01035839226097,0.498860510805542,0.498860510805542
1.01130264229141,0.498860510805542,0.498860510805542
1.01228803582489,0.498860510805542,0.498860510805542
1.01294401730411,0.498860510805542,0.498860510805542
1.01368498965167,0.498860510805542,0.498860510805542
1.01431898330338,0.498860510805542,0.498860510805542
1.01495815278031,0.498860510805542,0.498860510805542
1.01573385251686,0.498860510805542,0.498860510805542
1.01662411587313,0.498860510805542,0.498860510805542
1.01725793420337,0.498860510805542,0.498860510805542
1.01794709963724,0.498860510805542,0.498860510805542
1.01852384326048,0.498860510805542,0.498860510805542
1.01940203481354,0.498860510805542,0.498860510805542
1.02010449953377,0.498860510805542,0.498860510805542
1.02096281200647,0.498860510805542,0.498860510805542
1.02165527269244,0.498860510805542,0.498860510805542
1.02243815432303,0.498860510805542,0.498860510805542
1.02347888355143,0.498860510805542,0.498860510805542
1.02414868818596,0.498860510805542,0.498860510805542
1.02506900019944,0.498860510805542,0.498860510805542
1.02579622482881,0.498860510805542,0.498860510805542
1.02728367154486,0.498860510805542,0.498860510805542
1.02839637733996,0.498860510805542,0.498860510805542
1.02940221852623,0.498860510805542,0.498860510805542
1.03039530687965,0.498860510805542,0.498860510805542
1.03107477421872,0.498860510805542,0.498860510805542
1.03181383595802,0.498860510805542,0.498860510805542
1.03264728025533,0.498860510805542,0.498860510805542
1.03318255092017,0.498860510805542,0.498860510805542
1.03386128740385,0.498860510805542,0.498860510805542
1.03419084148481,0.498860510805542,0.498860510805542
1.03523205383681,0.498860510805542,0.498860510805542
1.03621857147664,0.498860510805542,0.498860510805542
1.03712725685909,0.498860510805542,0.498860510805542
1.03776822192594,0.498860510805542,0.498860510805542
1.03888331283815,0.498860510805542,0.498860510805542
1.03967417613603,0.498860510805542,0.498860510805542
1.04027661588043,0.498860510805542,0.498860510805542
1.04119711741805,0.498860510805542,0.498860510805542
1.04190056514926,0.498860510805542,0.498860510805542
1.04245253140107,0.498860510805542,0.498860510805542
1.04321260610595,0.498860510805542,0.498860510805542
1.04395375982858,0.498860510805542,0.498860510805542
1.04506914643571,0.498860510805542,0.498860510805542
1.04568521981128,0.498860510805542,0.498860510805542
1.046682971064,0.498860510805542,0.498860510805542
1.04763065068983,0.498860510805542,0.498860510805542
1.04852862749249,0.498860510805542,0.498860510805542
1.04939510440454,0.498860510805542,0.498860510805542
1.04993752459995,0.498860510805542,0.498860510805542
1.05059951497242,0.498860510805542,0.498860510805542
1.05130464839749,0.498860510805542,0.498860510805542
1.05198617558926,0.498860510805542,0.498860510805542
1.05264125112444,0.498860510805542,0.498860510805542
1.05362351424992,0.498860510805542,0.498860510805542
1.0548346627038,0.498860510805542,0.498860510805542
1.05580528825521,0.498860510805542,0.498860510805542
1.05677046347409,0.498860510805542,0.498860510805542
1.05745030078106,0.498860510805542,0.498860510805542
1.05824235966429,0.498860510805542,0.498860510805542
1.05897482484579,0.498860510805542,0.498860510805542
1.05973193561658,0.498860510805542,0.498860510805542
1.06065416196361,0.498860510805542,0.498860510805542
1.06139381043613,0.498860510805542,0.498860510805542
1.06216383981518,0.498860510805542,0.498860510805542
1.06291166436858,0.498860510805542,0.498860510805542
1.06351652392186,0.498860510805542,0.498860510805542
1.06449888763018,0.498860510805542,0.498860510805542
1.06530066183768,0.498860510805542,0.498860510805542
1.06628287164494,0.498860510805542,0.498860510805542
1.0670548256021,0.498860510805542,0.498860510805542
1.06792418309487,0.498860510805542,0.498860510805542
1.06873634690419,0.498860510805542,0.498860510805542
1.06961168744601,0.498860510805542,0.498860510805542
1.07039108802564,0.498860510805542,0.498860510805542
1.07143680006266,0.498860510805542,0.498860510805542
1.07238836423494,0.498860510805542,0.498860510805542
1.07336679846048,0.498860510805542,0.498860510805542
1.07416660757735,0.498860510805542,0.498860510805542
1.07491413643584,0.498860510805542,0.498860510805542
1.07563791843131,0.498860510805542,0.498860510805542
1.07654899847694,0.498860510805542,0.498860510805542
1.0771770295687,0.498860510805542,0.498860510805542
1.07821303326637,0.498860510805542,0.498860510805542
1.07880541589111,0.498860510805542,0.498860510805542
1.07974129123613,0.498860510805542,0.498860510805542
1.08037231559865,0.498860510805542,0.498860510805542
1.08132245228626,0.498860510805542,0.498860510805542
1.08202750631608,0.498860510805542,0.498860510805542
1.08284098212607,0.498860510805542,0.498860510805542
1.08372992649674,0.498860510805542,0.498860510805542
1.08435028325766,0.498860510805542,0.498860510805542
1.08536627329886,0.498860510805542,0.498860510805542
1.08603594708256,0.498860510805542,0.498860510805542
1.08655428816564,0.498860510805542,0.498860510805542
1.0874667277094,0.498860510805542,0.498860510805542
1.08841061638668,0.498860510805542,0.498860510805542
1.08884020894766,0.498860510805542,0.498860510805542
1.08980462211184,0.498860510805542,0.498860510805542
1.09071536851116,0.498860510805542,0.498860510805542
1.09138806210831,0.498860510805542,0.498860510805542
1.09244920616038,0.498860510805542,0.498860510805542
1.09302137535997,0.498860510805542,0.498860510805542
1.09401257615536,0.498860510805542,0.498860510805542
1.09478321205825,0.498860510805542,0.498860510805542
1.09573480021209,0.498860510805542,0.498860510805542
1.09675897285342,0.498860510805542,0.498860510805542
1.09758738847449,0.498860510805542,0.498860510805542
1.0982692472171,0.498860510805542,0.498860510805542
1.09907531156205,0.498860510805542,0.498860510805542
1.10008225915954,0.498860510805542,0.498860510805542
1.10072413296439,0.498860510805542,0.498860510805542
1.10145019297488,0.498860510805542,0.498860510805542
1.10229837964289,0.498860510805542,0.498860510805542
1.10291085974313,0.498860510805542,0.498860510805542
1.10354993748479,0.498860510805542,0.498860510805542
1.10429179295897,0.498860510805542,0.498860510805542
1.10494808852673,0.498860510805542,0.498860510805542
1.1058872253634,0.498860510805542,0.498860510805542
1.10675684595481,0.498860510805542,0.498860510805542
1.10705718956888,0.498860510805542,0.498860510805542
1.10783667839132,0.498860510805542,0.498860510805542
1.10892159305513,0.498860510805542,0.498860510805542
1.10969232046045,0.498860510805542,0.498860510805542
1.11040316452272,0.498860510805542,0.498860510805542
1.1110650266055,0.498860510805542,0.498860510805542
1.11202228767797,0.498860510805542,0.498860510805542
1.11255663796328,0.498860510805542,0.498860510805542
1.11340564745478,0.498860510805542,0.498860510805542
1.11396442330442,0.498860510805542,0.498860510805542
1.11481005651876,0.498860510805542,0.498860510805542
1.11535596312024,0.498860510805542,0.498860510805542
1.1163752914872,0.498860510805542,0.498860510805542
1.11706590792164,0.498860510805542,0.498860510805542
1.11795987398364,0.498860510805542,0.498860510805542
1.11868481733836,0.498860510805542,0.498860510805542
1.11959536629729,0.498860510805542,0.498860510805542
1.1205052791629,0.498860510805542,0.498860510805542
1.12137999618426,0.498860510805542,0.498860510805542
1.12209628149867,0.498860510805542,0.498860510805542
1.1228488793131,0.498860510805542,0.498860510805542
1.12372548109852,0.498860510805542,0.498860510805542
1.12450570613146,0.498860510805542,0.498860510805542
1.12515382841229,0.498860510805542,0.498860510805542
1.12584150093608,0.498860510805542,0.498860510805542
1.1265827966854,0.498860510805542,0.498860510805542
1.12715175072663,0.498860510805542,0.498860510805542
1.12777735525742,0.498860510805542,0.498860510805542
1.12845094781369,0.498860510805542,0.498860510805542
1.12919167731889,0.498860510805542,0.498860510805542
1.13013970339671,0.498860510805542,0.498860510805542
1.13079010765068,0.498860510805542,0.498860510805542
1.13155858684331,0.498860510805542,0.498860510805542
1.13243559841067,0.498860510805542,0.498860510805542
1.13348056585528,0.498860510805542,0.498860510805542
1.1342288593296,0.498860510805542,0.498860510805542
1.13516587158665,0.498860510805542,0.498860510805542
1.13595868251286,0.498860510805542,0.498860510805542
1.13672260101885,0.498860510805542,0.498860510805542
1.13747840700671,0.498860510805542,0.498860510805542
1.13808952225372,0.498860510805542,0.498860510805542
1.13902090676129,0.498860510805542,0.498860510805542
1.13968202192336,0.498860510805542,0.498860510805542
1.14051333232783,0.498860510805542,0.498860510805542
1.14175974042155,0.498860510805542,0.498860510805542
1.1424895634409,0.498860510805542,0.498860510805542
1.14330128580332,0.498860510805542,0.498860510805542
1.14445878774859,0.498860510805542,0.498860510805542
1.14535102318041,0.498860510805542,0.498860510805542
1.14611668209545,0.498860510805542,0.498860510805542
1.14689002023079,0.498860510805542,0.498860510805542
1.14755361666903,0.498860510805542,0.498860510805542
1.14824689738452,0.498860510805542,0.498860510805542
1.14936091355048,0.498860510805542,0.498860510805542
1.15014594537206,0.498860510805542,0.498860510805542
1.1510812419001,0.498860510805542,0.498860510805542
1.15152982855216,0.498860510805542,0.498860510805542
1.15241201175377,0.498860510805542,0.498860510805542
1.15318639623001,0.498860510805542,0.498860510805542
1.15410589170642,0.498860510805542,0.498860510805542
1.15473381383345,0.498860510805542,0.498860510805542
1.1552925305441,0.498860510805542,0.498860510805542
1.15639856061898,0.498860510805542,0.498860510805542
1.15706531540491,0.498860510805542,0.498860510805542
1.15787098533474,0.498860510805542,0.498860510805542
1.15851387893781,0.498860510805542,0.498860510805542
1.15926133445464,0.498860510805542,0.498860510805542
1.15991351171397,0.498860510805542,0.498860510805542
1.16058773733675,0.498860510805542,0.498860510805542
1.16196175897494,0.498860510805542,0.498860510805542
1.1627045806963,0.498860510805542,0.498860510805542
1.16369545855559,0.498860510805542,0.498860510805542
1.16422583675012,0.498860510805542,0.498860510805542
1.16495047905482,0.498860510805542,0.498860510805542
1.16599337593652,0.498860510805542,0.498860510805542
1.1667954318691,0.498860510805542,0.498860510805542
1.16780340461992,0.498860510805542,0.498860510805542
1.16856417409144,0.498860510805542,0.498860510805542
1.16940209362656,0.498860510805542,0.498860510805542
1.17081275046803,0.498860510805542,0.498860510805542
1.17154545243829,0.498860510805542,0.498860510805542
1.17268190137111,0.498860510805542,0.498860510805542
1.17354452889413,0.498860510805542,0.498860510805542
1.1745265473146,0.498860510805542,0.498860510805542
1.17527527501807,0.498860510805542,0.498860510805542
1.17584985797293,0.498860510805542,0.498860510805542
1.17664548638277,0.498860510805542,0.498860510805542
1.17748864553869,0.498860510805542,0.498860510805542
1.17818699404597,0.498860510805542,0.498860510805542
1.17882602615282,0.498860510805542,0.498860510805542
1.17973005631939,0.498860510805542,0.498860510805542
1.18052147957496,0.498860510805542,0.498860510805542
1.18118143873289,0.498860510805542,0.498860510805542
1.18167525087483,0.498860510805542,0.498860510805542
1.18267903942615,0.498860510805542,0.498860510805542
1.18331500771455,0.498860510805542,0.498860510805542
1.18410951900296,0.498860510805542,0.498860510805542
1.18489014566876,0.498860510805542,0.498860510805542
1.18587290169671,0.498860510805542,0.498860510805542
1.18697258876637,0.498860510805542,0.498860510805542
1.18757432536222,0.498860510805542,0.498860510805542
1.18824834376574,0.498860510805542,0.498860510805542
1.1890703625977,0.498860510805542,0.498860510805542
1.18966664047912,0.498860510805542,0.498860510805542
1.19067754480056,0.498860510805542,0.498860510805542
1.19131799694151,0.498860510805542,0.498860510805542
1.19196771644056,0.498860510805542,0.498860510805542
1.19260029750876,0.498860510805542,0.498860510805542
1.19331867457367,0.498860510805542,0.498860510805542
1.19407009729184,0.498860510805542,0.498860510805542
1.1945604251232,0.498860510805542,0.498860510805542
1.19525694078766,0.498860510805542,0.498860510805542
1.1960585238412,0.498860510805542,0.498860510805542
1.19664919283241,0.498860510805542,0.498860510805542
1.19780386053026,0.498860510805542,0.498860510805542
1.19854128547013,0.498860510805542,0.498860510805542
1.19948980817571,0.498860510805542,0.498860510805542
1.20035710418597,0.498860510805542,0.498860510805542
1.2013162758667,0.498860510805542,0.498860510805542
1.20209315232933,0.498860510805542,0.498860510805542
1.20296129584312,0.498860510805542,0.498860510805542
1.20378224109299,0.498860510805542,0.498860510805542
1.20456901961006,0.498860510805542,0.498860510805542
1.20551600679755,0.498860510805542,0.498860510805542
1.20648556435481,0.498860510805542,0.498860510805542
1.20719094504602,0.498860510805542,0.498860510805542
1.20808759750798,0.498860510805542,0.498860510805542
1.20874739089049,0.498860510805542,0.498860510805542
1.20974740129896,0.498860510805542,0.498860510805542
1.21038830559701,0.498860510805542,0.498860510805542
1.21101485239342,0.498860510805542,0.498860510805542
1.2119943855796,0.498860510805542,0.498860510805542
1.21270623058081,0.498860510805542,0.498860510805542
1.21356662572362,0.498860510805542,0.498860510805542
1.21442119730636,0.498860510805542,0.498860510805542
1.21526680188254,0.498860510805542,0.498860510805542
1.21635085972957,0.498860510805542,0.498860510805542
1.21716681891121,0.498860510805542,0.498860510805542
1.21811365266331,0.498860510805542,0.498860510805542
1.21897493861616,0.498860510805542,0.498860510805542
1.21992654632777,0.498860510805542,0.498860510805542
1.22071446990594,0.498860510805542,0.498860510805542
1.22144206124358,0.498860510805542,0.498860510805542
1.22231216938235,0.498860510805542,0.498860510805542
1.22308408515528,0.498860510805542,0.498860510805542
1.22405719198287,0.498860510805542,0.498860510805542
1.22477528662421,0.498860510805542,0.498860510805542
1.22562425164506,0.498860510805542,0.498860510805542
1.22665323410183,0.498860510805542,0.498860510805542
1.22765662218444,0.498860510805542,0.498860510805542
1.22853384306654,0.498860510805542,0.498860510805542
1.2292109564878,0.498860510805542,0.498860510805542
1.23013237537816,0.498860510805542,0.498860510805542
1.23074014950544,0.498860510805542,0.498860510805542
1.23141592578031,0.498860510805542,0.498860510805542
1.23218612628989,0.498860510805542,0.498860510805542
1.2329816641286,0.498860510805542,0.498860510805542
1.23389917984605,0.498860510805542,0.498860510805542
1.23444706737064,0.498860510805542,0.498860510805542
1.23515637894161,0.498860510805542,0.498860510805542
1.23599840048701,0.498860510805542,0.498860510805542
1.2367203400936,0.498860510805542,0.498860510805542
1.23759800102562,0.498860510805542,0.498860510805542
1.23865120625123,0.498860510805542,0.498860510805542
1.2392214005813,0.498860510805542,0.498860510805542
1.24009548872709,0.498860510805542,0.498860510805542
1.24076828057878,0.498860510805542,0.498860510805542
1.24152753106318,0.498860510805542,0.498860510805542
1.24233319913037,0.498860510805542,0.498860510805542
1.24298379127868,0.498860510805542,0.498860510805542
1.24364933348261,0.498860510805542,0.498860510805542
1.2444998358842,0.498860510805542,0.498860510805542
1.24567566649057,0.498860510805542,0.498860510805542
1.24648663541302,0.498860510805542,0.498860510805542
1.24714728887193,0.498860510805542,0.498860510805542
1.24822266492993,0.498860510805542,0.498860510805542
1.24901035288349,0.498860510805542,0.498860510805542
1.2498126369901,0.498860510805542,0.498860510805542
1.25032351282425,0.498860510805542,0.498860510805542
1.2512766753789,0.498860510805542,0.498860510805542
1.25204434944317,0.498860510805542,0.498860510805542
1.25282727996819,0.498860510805542,0.498860510805542
1.25344474124722,0.498860510805542,0.498860510805542
1.25424657599069,0.498860510805542,0.498860510805542
1.25520852883346,0.498860510805542,0.498860510805542
1.25593975861557,0.498860510805542,0.498860510805542
1.25669605121948,0.498860510805542,0.498860510805542
1.25791690894403,0.498860510805542,0.498860510805542
1.25864188885316,0.498860510805542,0.498860510805542
1.25968680134974,0.498860510805542,0.498860510805542
1.26069664163515,0.498860510805542,0.498860510805542
1.26142888586037,0.498860510805542,0.498860510805542
1.26255641016178,0.498860510805542,0.498860510805542
1.26323042740114,0.498860510805542,0.498860510805542
1.26403768151067,0.498860510805542,0.498860510805542
1.26481290487573,0.498860510805542,0.498860510805542
1.26587799168192,0.498860510805542,0.498860510805542
1.26661275350489,0.498860510805542,0.498860510805542
1.26750066294335,0.498860510805542,0.498860510805542
1.26838623010553,0.498860510805542,0.498860510805542
1.26928165415302,0.498860510805542,0.498860510805542
1.27016077679582,0.498860510805542,0.498860510805542
1.27067156461999,0.498860510805542,0.498860510805542
1.27158254222013,0.498860510805542,0.498860510805542
1.27236753958277,0.498860510805542,0.498860510805542
1.27315521705896,0.498860510805542,0.498860510805542
1.27409630501643,0.498860510805542,0.498860510805542
1.27512061037123,0.498860510805542,0.498860510805542
1.27573604788631,0.498860510805542,0.498860510805542
1.27648004028015,0.498860510805542,0.498860510805542
1.27719243289903,0.498860510805542,0.498860510805542
1.27792148361914,0.498860510805542,0.498860510805542
1.27886664541438,0.498860510805542,0.498860510805542
1.27940847189166,0.498860510805542,0.498860510805542
1.28002845379524,0.498860510805542,0.498860510805542
1.28079737955704,0.498860510805542,0.498860510805542
1.28160860366188,0.498860510805542,0.498860510805542
1.28254926973023,0.498860510805542,0.498860510805542
1.28322740760632,0.498860510805542,0.498860510805542
1.28424081741832,0.498860510805542,0.498860510805542
1.28510138206184,0.498860510805542,0.498860510805542
1.28591019706801,0.498860510805542,0.498860510805542
1.28690787102096,0.498860510805542,0.498860510805542
1.2877739102114,0.498860510805542,0.498860510805542
1.2885860290844,0.498860510805542,0.498860510805542
1.28952492913231,0.498860510805542,0.498860510805542
1.29055481753312,0.498860510805542,0.498860510805542
1.29123144387268,0.498860510805542,0.498860510805542
1.29202045989223,0.498860510805542,0.498860510805542
1.2928016774822,0.498860510805542,0.498860510805542
1.29333821474575,0.498860510805542,0.498860510805542
1.29384512430988,0.498860510805542,0.498860510805542
1.29495920683257,0.498860510805542,0.498860510805542
1.29590949579142,0.498860510805542,0.498860510805542
1.29683119338006,0.498860510805542,0.498860510805542
1.2977744708769,0.498860510805542,0.498860510805542
1.29887672676705,0.498860510805542,0.498860510805542
1.29972080420703,0.498860510805542,0.498860510805542
1.30056128907017,0.498860510805542,0.498860510805542
1.30120535590686,0.498860510805542,0.498860510805542
1.30218332540244,0.498860510805542,0.498860510805542
1.30298428540118,0.498860510805542,0.498860510805542
1.30377301876433,0.498860510805542,0.498860510805542
1.30476734531112,0.498860510805542,0.498860510805542
1.30577489151619,0.498860510805542,0.498860510805542
1.30651917634532,0.498860510805542,0.498860510805542
1.30755651998334,0.498860510805542,0.498860510805542
1.30853010993451,0.498860510805542,0.498860510805542
1.3091646914836,0.498860510805542,0.498860510805542
1.31015025265515,0.498860510805542,0.498860510805542
1.31102066417225,0.498860510805542,0.498860510805542
1.31165026687086,0.498860510805542,0.498860510805542
1.31227389979176,0.498860510805542,0.498860510805542
1.31293311598711,0.498860510805542,0.498860510805542
1.31368489190936,0.498860510805542,0.498860510805542
1.31436515389942,0.498860510805542,0.498860510805542
1.31538230692968,0.498860510805542,0.498860510805542
1.31623048521578,0.498860510805542,0.498860510805542
1.3166791938711,0.498860510805542,0.498860510805542
1.31732355081476,0.498860510805542,0.498860510805542
1.31799536803737,0.498860510805542,0.498860510805542
1.31866844953038,0.498860510805542,0.498860510805542
1.31972856586799,0.498860510805542,0.498860510805542
1.32071101479232,0.498860510805542,0.498860510805542
1.32138941832818,0.498860510805542,0.498860510805542
1.32195014506578,0.498860510805542,0.498860510805542
1.32284526736476,0.498860510805542,0.498860510805542
1.32367160706781,0.498860510805542,0.498860510805542
1.32456710468978,0.498860510805542,0.498860510805542
1.32542561087757,0.498860510805542,0.498860510805542
1.32618582271971,0.498860510805542,0.498860510805542
1.32711107190698,0.498860510805542,0.498860510805542
1.32765155262314,0.498860510805542,0.498860510805542
1.32822396862321,0.498860510805542,0.498860510805542
1.32907044817694,0.498860510805542,0.498860510805542
1.32963644596748,0.498860510805542,0.498860510805542
1.33020178857259,0.498860510805542,0.498860510805542
1.33065515453927,0.498860510805542,0.498860510805542
1.33174016745761,0.498860510805542,0.498860510805542
1.33256538934074,0.498860510805542,0.498860510805542
1.33336969837546,0.498860510805542,0.498860510805542
1.33440193044953,0.498860510805542,0.498860510805542
1.33514101454057,0.498860510805542,0.498860510805542
1.3362097509671,0.498860510805542,0.498860510805542
1.33683404140174,0.498860510805542,0.498860510805542
1.3378546400927,0.498860510805542,0.498860510805542
1.33864108007401,0.498860510805542,0.498860510805542
1.33928272151388,0.498860510805542,0.498860510805542
1.3401234857738,0.498860510805542,0.498860510805542
1.34097339981236,0.498860510805542,0.498860510805542
1.34172435500659,0.498860510805542,0.498860510805542
1.3425375611987,0.498860510805542,0.498860510805542
1.343160365941,0.498860510805542,0.498860510805542
1.34390826313756,0.498860510805542,0.498860510805542
1.34468268579803,0.498860510805542,0.498860510805542
1.34545455966145,0.498860510805542,0.498860510805542
1.34614175953902,0.498860510805542,0.498860510805542
1.34681698027998,0.498860510805542,0.498860510805542
1.34754924825393,0.498860510805542,0.498860510805542
1.34856146411039,0.498860510805542,0.498860510805542
1.34977315180004,0.498860510805542,0.498860510805542
1.35055843135342,0.498860510805542,0.498860510805542
1.35159266088158,0.498860510805542,0.498860510805542
1.35294391913339,0.498860510805542,0.498860510805542
1.35357316001318,0.498860510805542,0.498860510805542
1.35424765734933,0.498860510805542,0.498860510805542
1.35490540531464,0.498860510805542,0.498860510805542
1.35592755163088,0.498860510805542,0.498860510805542
1.35651448299177,0.498860510805542,0.498860510805542
1.35767086409032,0.498860510805542,0.498860510805542
1.35873172339052,0.498860510805542,0.498860510805542
1.35961765795946,0.498860510805542,0.498860510805542
1.36074513499625,0.498860510805542,0.498860510805542
1.36138542904519,0.498860510805542,0.498860510805542
1.36208010325208,0.498860510805542,0.498860510805542
1.36301154270768,0.498860510805542,0.498860510805542
1.36378864804283,0.498860510805542,0.498860510805542
1.3649976439774,0.498860510805542,0.498860510805542
1.36558052455075,0.498860510805542,0.498860510805542
1.36634042812511,0.498860510805542,0.498860510805542
1.36702810530551,0.498860510805542,0.498860510805542
1.36805789452046,0.498860510805542,0.498860510805542
1.36885446915403,0.498860510805542,0.498860510805542
1.37010106001981,0.498860510805542,0.498860510805542
1.37097435817122,0.498860510805542,0.498860510805542
1.37161198840477,0.498860510805542,0.498860510805542
1.37262025149539,0.498860510805542,0.498860510805542
1.37323329760693,0.498860510805542,0.498860510805542
1.37438661674969,0.498860510805542,0.498860510805542
1.37560321786441,0.498860510805542,0.498860510805542
1.3763570766896,0.498860510805542,0.498860510805542
1.37690682825632,0.498860510805542,0.498860510805542
1.37790242675692,0.498860510805542,0.498860510805542
1.37883871444501,0.498860510805542,0.498860510805542
1.37956496723928,0.498860510805542,0.498860510805542
1.3803925383836,0.498860510805542,0.498860510805542
1.38102833484299,0.498860510805542,0.498860510805542
1.38162155426107,0.498860510805542,0.498860510805542
1.38250852446072,0.498860510805542,0.498860510805542
1.38319451129064,0.498860510805542,0.498860510805542
1.38393170270137,0.498860510805542,0.498860510805542
1.38503762288019,0.498860510805542,0.498860510805542
1.38579892856069,0.498860510805542,0.498860510805542
1.38680718629621,0.498860510805542,0.498860510805542
1.38753967173398,0.498860510805542,0.498860510805542
1.38846706273034,0.498860510805542,0.498860510805542
1.38967735087499,0.498860510805542,0.498860510805542
1.39031768683344,0.498860510805542,0.498860510805542
1.39089521788992,0.498860510805542,0.498860510805542
1.39159311610274,0.498860510805542,0.498860510805542
1.39277926576324,0.498860510805542,0.498860510805542
1.39360969141126,0.498860510805542,0.498860510805542
1.39442763850093,0.498860510805542,0.498860510805542
1.39526824932545,0.498860510805542,0.498860510805542
1.39619003329426,0.498860510805542,0.498860510805542
1.39693359355442,0.498860510805542,0.498860510805542
1.3978419743944,0.498860510805542,0.498860510805542
1.39856991590932,0.498860510805542,0.498860510805542
1.39947063638829,0.498860510805542,0.498860510805542
1.40015223948285,0.498860510805542,0.498860510805542
1.40085420780815,0.498860510805542,0.498860510805542
1.40178846404888,0.498860510805542,0.498860510805542
1.40254677413031,0.498860510805542,0.498860510805542
1.40325943380594,0.498860510805542,0.498860510805542
1.40402356162667,0.498860510805542,0.498860510805542
1.40473433420993,0.498860510805542,0.498860510805542
1.40542811877094,0.498860510805542,0.498860510805542
1.40621274220757,0.498860510805542,0.498860510805542
1.40697338152677,0.498860510805542,0.498860510805542
1.40791022288613,0.498860510805542,0.498860510805542
1.40881692059338,0.498860510805542,0.498860510805542
1.4100347624626,0.498860510805542,0.498860510805542
1.41098395781592,0.496466431095409,0.496466431095409
1.41207888140343,0.496466431095409,0.496466431095409
1.41253137239255,0.496466431095409,0.496466431095409
1.41345833428204,0.496466431095409,0.496466431095409
1.41404684144072,0.496466431095409,0.496466431095409
1.41503841383383,0.496466431095409,0.496466431095409
1.4159398691263,0.496466431095409,0.496466431095409
1.41661319928244,0.496466431095409,0.496466431095409
1.41738236718811,0.496466431095409,0.496466431095409
1.41803662711754,0.496466431095409,0.496466431095409
1.41908059781417,0.496466431095409,0.496466431095409
1.41983187454753,0.496466431095409,0.496466431095409
1.42059034341946,0.496466431095409,0.496466431095409
1.42126619163901,0.496466431095409,0.496466431095409
1.42180443392135,0.496466431095409,0.496466431095409
1.42250281642191,0.496466431095409,0.496466431095409
1.42326968931593,0.496466431095409,0.496466431095409
1.4241562881507,0.496466431095409,0.496466431095409
1.42501164437272,0.496466431095409,0.496466431095409
1.425625361735,0.496466431095409,0.496466431095409
1.42671871487983,0.496466431095409,0.496466431095409
1.42770402994938,0.496466431095409,0.496466431095409
1.42856200481765,0.496466431095409,0.496466431095409
1.42951256246306,0.496466431095409,0.496466431095409
1.43019669270143,0.496466431095409,0.496466431095409
1.43125740042888,0.496466431095409,0.496466431095409
1.43216499686241,0.496466431095409,0.496466431095409
1.43275767727755,0.496466431095409,0.496466431095409
1.43335789628327,0.48731589598793,0.48731589598793
1.43408510554582,0.48731589598793,0.487182727571322
1.43501436221413,0.48731589598793,0.487182727571322
1.4358112027403,0.48731589598793,0.487182727571322
1.43644468183629,0.48731589598793,0.487182727571322
1.4371831996832,0.48731589598793,0.487182727571322
1.43794508650899,0.48731589598793,0.487182727571322
1.43874396360479,0.48731589598793,0.487182727571322
1.43944001337513,0.48731589598793,0.487182727571322
1.44017144292593,0.48731589598793,0.487182727571322
1.44102151808329,0.48731589598793,0.487182727571322
1.4420493261423,0.48731589598793,0.487182727571322
1.44270584802143,0.48731589598793,0.487182727571322
1.44321002159268,0.48731589598793,0.487182727571322
1.44406110304408,0.48731589598793,0.487182727571322
1.44485345575958,0.48731589598793,0.487182727571322
1.44581929733977,0.48731589598793,0.487182727571322
1.44679683656432,0.48731589598793,0.487182727571322
1.44755922374316,0.48731589598793,0.487182727571322
1.44853820931166,0.48731589598793,0.487182727571322
1.44928789092228,0.48731589598793,0.487182727571322
1.44981369911693,0.48731589598793,0.487182727571322
1.45042119454592,0.48731589598793,0.487182727571322
1.45116440136917,0.48731589598793,0.487182727571322
1.45189807424322,0.48731589598793,0.487182727571322
1.45276434766129,0.48731589598793,0.487182727571322
1.45370595506392,0.48731589598793,0.487182727571322
1.45446900604293,0.48731589598793,0.487182727571322
1.4551185076125,0.48731589598793,0.487182727571322
1.45573981734924,0.48731589598793,0.487182727571322
1.45628960104659,0.48731589598793,0.487182727571322
1.45707509573549,0.48731589598793,0.487182727571322
1.45824034884572,0.48731589598793,0.487050097515988
1.45921153598465,0.48731589598793,0.487050097515988
1.45994422747754,0.48731589598793,0.487050097515988
1.46095084492117,0.48731589598793,0.487050097515988
1.46180998114869,0.48731589598793,0.485938521909738
1.46263020276092,0.48731589598793,0.485938521909738
1.46353956172243,0.48731589598793,0.485938521909738
1.46451430232264,0.48731589598793,0.485938521909738
1.46532949013636,0.48731589598793,0.485938521909738
1.46625220775604,0.48731589598793,0.485938521909738
1.46732856682502,0.48731589598793,0.485938521909738
1.46800938947126,0.48731589598793,0.485938521909738
1.46861984417774,0.48731589598793,0.485938521909738
1.46912687621079,0.48731589598793,0.485938521909738
1.46979176742025,0.48731589598793,0.485938521909738
1.47026187111624,0.48731589598793,0.485938521909738
1.47106805234216,0.48731589598793,0.484374999999997
1.47198946331628,0.48731589598793,0.483341380975368
1.47283860296011,0.48731589598793,0.483341380975368
1.47385918349028,0.48731589598793,0.483341380975368
1.47444682242349,0.48731589598793,0.483341380975368
1.47516087605618,0.48731589598793,0.483341380975368
1.47580638155341,0.48731589598793,0.483341380975368
1.47654248331673,0.48731589598793,0.483341380975368
1.47731588245369,0.48731589598793,0.483341380975368
1.47817360190675,0.48731589598793,0.483341380975368
1.47858849586919,0.48731589598793,0.483341380975368
1.47951333574019,0.48731589598793,0.483341380975368
1.48052508966066,0.48731589598793,0.483341380975368
1.48127924487926,0.48731589598793,0.483341380975368
1.48186627263203,0.48731589598793,0.483341380975368
1.48251507431269,0.48731589598793,0.483341380975368
1.483522499213,0.48731589598793,0.483341380975368
1.48458898975514,0.48731589598793,0.483341380975368
1.48576590418816,0.48731589598793,0.483341380975368
1.48694928316399,0.48731589598793,0.483341380975368
1.48819866334088,0.48731589598793,0.483341380975368
1.48913042619824,0.48731589598793,0.483341380975368
1.4901017297525,0.48731589598793,0.483341380975368
1.49101901357062,0.48731589598793,0.483341380975368
1.49183105048724,0.48731589598793,0.483341380975368
1.49243064410985,0.48731589598793,0.483341380975368
1.49321364727803,0.48731589598793,0.483341380975368
1.49405098520219,0.48731589598793,0.482962087758729
1.49487930024043,0.48731589598793,0.482962087758729
1.49546300433576,0.48731589598793,0.482952463073514
1.49616679968312,0.48731589598793,0.482952463073514
1.49685818632133,0.48731589598793,0.482942851037628
1.49745359038934,0.48731589598793,0.482942851037628
1.49823540938087,0.48731589598793,0.482942851037628
1.49912756308913,0.48731589598793,0.482942851037628
1.50007896404713,0.48731589598793,0.482382550335569
1.50090238172561,0.48731589598793,0.481414511422542
1.50197946000844,0.48731589598793,0.481309275417288
1.50305644702166,0.48731589598793,0.481114500711823
1.50377362035215,0.48731589598793,0.481106075257953
1.50464948220178,0.48731589598793,0.480616838195291
1.5053716013208,0.48731589598793,0.480031458896541
1.50609394558705,0.48731589598793,0.479585127201558
1.5070322600659,0.48731589598793,0.479001562628507
1.50782015081495,0.48731589598793,0.478857204192642
1.50850819470361,0.48731589598793,0.478857204192642
1.50945462519303,0.48731589598793,0.478294257857727
1.51023747515865,0.48731589598793,0.477340032195453
1.51106165372767,0.48731589598793,0.477277920694883
1.51194423437119,0.48731589598793,0.477173271334051
1.51276610954665,0.48731589598793,0.476936825388293
1.51333620888181,0.48731589598793,0.476273888326652
1.51430752524175,0.48731589598793,0.475434116943729
1.51502464176156,0.48731589598793,0.475285667350665
1.51621519075707,0.48731589598793,0.475137632311536
1.5172465974465,0.48731589598793,0.4745247621816
1.51802816009149,0.48731589598793,0.474436659316485
1.51867447793484,0.48731589598793,0.474411664368088
1.52012960333377,0.48731589598793,0.474409582181145
1.52117322944105,0.48731589598793,0.473731367168512
1.52211514208466,0.48731589598793,0.47338062075196
1.52284505241551,0.48731589598793,0.472790160664593
1.52358110575005,0.48731589598793,0.472679050524387
1.52431598049589,0.48731589598793,0.472365571331158
1.5249473170843,0.48731589598793,0.472361879784561
1.52576901693828,0.48731589598793,0.472202297867858
1.52665953431278,0.48731589598793,0.47205859388
1.52738437824883,0.48731589598793,0.470968499227616
1.52794727496803,0.48731589598793,0.470622620362848
1.52877305215225,0.48731589598793,0.470494970789722
1.52934729028493,0.48731589598793,0.470360278530286
1.53044371656142,0.48731589598793,0.470148225698894
1.53112847963348,0.48731589598793,0.47000948978919
1.53196840151213,0.48731589598793,0.469624634736548
1.53271974180825,0.48731589598793,0.469241437942161
1.53333211923018,0.48731589598793,0.468390190701993
1.53413708205335,0.48731589598793,0.467858594705324
1.53483328432776,0.48731589598793,0.46773673138394
1.53630739171058,0.48731589598793,0.467305117874507
1.53720673220232,0.48731589598793,0.466666659583938
1.53819762775674,0.48731589598793,0.466111251395705
1.53883119416423,0.48731589598793,0.466110423247641
1.53963266452774,0.48731589598793,0.466110423247641
1.54006864037365,0.48731589598793,0.466110423247641
1.54082523635589,0.48731589598793,0.466110423247641
1.54172539710999,0.48731589598793,0.465952848663959
1.54270528070629,0.48731589598793,0.465653974900298
1.54329867428169,0.48731589598793,0.465403147600628
1.54447991983034,0.48731589598793,0.465253620570859
1.5450181576889,0.48731589598793,0.465253620570859
1.54577029240318,0.48731589598793,0.465253620570859
1.54644052893855,0.48731589598793,0.465183000469071
1.54720776039176,0.48731589598793,0.465156920332669
1.54801662941463,0.48731589598793,0.464668257740897
1.54895017831586,0.48731589598793,0.464117096385662
1.54966827156022,0.48731589598793,0.464117096385662
1.55060604447499,0.48731589598793,0.464117096385662
1.55151394382119,0.48731589598793,0.464048138582054
1.55206406116486,0.48731589598793,0.463616331332654
1.55278467014432,0.48731589598793,0.462862554214826
1.55364470463246,0.48731589598793,0.462862554214826
1.55435184552334,0.48731589598793,0.462847939904941
1.55518896551803,0.48731589598793,0.462833158549757
1.55613454361446,0.48731589598793,0.462649054900561
1.55723976739682,0.48731589598793,0.462180875554448
1.55791970342398,0.48731589598793,0.462015320006876
1.55854619364254,0.48731589598793,0.461615664349055
1.55913809174672,0.48731589598793,0.461214527826399
1.56001828005537,0.48731589598793,0.461110819403769
1.5606636335142,0.48731589598793,0.461110819403769
1.56130810896866,0.48731589598793,0.461110819403769
1.56204965547659,0.48731589598793,0.461110819403769
1.56273307069205,0.48731589598793,0.461110819403769
1.56385043845512,0.48731589598793,0.461110819403769
1.56469295406714,0.48731589598793,0.461110819403769
1.56528940005228,0.48731589598793,0.461110819403769
1.56609770096838,0.48731589598793,0.461110819403769
1.56672491668724,0.48731589598793,0.461110819403769
1.56748748617247,0.48731589598793,0.461110819403769
1.5683099697344,0.48731589598793,0.461110819403769
1.56927084550261,0.48731589598793,0.461110819403769
1.57020894461311,0.48731589598793,0.461110819403769
1.57115432759747,0.48731589598793,0.461055122548272
1.57181275170296,0.48731589598793,0.460998498256322
1.57260930468328,0.48731589598793,0.460845186897621
1.57395208370872,0.48731589598793,0.460787458497764
1.57466381485574,0.48731589598793,0.460763725273662
1.5757820000872,0.48731589598793,0.4606610397527
1.57641366729513,0.48731589598793,0.460470877832585
1.57705918187276,0.48731589598793,0.460073399839094
1.5779536019545,0.48731589598793,0.45980946471509
1.57872350839898,0.48731589598793,0.459343002151819
1.57981375791132,0.48731589598793,0.459007772500728
1.58061435166746,0.48731589598793,0.458941768259969
1.58138164132833,0.48731589598793,0.458692920351364
1.5820085213054,0.48731589598793,0.458184585914191
1.58290354302153,0.48731589598793,0.458036290209496
1.58365146443248,0.48731589598793,0.457704635497115
1.58466421603225,0.48731589598793,0.457704635497115
1.58576910174452,0.48731589598793,0.457438740929054
1.58651144616306,0.48731589598793,0.457353454962917
1.58710711658932,0.48731589598793,0.457353454962917
1.58763141720556,0.48731589598793,0.457277893839372
1.58864625566639,0.48731589598793,0.457277893839372
1.58938183705322,0.48731589598793,0.45726384295925
1.59013179410249,0.48731589598793,0.45726384295925
1.59084570407867,0.48731589598793,0.45726384295925
1.5915879837703,0.48731589598793,0.457233498834011
1.59237258252688,0.48731589598793,0.457021971890756
1.59327811165713,0.48731589598793,0.456700005611091
1.59418608248234,0.48731589598793,0.45630937737234
1.59473073692061,0.48731589598793,0.455925900919416
1.59559240052477,0.48731589598793,0.455841187136467
1.59641751064919,0.48731589598793,0.455841187136467
1.59696462680586,0.48731589598793,0.455841187136467
1.59779178560711,0.48731589598793,0.455729555058428
1.59885882027447,0.48731589598793,0.455729555058428
1.59955567866564,0.48731589598793,0.45570356142522
1.60071152518503,0.48731589598793,0.455684814479794
1.60131304198876,0.48731589598793,0.455623766517617
1.60206460114568,0.48731589598793,0.455517571932837
1.60288075101562,0.48731589598793,0.45540361298558
1.60378252714872,0.48731589598793,0.45540361298558
1.60442732158117,0.48731589598793,0.455368491825871
1.60530509497039,0.48731589598793,0.45519939361154
1.60616230778396,0.48731589598793,0.45519939361154
1.60682774079032,0.48731589598793,0.45519939361154
1.60784707730636,0.48731589598793,0.454859438087918
1.6085899984464,0.48731589598793,0.454859438087918
1.60923044686206,0.48731589598793,0.454614528862209
1.60959519608878,0.48731589598793,0.454452564205876
1.61036239541136,0.48731589598793,0.454202403141765
1.61135671078227,0.48731589598793,0.454040752951541
1.61204501055181,0.48731589598793,0.454040752951541
1.61305368319154,0.48731589598793,0.453987162425986
1.61377477343194,0.48731589598793,0.453779445951398
1.61452470184304,0.48731589598793,0.453570142805883
1.61550628114492,0.48731589598793,0.453570142805883
1.6163391135633,0.48731589598793,0.453570142805883
1.61667082295753,0.48731589598793,0.453510606996136
1.61745111923665,0.48731589598793,0.453510606996136
1.61803466384299,0.48731589598793,0.453510606996136
1.61865124641918,0.48731589598793,0.453298597024822
1.61926566530019,0.48731589598793,0.453298597024822
1.61993240984157,0.48731589598793,0.453273595442519
1.62062260857783,0.48731589598793,0.453273595442519
1.62136937095784,0.48731589598793,0.453273595442519
1.62192712607794,0.48731589598793,0.453273595442519
1.62275445112027,0.48731589598793,0.453169576855567
1.62359282141551,0.48731589598793,0.453008922526713
1.62428991054185,0.48731589598793,0.452868477080193
1.62528457120061,0.48731589598793,0.452728661742208
1.62599049764685,0.48731589598793,0.452470507671158
1.62722911406308,0.48731589598793,0.452469679833032
1.62796856183559,0.48731589598793,0.452141831901224
1.62865363247693,0.48731589598793,0.451914927503107
1.62948239245452,0.48731589598793,0.45183294900999
1.63038345030509,0.48731589598793,0.451722531009666
1.6313653071411,0.48731589598793,0.451722531009666
1.63236564653926,0.48731589598793,0.451722531009666
1.63308604247868,0.48731589598793,0.451722531009666
1.63373304973356,0.48731589598793,0.451722531009666
1.63438261975534,0.48731589598793,0.451623436567317
1.63526774430647,0.48731589598793,0.451414322511273
1.63600378180854,0.48731589598793,0.451414322511273
1.63668236183003,0.48731589598793,0.451371444569534
1.63752423389815,0.48731589598793,0.451201137479298
1.63817148818634,0.48731589598793,0.451067112552138
1.639193786541,0.48731589598793,0.451007878306196
1.64010857767425,0.48731589598793,0.450912245603743
1.6408500361722,0.48731589598793,0.450829611810476
1.64174508769065,0.48731589598793,0.450757195680284
1.64257624279708,0.48731589598793,0.450757195680284
1.64299124875106,0.48731589598793,0.450757195680284
1.64349626610056,0.48731589598793,0.450757195680284
1.64409890095703,0.48731589598793,0.450757195680284
1.64493910525925,0.48731589598793,0.450757195680284
1.64547433913685,0.48731589598793,0.450757195680284
1.64636060944758,0.48731589598793,0.450757195680284
1.64689312921837,0.48731589598793,0.450757195680284
1.64762274199165,0.48731589598793,0.450609787587925
1.64838900882751,0.48731589598793,0.4503602372016
1.64906195946969,0.48731589598793,0.4503602372016
1.65032378770411,0.48731589598793,0.4503602372016
1.65093258651905,0.48731589598793,0.450231027766429
1.65171635267325,0.48731589598793,0.45006843838473
1.65234458050691,0.48731589598793,0.449618830705033
1.65291059855372,0.48731589598793,0.449506496021085
1.65380397252738,0.48731589598793,0.449506496021085
1.65446667699143,0.48731589598793,0.44933980100029
1.65584198758006,0.48731589598793,0.44933980100029
1.65682469587773,0.48731589598793,0.44933980100029
1.6579049390275,0.48731589598793,0.449269733105674
1.65875237737782,0.48731589598793,0.449233419241398
1.65954154659994,0.48731589598793,0.449124108958826
1.66032901429571,0.48731589598793,0.4490585145203
1.66125944745727,0.48731589598793,0.448694266433803
1.6620383602567,0.48731589598793,0.448637681384258
1.66299555706792,0.48731589598793,0.448637681384258
1.66377888969146,0.48731589598793,0.448573313755403
1.6644100015983,0.48731589598793,0.448512952914198
1.66512442310341,0.48731589598793,0.448512952914198
1.66594452620484,0.48731589598793,0.448512952914198
1.66647516586818,0.48731589598793,0.448512952914198
1.66683697584085,0.48731589598793,0.448512952914198
1.66754546808079,0.48731589598793,0.448512952914198
1.66862349654548,0.48731589598793,0.448512952914198
1.66942993481643,0.48731589598793,0.448512952914198
1.67039049230516,0.48731589598793,0.448512952914198
1.67160496814176,0.48731589598793,0.44850430059509
1.67259854450822,0.48731589598793,0.44848763446314
1.67347936937585,0.48731589598793,0.448355302955408
1.67432683124207,0.48731589598793,0.44802326132275
1.6750736690592,0.48731589598793,0.447887506862428
1.67603792133741,0.48731589598793,0.447887506862428
1.67696959082969,0.48731589598793,0.447887506862428
1.6780874398537,0.48731589598793,0.447887506862428
1.67915402189828,0.48731589598793,0.447887506862428
1.68007246032357,0.48731589598793,0.447790150711264
1.68067663605325,0.48731589598793,0.447630638877367
1.68135461583734,0.48731589598793,0.447542699329701
1.68236222537234,0.48731589598793,0.447525085503873
1.68327954248525,0.48731589598793,0.447496005554236
1.6839628580492,0.48731589598793,0.447298696819154
1.68457713164389,0.48731589598793,0.447167408506852
1.68533085775562,0.48731589598793,0.447167408506852
1.68597927084193,0.48731589598793,0.447167408506852
1.68677759566344,0.48731589598793,0.447103952281978
1.68729218561202,0.48731589598793,0.446996637823974
1.68793190224096,0.48731589598793,0.446977157613843
1.68852518452331,0.48731589598793,0.446844230247955
1.68949757772498,0.48731589598793,0.446778247737613
1.69027139665559,0.48731589598793,0.446778247737613
1.6910825651139,0.48731589598793,0.446764835320007
1.69189612451009,0.48731589598793,0.446764835320007
1.69291539047845,0.48731589598793,0.446764835320007
1.69377934955992,0.48731589598793,0.446764835320007
1.6949588379357,0.48731589598793,0.446764835320007
1.69586796592921,0.48731589598793,0.446764835320007
1.69667750713415,0.48731589598793,0.446764835320007
1.69746200786904,0.48731589598793,0.446764835320007
1.69845095206983,0.48731589598793,0.446764835320007
1.69935869635083,0.48731589598793,0.446764835320007
1.70011454657651,0.48731589598793,0.446764835320007
1.70073182997294,0.48731589598793,0.446764835320007
1.70153916301206,0.48731589598793,0.446764835320007
1.70238693803549,0.48731589598793,0.446764835320007
1.70339255686849,0.48731589598793,0.446764835320007
1.70390130882151,0.48731589598793,0.446689350293007
1.70470367954113,0.48731589598793,0.446655552003351
1.70533003588207,0.48731589598793,0.446610938435067
1.70617654360831,0.48731589598793,0.446341997455989
1.70700304117054,0.48731589598793,0.446111764677816
1.70782253681682,0.48731589598793,0.446111764677816
1.70834928401746,0.48731589598793,0.446072098880342
1.70898385788314,0.48731589598793,0.446072098880342
1.70951403630897,0.48731589598793,0.445868939913841
1.71036681509577,0.48731589598793,0.445711094298459
1.71128426119685,0.48731589598793,0.445650276599986
1.71211962844245,0.48731589598793,0.445549720273095
1.71282494347543,0.48731589598793,0.445383468272158
1.71384014654905,0.48731589598793,0.445344838848632
1.71466703433543,0.48731589598793,0.445344838848632
1.71527831070125,0.48731589598793,0.445344838848632
1.71613744599745,0.48731589598793,0.445344838848632
1.71691808011383,0.48731589598793,0.445344838848632
1.71798211196437,0.48731589598793,0.445344838848632
1.71892776247114,0.48731589598793,0.445344838848632
1.71978337690234,0.48731589598793,0.445344838848632
1.72075655334629,0.48731589598793,0.445344838848632
1.72204661928117,0.48731589598793,0.445344838848632
1.72254977049306,0.48731589598793,0.445290641461334
1.72314379247837,0.48731589598793,0.444976075057734
1.72411019168794,0.48731589598793,0.444954098748502
1.72481999010779,0.48731589598793,0.444954098748502
1.72576233651489,0.48731589598793,0.444834802737624
1.7265309963841,0.48731589598793,0.444834802737624
1.72742827702314,0.48731589598793,0.444745926716096
1.72813354828395,0.48731589598793,0.444504124998756
1.72898742486723,0.48731589598793,0.4444136634068
1.73007578984834,0.48731589598793,0.444389716473182
1.73089767689817,0.48731589598793,0.444389716473182
1.73161643836647,0.48731589598793,0.444389716473182
1.73230399703607,0.48731589598793,0.444356277407138
1.73289659409784,0.48731589598793,0.444320070668799
1.73382846475579,0.48731589598793,0.444263605103907
1.73493424919434,0.48731589598793,0.444171869657492
1.73544337367639,0.48731589598793,0.44414789728296
1.73637211578898,0.48731589598793,0.44414789728296
1.73686018167064,0.48731589598793,0.443944917384176
1.73782753013074,0.48731589598793,0.443944917384176
1.73864882369526,0.48731589598793,0.443944917384176
1.7392907331232,0.48731589598793,0.443936703643675
1.7402276515495,0.48731589598793,0.443905637430134
1.74108178634197,0.48731589598793,0.443873313174031
1.74183098203503,0.48731589598793,0.443873313174031
1.74255128158256,0.48731589598793,0.443873313174031
1.74335256055929,0.48731589598793,0.443873313174031
1.74401439656503,0.48731589598793,0.443873313174031
1.74478838336654,0.48731589598793,0.443872215041261
1.74581023212522,0.48731589598793,0.443861362562374
1.74674452701584,0.48731589598793,0.443861362562374
1.74778043548577,0.48731589598793,0.443861362562374
1.74857876473106,0.48731589598793,0.443861362562374
1.74915640871041,0.48731589598793,0.443861362562374
1.74991717468947,0.48731589598793,0.443645608189895
1.75103173172101,0.48731589598793,0.443562337104699
1.7517223644536,0.48731589598793,0.443562337104699
1.75243822555058,0.48731589598793,0.443562337104699
1.75353206600994,0.48731589598793,0.443549919841506
1.75441743573174,0.48731589598793,0.443521023075323
1.75513941422105,0.48731589598793,0.443513214878894
1.75588745856658,0.48731589598793,0.443513214878894
1.75683314818889,0.48731589598793,0.443513214878894
1.75756028550677,0.48731589598793,0.443513214878894
1.75849717808887,0.48731589598793,0.443513214878894
1.75900857103989,0.48731589598793,0.443513214878894
1.75989654101431,0.48731589598793,0.443513214878894
1.7606782107614,0.48731589598793,0.443513214878894
1.76141444547102,0.48731589598793,0.443473650540608
1.76206291886047,0.48731589598793,0.44340510562816
1.76288852700964,0.48731589598793,0.44340510562816
1.76367285824381,0.48731589598793,0.443239470699573
1.76429105084389,0.48731589598793,0.443181979544514
1.76496239495464,0.48731589598793,0.443170569026238
1.76563334511593,0.48731589598793,0.443020087306795
1.76639940636232,0.48731589598793,0.443007470982579
1.76724527985789,0.48731589598793,0.442844989696617
1.76804646430537,0.48731589598793,0.442819592637562
1.76854114490561,0.48731589598793,0.442819592637562
1.76946267182939,0.48731589598793,0.442793804244149
1.77018509083427,0.48731589598793,0.442793804244149
1.77096493006684,0.48731589598793,0.442793804244149
1.77158812107518,0.48731589598793,0.442793804244149
1.77238616114482,0.48731589598793,0.442793804244149
1.7735200561583,0.48731589598793,0.442781795910278
1.77450477075763,0.48731589598793,0.44263703553214
1.77514412510209,0.48731589598793,0.442595337635644
1.77567231096327,0.48731589598793,0.442561121227563
1.77657176507637,0.48731589598793,0.442561121227563
1.77741069509648,0.48731589598793,0.442561121227563
1.77807511785068,0.48731589598793,0.442561121227563
1.77877650829032,0.48731589598793,0.442561121227563
1.77930222894065,0.48731589598793,0.44253551142446
1.78014790080488,0.48731589598793,0.442490755122339
1.78099986189045,0.48731589598793,0.442443781972448
1.78169519593939,0.48731589598793,0.442352897847184
1.78243082854897,0.48731589598793,0.442337187252368
1.78294663247652,0.48731589598793,0.442247843499234
1.78337035235018,0.48731589598793,0.442247843499234
1.78420673613437,0.48731589598793,0.442205530825734
1.78485448216088,0.48731589598793,0.442178558546651
1.78551276610233,0.48731589598793,0.442133903099901
1.78637528372929,0.48731589598793,0.44201900270642
1.7871832747478,0.48731589598793,0.441942901966141
1.78813201468438,0.48731589598793,0.441908569238462
1.7891630558297,0.48731589598793,0.441908569238462
1.79005020787008,0.48731589598793,0.441908569238462
1.79075904446654,0.48731589598793,0.441908569238462
1.79129566205665,0.48731589598793,0.441908569238462
1.79240593453869,0.48731589598793,0.441908569238462
1.79357553995214,0.48731589598793,0.441908569238462
1.79423293145373,0.48731589598793,0.441908569238462
1.79493946395814,0.48731589598793,0.441862896390721
1.79541838844307,0.48731589598793,0.441862896390721
1.79644868895411,0.48731589598793,0.441862896390721
1.79713420430198,0.48731589598793,0.441862896390721
1.79797602561302,0.48731589598793,0.441862896390721
1.79878235585056,0.48731589598793,0.441862896390721
1.79946721252054,0.48731589598793,0.441862896390721
1.80034307297319,0.48731589598793,0.441862896390721
1.80140192178078,0.48731589598793,0.441862896390721
1.80224264040589,0.48731589598793,0.441862896390721
1.80346975359134,0.48731589598793,0.441862896390721
1.8041334929876,0.48731589598793,0.441862896390721
1.80480799311772,0.48731589598793,0.441862896390721
1.80571501795202,0.48731589598793,0.441862896390721
1.80649812403135,0.48731589598793,0.441862896390721
1.80705867614597,0.48731589598793,0.441862896390721
1.8075164204929,0.48731589598793,0.441862896390721
1.80846392316744,0.48731589598793,0.441862896390721
1.80950083374046,0.48731589598793,0.441803181171976
1.81021891138516,0.48731589598793,0.441803181171976
1.81113647203892,0.48731589598793,0.441717894021015
1.81169365742244,0.48731589598793,0.441717894021015
1.81242003338411,0.48731589598793,0.441717894021015
1.81295002112165,0.48731589598793,0.441641950068929
1.81350809917785,0.48731589598793,0.441621140991513
1.81436713482253,0.48731589598793,0.441613354435464
1.81511456216685,0.48731589598793,0.441521192887236
1.81596013973467,0.48731589598793,0.441461884957774
1.81650116597302,0.48731589598793,0.441426406941149
1.81747054681182,0.48731589598793,0.441366582719741
1.81830174243078,0.48731589598793,0.441366582719741
1.81883497303352,0.48731589598793,0.441366582719741
1.8197558268439,0.48731589598793,0.441366582719741
1.82051024353132,0.48731589598793,0.441366582719741
1.82133770920336,0.48731589598793,0.441366582719741
1.82248501013964,0.48731589598793,0.441366582719741
1.82330841198564,0.48731589598793,0.441299616100061
1.82419515098445,0.48731589598793,0.441214536926614
1.82480114302598,0.48731589598793,0.441214536926614
1.8257503202185,0.48731589598793,0.441196102569203
1.82665365259163,0.48731589598793,0.441196102569203
1.82743618986569,0.48731589598793,0.441196102569203
1.82838636101224,0.48731589598793,0.441162868123292
1.82915785349905,0.48731589598793,0.441162868123292
1.82999266008846,0.48731589598793,0.441162868123292
1.83080002618954,0.48731589598793,0.441162868123292
1.83151957136579,0.48731589598793,0.441162868123292
1.83234424050897,0.48731589598793,0.441162868123292
1.83329824963585,0.48731589598793,0.441162868123292
1.83424241608009,0.48731589598793,0.441162868123292
1.83489102404565,0.48731589598793,0.441162868123292
1.83559412322938,0.48731589598793,0.441162868123292
1.83632315415889,0.48731589598793,0.441162868123292
1.83697195607238,0.48731589598793,0.441162868123292
1.83796457457356,0.48731589598793,0.441162868123292
1.83877011178993,0.48731589598793,0.441162868123292
1.8398450310342,0.48731589598793,0.441162868123292
1.84066830365919,0.48731589598793,0.441162868123292
1.84150249906816,0.48731589598793,0.441162868123292
1.84224263136275,0.48731589598793,0.441162868123292
1.84298176784068,0.48731589598793,0.441162868123292
1.84379104827531,0.48731589598793,0.441162868123292
1.84450480598025,0.48731589598793,0.441073399704684
1.84542265976779,0.48731589598793,0.441036878064337
1.84612781996839,0.48731589598793,0.441036878064337
1.84660806809552,0.48731589598793,0.441036878064337
1.84735235781409,0.48731589598793,0.440901866610121
1.84799604839645,0.48731589598793,0.440901866610121
1.84869708656333,0.48731589598793,0.440901866610121
1.84943135618232,0.48731589598793,0.440901866610121
1.85022601345554,0.48731589598793,0.440901866610121
1.8508895423729,0.48731589598793,0.440901866610121
1.8514931446407,0.48731589598793,0.440901866610121
1.85221996111795,0.48731589598793,0.440901866610121
1.85300994222052,0.48731589598793,0.440901866610121
1.85379557567649,0.48731589598793,0.440901866610121
1.85439097811468,0.48731589598793,0.440901866610121
1.85498201311566,0.48731589598793,0.440901866610121
1.85552857862785,0.48731589598793,0.440901866610121
1.85660203872249,0.48731589598793,0.440901866610121
1.85740778967738,0.48731589598793,0.440901866610121
1.85832145623863,0.48731589598793,0.440901866610121
1.85898983618245,0.48731589598793,0.440901866610121
1.85964248515666,0.48731589598793,0.440901866610121
1.86039323918521,0.48731589598793,0.440901866610121
1.86141317104921,0.48731589598793,0.440901866610121
1.86217031185515,0.48731589598793,0.440901866610121
1.86299044475891,0.48731589598793,0.440901866610121
1.86362265609205,0.48731589598793,0.440901866610121
1.86449752189219,0.48731589598793,0.440901866610121
1.86539653735235,0.48731589598793,0.440901866610121
1.86629359726794,0.48731589598793,0.440901866610121
1.86686645681038,0.48731589598793,0.440901866610121
1.86771216662601,0.48731589598793,0.440901866610121
1.86827532295138,0.48731589598793,0.440901866610121
1.86922738770954,0.48731589598793,0.440901866610121
1.86977582727559,0.48731589598793,0.440901866610121
1.8705696654506,0.48731589598793,0.440901866610121
1.87123602139764,0.48731589598793,0.440901866610121
1.87217720877379,0.48731589598793,0.440901866610121
1.87309697666205,0.48731589598793,0.440901866610121
1.87378445779905,0.48731589598793,0.440901866610121
1.87494373274967,0.48731589598793,0.440901866610121
1.87552477396093,0.48731589598793,0.440901866610121
1.8761828460265,0.48731589598793,0.440901866610121
1.87704240693711,0.48731589598793,0.440901866610121
1.8776756641455,0.48731589598793,0.440901866610121
1.87852958892472,0.48731589598793,0.440901866610121
1.87916835932992,0.48731589598793,0.440901866610121
1.87966878665611,0.48731589598793,0.440901866610121
1.88041214854456,0.48731589598793,0.440901866610121
1.88102914881893,0.48731589598793,0.440901866610121
1.8818067451939,0.48731589598793,0.440901866610121
1.88239537994377,0.48731589598793,0.440901866610121
1.88304432108998,0.48731589598793,0.440901866610121
1.8839245850686,0.48731589598793,0.440901866610121
1.88479141937569,0.48731589598793,0.440901866610121
1.8853794359602,0.48731589598793,0.440901866610121
1.88582110707648,0.48731589598793,0.440901866610121
1.88684450043365,0.48731589598793,0.440901866610121
1.88747706497088,0.48731589598793,0.440901866610121
1.8884269008413,0.48731589598793,0.440901866610121
1.88911457802169,0.48731589598793,0.440901866610121
1.89003251050599,0.48731589598793,0.440901866610121
1.89073848840781,0.48731589598793,0.440901866610121
1.89142844127491,0.48731589598793,0.440901866610121
1.89220312843099,0.48731589598793,0.440901866610121
1.8929014839232,0.48731589598793,0.440901866610121
1.89353957423009,0.48731589598793,0.440901866610121
1.89443947584368,0.48731589598793,0.440901866610121
1.89541670656763,0.48731589598793,0.440901866610121
1.89628894021735,0.48731589598793,0.440901866610121
1.89705491671339,0.48731589598793,0.440901866610121
1.89764791331254,0.48731589598793,0.440901866610121
1.89845004072413,0.48731589598793,0.440901866610121
1.89916407619603,0.48731589598793,0.440901866610121
1.90031117829494,0.48731589598793,0.440901866610121
1.90080866869539,0.48731589598793,0.440901866610121
1.90213803830557,0.48731589598793,0.440901866610121
1.90316730202176,0.48731589598793,0.440901866610121
1.9039815722499,0.48731589598793,0.440901866610121
1.90486309654079,0.48731589598793,0.440901866610121
1.90586946508847,0.48731589598793,0.440901866610121
1.90691910567693,0.48731589598793,0.440901866610121
1.90760763990693,0.48731589598793,0.440901866610121
1.90827375883237,0.48731589598793,0.440901866610121
1.90939326258376,0.48731589598793,0.440901866610121
1.91006289981306,0.48731589598793,0.440901866610121
1.91086458135396,0.48731589598793,0.440901866610121
1.91144180530682,0.48731589598793,0.440901866610121
1.91215181397274,0.48731589598793,0.440901866610121
1.91274887626059,0.48731589598793,0.440896855038175
1.91344858473167,0.48731589598793,0.440776759433572
1.91462972573936,0.48731589598793,0.440770778286777
1.91555143333972,0.48731589598793,0.440770778286777
1.91629450162873,0.48731589598793,0.440770778286777
1.91718703671359,0.48731589598793,0.440770778286777
1.9179239415098,0.48731589598793,0.440671814956345
1.91880593122914,0.48731589598793,0.440671814956345
1.91957281110808,0.48731589598793,0.440671424523304
1.92034854833037,0.48731589598793,0.440664704765505
1.92110509588383,0.48731589598793,0.440664704765505
1.92202710849233,0.48731589598793,0.440664704765505
1.92298448435031,0.48731589598793,0.440664704765505
1.92360785324126,0.48731589598793,0.440664704765505
1.92448388622142,0.48731589598793,0.440664704765505
1.92503972491249,0.48731589598793,0.440664704765505
1.92557084280998,0.48731589598793,0.440664704765505
1.92638099379838,0.48731589598793,0.440664704765505
1.92740319180302,0.48731589598793,0.440664704765505
1.92833235347643,0.48731589598793,0.440664704765505
1.92915877397172,0.48731589598793,0.440664704765505
1.93000500509515,0.48731589598793,0.440664704765505
1.93073243252002,0.48731589598793,0.440664704765505
1.93145048525184,0.48731589598793,0.440664704765505
1.93215686152689,0.48731589598793,0.440664704765505
1.93316363659687,0.48731589598793,0.440664704765505
1.93393281358294,0.48731589598793,0.440664704765505
1.93518211203627,0.48731589598793,0.440664704765505
1.93579954071902,0.48731589598793,0.440664704765505
1.93639370519668,0.48731589598793,0.440664704765505
1.93718231096864,0.48731589598793,0.440664704765505
1.93780285445973,0.48731589598793,0.440664704765505
1.93871487327851,0.48731589598793,0.440664704765505
1.93965019634925,0.48731589598793,0.440664704765505
1.94033664022572,0.48731589598793,0.440664704765505
1.94124185829423,0.48731589598793,0.440664704765505
1.94169330736622,0.48731589598793,0.440664704765505
1.94229637738317,0.48731589598793,0.440664704765505
1.94327544793487,0.48731589598793,0.440664704765505
1.94433948397636,0.48731589598793,0.440664704765505
1.94493654067628,0.48731589598793,0.440664704765505
1.94575922936201,0.48731589598793,0.440664704765505
1.94628748460673,0.48731589598793,0.440664704765505
1.94710758025758,0.48731589598793,0.44062821734877
1.94803439849056,0.48731589598793,0.44062821734877
1.94885136932135,0.48731589598793,0.44062821734877
1.94953896314837,0.48731589598793,0.44062821734877
1.95036082225852,0.48731589598793,0.44062821734877
1.95133734145202,0.48731589598793,0.44062821734877
1.95217001554556,0.48731589598793,0.44062821734877
1.95295800385065,0.48731589598793,0.44062821734877
1.95389634557068,0.48731589598793,0.44062821734877
1.95494680595584,0.48731589598793,0.44062821734877
1.95563771692105,0.48731589598793,0.44062821734877
1.9563412652351,0.48731589598793,0.44062821734877
1.95738484687172,0.48731589598793,0.44062821734877
1.95828770543449,0.48731589598793,0.44062821734877
1.95898348861374,0.48731589598793,0.44062821734877
1.95988272503018,0.48731589598793,0.44062821734877
1.96060466580093,0.48731589598793,0.44062821734877
1.96113664493896,0.48731589598793,0.44062821734877
1.96169763361104,0.48731589598793,0.44062821734877
1.9624273837544,0.48731589598793,0.44062821734877
1.96329842298292,0.48731589598793,0.44062821734877
1.96378646255471,0.48731589598793,0.44062821734877
1.96450173179619,0.48731589598793,0.44062821734877
1.96537892078049,0.48731589598793,0.44062821734877
1.96615451667458,0.48731589598793,0.44062821734877
1.9669396399986,0.48731589598793,0.44062821734877
1.96776493662037,0.48731589598793,0.44062821734877
1.9687982564792,0.48731589598793,0.44062821734877
1.96964183729142,0.48731589598793,0.44062821734877
1.97071831906214,0.48731589598793,0.44062821734877
1.97185898805037,0.48731589598793,0.44062821734877
1.9730203372892,0.48731589598793,0.44062821734877
1.97370360698551,0.48731589598793,0.44062821734877
1.97449669544585,0.48731589598793,0.44062821734877
1.97540411842056,0.48731589598793,0.44062821734877
1.97650953452103,0.48731589598793,0.44062821734877
1.97735325619578,0.48731589598793,0.44062821734877
1.97799550881609,0.48731589598793,0.44062821734877
1.97879629326053,0.48731589598793,0.44062821734877
1.97963072569109,0.48731589598793,0.44062821734877
1.98044065176509,0.48731589598793,0.44062821734877
1.98148606508039,0.48731589598793,0.44062821734877
1.98232612176798,0.48731589598793,0.44062821734877
1.98297325382009,0.48731589598793,0.44062821734877
1.98392464825884,0.48731589598793,0.44062821734877
1.98454019613564,0.48731589598793,0.44062821734877
1.98520052060485,0.48731589598793,0.44062821734877
1.98602384002879,0.48731589598793,0.44062821734877
1.98660661606118,0.48731589598793,0.44062821734877
1.98733361670747,0.48731589598793,0.44062821734877
1.98778559011407,0.48731589598793,0.44062821734877
1.98874541651458,0.48731589598793,0.44062821734877
1.98950650449842,0.48731589598793,0.44062821734877
1.9900967751164,0.48731589598793,0.44062821734877
1.990787146613,0.48731589598793,0.44062821734877
1.99163007806055,0.48731589598793,0.44062821734877
1.99273115163669,0.48731589598793,0.44062821734877
1.99343076697551,0.48731589598793,0.44062821734877
1.99404776794836,0.48731589598793,0.44062821734877
1.9952600793913,0.48731589598793,0.44062821734877
1.99597073136829,0.48731589598793,0.44062821734877
1.9968071191106,0.48731589598793,0.44062821734877
1.997452739859,0.48731589598793,0.44062821734877
1.99834791244939,0.48731589598793,0.44062821734877
1.99901148187928,0.48731589598793,0.44062821734877
1.99990805936977,0.48731589598793,0.44062821734877
2.00076714716852,0.48731589598793,0.44062821734877
2.00146317109466,0.48731589598793,0.44062821734877
2.00193989742547,0.48731589598793,0.44062821734877
2.00298598618247,0.48731589598793,0.44062821734877
2.00381258619018,0.48731589598793,0.44062821734877
2.00461747054942,0.48731589598793,0.44062821734877
2.00571265025064,0.48731589598793,0.44062821734877
2.00639572390355,0.48731589598793,0.44062821734877
2.00737804849632,0.48731589598793,0.44062821734877
2.00819170195609,0.48731589598793,0.44062821734877
2.00912536703981,0.48731589598793,0.44062821734877
2.0097316307947,0.48731589598793,0.44062821734877
2.01056929305196,0.48731589598793,0.44062821734877
2.01146043115295,0.48731589598793,0.44062821734877
2.0124200405553,0.48731589598793,0.44062821734877
2.01330180396326,0.48731589598793,0.44062821734877
2.01403024746105,0.48731589598793,0.44062821734877
2.0145655227825,0.48731589598793,0.44062821734877
2.01532648969442,0.48731589598793,0.44062821734877
2.01628463901579,0.48731589598793,0.44062821734877
2.01750122965313,0.48731589598793,0.44062821734877
2.01814827416092,0.48731589598793,0.44062821734877
2.01897653145716,0.48731589598793,0.44062821734877
2.01944196550176,0.48731589598793,0.44062821734877
2.02046272112057,0.48731589598793,0.440596084312913
2.02099408674985,0.48731589598793,0.440596084312913
2.02162587735802,0.48731589598793,0.440582753802135
2.02266428247094,0.48731589598793,0.440492392840846
2.02348338440061,0.48731589598793,0.440492392840846
2.02457065624185,0.48731589598793,0.440454339185433
2.02551825833507,0.48731589598793,0.440454339185433
2.02636469807476,0.48731589598793,0.440443651046819
2.0269241926726,0.48731589598793,0.440443651046819
2.02777807740495,0.48731589598793,0.440443651046819
2.0283076420892,0.48731589598793,0.440299334671911
2.02929335739464,0.48731589598793,0.440292107107452
2.03037727344781,0.48731589598793,0.440287654902174
2.03089695004746,0.48731589598793,0.440287654902174
2.03183753602207,0.48731589598793,0.440287654902174
2.03258068114519,0.48731589598793,0.440287654902174
2.03336184029467,0.48731589598793,0.440267021152939
2.03430554294027,0.48731589598793,0.440267021152939
2.03543493710458,0.48731589598793,0.440261859413277
2.03607079572976,0.48731589598793,0.44025213945374
2.03678914322518,0.48731589598793,0.44018544492249
2.0374614293687,0.48731589598793,0.440165498832134
2.03846072591841,0.48731589598793,0.440117552529522
2.03912017261609,0.48731589598793,0.440117552529522
2.03997422638349,0.48731589598793,0.440117552529522
2.04090432450175,0.48731589598793,0.440117552529522
2.04171985876746,0.48731589598793,0.440117552529522
2.04237446282059,0.48731589598793,0.440117552529522
2.04340293142013,0.48731589598793,0.440110501060446
2.044243079843,0.48731589598793,0.440054292696782
2.04503601416945,0.48731589598793,0.440054292696782
2.0458067341242,0.48731589598793,0.440054292696782
2.04662605980411,0.48731589598793,0.440054292696782
2.04749616514891,0.48731589598793,0.440054292696782
2.0482422108762,0.48731589598793,0.440054292696782
2.04876827448606,0.48731589598793,0.440054292696782
2.04979456122965,0.48731589598793,0.440054292696782
2.05050234054215,0.48731589598793,0.440054292696782
2.05155694182031,0.48731589598793,0.440054292696782
2.05245064641349,0.48731589598793,0.440054292696782
2.05310379620641,0.48731589598793,0.440054292696782
2.05392363178544,0.48731589598793,0.440054292696782
2.05478110606782,0.48731589598793,0.440054292696782
2.05577885592356,0.48731589598793,0.440054292696782
2.05655312095769,0.48731589598793,0.440054292696782
2.05790450051427,0.48731589598793,0.440054292696782
2.05858616973273,0.48731589598793,0.440038565919426
2.05931804212742,0.48731589598793,0.440005582472207
2.06008041091263,0.48731589598793,0.440005582472207
2.06081702187657,0.48731589598793,0.440005582472207
2.06166960112751,0.48731589598793,0.440005582472207
2.06281676981598,0.48731589598793,0.440005582472207
2.06393954460509,0.48731589598793,0.440005582472207
2.06484192982316,0.48731589598793,0.440005582472207
2.06567895039916,0.48731589598793,0.440005582472207
2.06660380470566,0.48731589598793,0.440005582472207
2.06738395337015,0.48731589598793,0.440005582472207
2.06835725484416,0.48731589598793,0.440005582472207
2.06929105520248,0.48731589598793,0.440005582472207
2.07000675448216,0.48731589598793,0.440005582472207
2.07078184117563,0.48731589598793,0.440005582472207
2.07156077586114,0.48731589598793,0.440005582472207
2.07234358158894,0.48731589598793,0.440005582472207
2.07324248412624,0.48731589598793,0.440005582472207
2.07392126182094,0.48731589598793,0.440005582472207
2.07505268300883,0.48731589598793,0.440005582472207
2.07591044949368,0.48731589598793,0.440005582472207
2.07652962044813,0.48731589598793,0.440005582472207
2.07737908326089,0.48731589598793,0.440005582472207
2.07838994939812,0.48731589598793,0.440005582472207
2.07944647618569,0.48731589598793,0.440005582472207
2.08026906475425,0.48731589598793,0.440005582472207
2.08133958280087,0.48731589598793,0.440005582472207
2.08245362411253,0.48731589598793,0.440005582472207
2.08311530156061,0.48731589598793,0.440005582472207
2.08389636059292,0.48731589598793,0.440005582472207
2.08465578802861,0.48731589598793,0.440005582472207
2.08537856931798,0.48731589598793,0.440005582472207
2.08590408088639,0.48731589598793,0.440005582472207
2.08669533533975,0.48731589598793,0.440005582472207
2.08749504107982,0.48731589598793,0.440005582472207
2.08846127684228,0.48731589598793,0.440005582472207
2.08897628518753,0.48731589598793,0.440005582472207
2.08972376049496,0.48731589598793,0.440005582472207
2.09050986310467,0.48731589598793,0.440005582472207
2.09124840726145,0.48731589598793,0.440005582472207
2.09171550534666,0.48731589598793,0.440005582472207
2.09235026407987,0.48731589598793,0.440005582472207
2.09324284573086,0.48731589598793,0.440005582472207
2.09396142978221,0.48731589598793,0.440005582472207
2.0946706905961,0.48731589598793,0.440005582472207
2.09549029241316,0.48731589598793,0.440005582472207
2.09622420393862,0.48731589598793,0.440005582472207
2.09697619802319,0.48731589598793,0.440005582472207
2.09785431041382,0.48731589598793,0.440005582472207
2.09847757173702,0.48731589598793,0.440005582472207
2.09918523114175,0.48731589598793,0.440005582472207
2.09973160200752,0.48731589598793,0.440005582472207
2.10079092741944,0.48731589598793,0.440005582472207
2.10166405374184,0.48731589598793,0.440005582472207
2.10244064894505,0.48731589598793,0.440005582472207
2.10310425423086,0.48731589598793,0.440005582472207
2.10376091301441,0.48731589598793,0.440005582472207
2.10443552071229,0.48731589598793,0.440005582472207
2.10502367722802,0.48731589598793,0.440005582472207
2.10573767824098,0.48731589598793,0.440005582472207
2.10655151936226,0.48731589598793,0.440005582472207
2.1077607080806,0.48731589598793,0.440005582472207
2.10880563827232,0.48731589598793,0.440005582472207
2.10978041938506,0.48731589598793,0.440005582472207
2.11073841853067,0.48731589598793,0.440005582472207
2.11191762448289,0.48731589598793,0.440005582472207
2.11261820304208,0.48731589598793,0.440005582472207
2.11330752214417,0.48731589598793,0.440005582472207
2.11406683642417,0.48731589598793,0.440005582472207
2.11473899357952,0.48731589598793,0.439945605150393
2.11544581688941,0.48731589598793,0.439945605150393
2.11635575769469,0.48731589598793,0.439945605150393
2.11748868157156,0.48731589598793,0.439945605150393
2.11857197061181,0.48731589598793,0.439945605150393
2.11911614146084,0.48731589598793,0.439945605150393
2.11985458340496,0.48731589598793,0.439945605150393
2.12052319711074,0.48731589598793,0.439945605150393
2.12170936493203,0.48731589598793,0.439945605150393
2.12269210978411,0.48731589598793,0.439945605150393
2.12340217363089,0.48731589598793,0.439926768499233
2.12446588859893,0.48731589598793,0.43986236728055
2.12520247488283,0.48731589598793,0.43986236728055
2.12627535965294,0.48731589598793,0.439851929604048
2.12702096696012,0.48731589598793,0.439845690290641
2.12778477999382,0.48731589598793,0.439845690290641
2.12866793316789,0.48731589598793,0.439801849192817
2.1292250205297,0.48731589598793,0.439801849192817
2.12993333791383,0.48731589598793,0.439801849192817
2.13101575663313,0.48731589598793,0.439801849192817
2.13174624624662,0.48731589598793,0.439801849192817
2.13247350021265,0.48731589598793,0.439801849192817
2.13325985101983,0.48731589598793,0.439801849192817
2.13394616753794,0.48731589598793,0.439801849192817
2.13483501807787,0.48731589598793,0.439801849192817
2.13586716353893,0.48731589598793,0.439801849192817
2.13654894032516,0.48731589598793,0.439801849192817
2.13705161842518,0.48731589598793,0.439801849192817
2.13790164515376,0.48731589598793,0.439801849192817
2.13891225587577,0.48731589598793,0.439801849192817
2.13982634246349,0.48731589598793,0.439801849192817
2.14081386430189,0.48731589598793,0.439798559665347
2.1417498558294,0.48731589598793,0.439798559665347
2.14280065288767,0.48731589598793,0.439798559665347
2.14369956520386,0.48731589598793,0.439798559665347
2.1446489400696,0.48731589598793,0.439798559665347
2.14536464563571,0.48731589598793,0.439798559665347
2.14605319476686,0.48731589598793,0.439769528958245
2.14671735046431,0.48731589598793,0.439756408344205
2.14764204667881,0.48731589598793,0.439756408344205
2.14846746926196,0.48731589598793,0.439756408344205
2.14938786951825,0.48731589598793,0.439756408344205
2.15002094302326,0.48731589598793,0.439753744455095
2.15059598651715,0.48731589598793,0.439716650310468
2.15119028929621,0.48731589598793,0.439616737509397
2.15190467773937,0.48731589598793,0.439616737509397
2.15277655958198,0.48731589598793,0.439616737509397
2.153354029404,0.48731589598793,0.439616737509397
2.15395251382142,0.48731589598793,0.439616737509397
2.15471751382574,0.48731589598793,0.439616737509397
2.15538829285651,0.48731589598793,0.439616737509397
2.15622019558214,0.48731589598793,0.439606080036189
2.1567709359806,0.48731589598793,0.439567907752179
2.15767545579001,0.48731589598793,0.439560606575122
2.15833213203587,0.48731589598793,0.439560606575122
2.15907670534216,0.48731589598793,0.439560606575122
2.1597279435955,0.48731589598793,0.439560606575122
2.16061481367797,0.48731589598793,0.439560606575122
2.16109908395447,0.48731589598793,0.439560606575122
2.16188373370096,0.48731589598793,0.439560606575122
2.16262838710099,0.48731589598793,0.439560606575122
2.16320532863028,0.48731589598793,0.439560606575122
2.16379762906581,0.48731589598793,0.439560606575122
2.16472137277015,0.48731589598793,0.439560606575122
2.16582398000173,0.48731589598793,0.439560606575122
2.16649530618452,0.48731589598793,0.439560606575122
2.16726883663796,0.48731589598793,0.439560606575122
2.16809246363118,0.48731589598793,0.439560606575122
2.16893664398231,0.48731589598793,0.439560606575122
2.1700506368652,0.48731589598793,0.439560606575122
2.17099923896603,0.48731589598793,0.439560606575122
2.17158037493937,0.48731589598793,0.439560606575122
2.17236945568584,0.48731589598793,0.439560606575122
2.17345532681793,0.48731589598793,0.439543619702063
2.17415249207988,0.48731589598793,0.439543619702063
2.17498348327354,0.48731589598793,0.439533346954684
2.17560408613645,0.48731589598793,0.439533346954684
2.17647583200596,0.48731589598793,0.439533346954684
2.17723481822759,0.48731589598793,0.439533346954684
2.17802889971063,0.48731589598793,0.439527125583223
2.17884010402486,0.48731589598793,0.439503081545679
2.17956074699759,0.48731589598793,0.439503081545679
2.18052709125914,0.48731589598793,0.439503081545679
2.18119916738942,0.48731589598793,0.439503081545679
2.18194726062939,0.48731589598793,0.439503081545679
2.18257725401781,0.48731589598793,0.439503081545679
2.183184790425,0.48731589598793,0.439503081545679
2.18407108122483,0.48731589598793,0.439503081545679
2.18497462105006,0.48731589598793,0.439503081545679
2.185955934925,0.48731589598793,0.439503081545679
2.18676445586607,0.48731589598793,0.439503081545679
2.18763972306624,0.48731589598793,0.439503081545679
2.18867468624376,0.48731589598793,0.439503081545679
2.18982581375167,0.48731589598793,0.439503081545679
2.19070850266144,0.48731589598793,0.439503081545679
2.19151749834418,0.48731589598793,0.439503081545679
2.19262552028522,0.48731589598793,0.439503081545679
2.19366861204617,0.48731589598793,0.439503081545679
2.19457068247721,0.48731589598793,0.439503081545679
2.19519990868866,0.48731589598793,0.439503081545679
2.19587090844288,0.48731589598793,0.439503081545679
2.19674709998071,0.48731589598793,0.439503081545679
2.19755341508426,0.48731589598793,0.439503081545679
2.19818939757533,0.48731589598793,0.439503081545679
2.19895594706759,0.48731589598793,0.439503081545679
2.20017094979994,0.48731589598793,0.439503081545679
2.20108361076564,0.48731589598793,0.439503081545679
2.2021020790562,0.48731589598793,0.439503081545679
2.20283899758942,0.48731589598793,0.439503081545679
2.20366917457432,0.48731589598793,0.439503081545679
2.20430736080743,0.48731589598793,0.439503081545679
2.20490601076744,0.48731589598793,0.439503081545679
2.20568711846136,0.48731589598793,0.439503081545679
2.206254925346,0.48731589598793,0.439503081545679
2.20685158157721,0.48731589598793,0.439503081545679
2.20841002953239,0.48731589598793,0.439503081545679
2.209077821346,0.48731589598793,0.439503081545679
2.209567877464,0.48731589598793,0.439503081545679
2.21014271304011,0.48731589598793,0.439503081545679
2.2110575188417,0.48731589598793,0.439503081545679
2.21174283442087,0.48731589598793,0.439503081545679
2.21249084849842,0.48731589598793,0.439503081545679
2.21331717446446,0.48731589598793,0.439503081545679
2.21382641093805,0.48731589598793,0.439503081545679
2.21459488407709,0.48731589598793,0.439503081545679
2.21538697369397,0.48731589598793,0.439503081545679
2.21631985786371,0.48731589598793,0.439503081545679
2.21699613519013,0.48731589598793,0.439503081545679
2.21766226366162,0.48731589598793,0.439503081545679
2.21880746004172,0.48731589598793,0.439503081545679
2.21979939332232,0.48731589598793,0.439503081545679
2.22046268638223,0.48731589598793,0.439503081545679
2.22121073398739,0.48731589598793,0.439503081545679
2.22218068828806,0.48731589598793,0.439503081545679
2.22294773696922,0.48731589598793,0.439503081545679
2.22355761053041,0.48731589598793,0.439503081545679
2.22431151336059,0.48731589598793,0.439503081545679
2.22509995568544,0.48731589598793,0.439503081545679
2.22595464414917,0.48731589598793,0.439503081545679
2.22648683306761,0.48731589598793,0.439503081545679
2.2272368085105,0.48731589598793,0.439503081545679
2.22792923939414,0.48731589598793,0.439503081545679
2.22888533212245,0.48731589598793,0.439503081545679
2.22961866902187,0.48731589598793,0.439503081545679
2.23054848285392,0.48731589598793,0.439503081545679
2.23094990407117,0.48731589598793,0.439503081545679
2.23205183190294,0.48731589598793,0.439503081545679
2.23299778602086,0.48731589598793,0.439503081545679
2.23414912004955,0.48731589598793,0.439503081545679
2.2347415315453,0.48731589598793,0.439503081545679
2.23536810744554,0.48731589598793,0.439503081545679
2.2362034113612,0.48731589598793,0.439503081545679
2.23675779346377,0.48731589598793,0.439503081545679
2.2377733674366,0.48731589598793,0.439503081545679
2.23836143757217,0.48731589598793,0.439503081545679
2.2392512250226,0.48731589598793,0.439503081545679
2.2398877798114,0.48731589598793,0.439503081545679
2.24060918367468,0.48731589598793,0.439503081545679
2.24148390581831,0.48731589598793,0.439503081545679
2.24240956525318,0.48731589598793,0.439503081545679
2.24314648611471,0.48731589598793,0.439503081545679
2.24410452530719,0.48731589598793,0.439503081545679
2.24524857802317,0.48731589598793,0.439503081545679
2.24600936076604,0.48731589598793,0.439503081545679
2.24679213087074,0.48731589598793,0.439503081545679
2.24763730564155,0.48731589598793,0.439503081545679
2.24830807535909,0.48731589598793,0.439503081545679
2.24914477625862,0.48731589598793,0.439503081545679
2.24987207283266,0.48731589598793,0.439503081545679
2.25056726951152,0.48731589598793,0.439503081545679
2.25133859901689,0.48731589598793,0.439503081545679
2.25205056811683,0.48731589598793,0.439503081545679
2.25277733756229,0.48731589598793,0.439503081545679
2.25344142317772,0.48731589598793,0.439503081545679
2.2540327210445,0.48731589598793,0.439503081545679
2.25478711654432,0.48731589598793,0.439503081545679
2.25542020052671,0.48731589598793,0.439503081545679
2.25580335222185,0.48731589598793,0.439503081545679
2.25684406934306,0.48731589598793,0.439503081545679
2.25752861448564,0.48731589598793,0.439503081545679
2.2585817524232,0.48731589598793,0.439503081545679
2.25974889518693,0.48731589598793,0.439503081545679
2.26053099380806,0.48731589598793,0.439503081545679
2.26141198631376,0.48731589598793,0.439503081545679
2.26251264521852,0.48731589598793,0.439503081545679
2.26319101103581,0.48731589598793,0.439503081545679
2.26396941719577,0.48731589598793,0.439503081545679
2.26495378999971,0.48731589598793,0.439503081545679
2.26560663455166,0.48731589598793,0.439503081545679
2.26635005068965,0.48731589598793,0.439503081545679
2.26732287090272,0.48731589598793,0.439503081545679
2.26837996137328,0.48731589598793,0.439503081545679
2.26932912669145,0.48731589598793,0.439503081545679
2.27015203353949,0.48731589598793,0.439503081545679
2.27096743509173,0.48731589598793,0.439503081545679
2.27160929772072,0.48731589598793,0.439503081545679
2.27229879586957,0.48731589598793,0.439503081545679
2.27295986539684,0.48731589598793,0.439503081545679
2.27389140496962,0.48731589598793,0.439503081545679
2.27436585677788,0.48731589598793,0.439503081545679
2.27504970482551,0.48731589598793,0.439503081545679
2.27579523250461,0.48731589598793,0.439503081545679
2.27641202067025,0.48731589598793,0.439503081545679
2.27722351439297,0.48731589598793,0.439503081545679
2.27804478211328,0.48731589598793,0.439503081545679
2.27869598497637,0.48731589598793,0.439503081545679
2.27983530540951,0.48731589598793,0.439503081545679
2.2807649334427,0.48731589598793,0.439503081545679
2.28178796404973,0.48731589598793,0.439503081545679
2.28255384927616,0.48731589598793,0.439503081545679
2.28315966180526,0.48731589598793,0.439503081545679
2.28383860434406,0.48731589598793,0.439503081545679
2.284294558689,0.48731589598793,0.439503081545679
2.28480092645623,0.48731589598793,0.439503081545679
2.28571379138157,0.48731589598793,0.439503081545679
2.28646243107505,0.48731589598793,0.439503081545679
2.28746602823958,0.48731589598793,0.439503081545679
2.28819522331469,0.48731589598793,0.439503081545679
2.28903078753501,0.48731589598793,0.439503081545679
2.2898087776266,0.48731589598793,0.439503081545679
2.29063581046648,0.48731589598793,0.439503081545679
2.2914567720145,0.48731589598793,0.439503081545679
2.29206964350305,0.48731589598793,0.439503081545679
2.29271613853052,0.48731589598793,0.439503081545679
2.29350097593851,0.48731589598793,0.439503081545679
2.29413956985809,0.48731589598793,0.439503081545679
2.29495757678524,0.48731589598793,0.439503081545679
2.29549901117571,0.48731589598793,0.439503081545679
2.29638381139375,0.48731589598793,0.439503081545679
2.29718958633021,0.48731589598793,0.439503081545679
2.29800285445526,0.48731589598793,0.439503081545679
2.29878914565779,0.48731589598793,0.439503081545679
2.2995225135237,0.48731589598793,0.439503081545679
2.30024871206842,0.48731589598793,0.439503081545679
2.30089624947868,0.48731589598793,0.439503081545679
2.30166937457398,0.48731589598793,0.439503081545679
2.30278619588353,0.48731589598793,0.439503081545679
2.30353954574093,0.48731589598793,0.439503081545679
2.30421463865787,0.48731589598793,0.439503081545679
2.30529867601581,0.48731589598793,0.439503081545679
2.30619096825831,0.48731589598793,0.439503081545679
2.30701318499632,0.48731589598793,0.439503081545679
2.30767928576097,0.48731589598793,0.439503081545679
2.30829542083666,0.48731589598793,0.439503081545679
2.30900409328751,0.48731589598793,0.439503081545679
2.30955957388505,0.48731589598793,0.439503081545679
2.31030531320721,0.48731589598793,0.439503081545679
2.31094617047347,0.48731589598793,0.439503081545679
2.31165250227787,0.48731589598793,0.439503081545679
2.31277549802326,0.48731589598793,0.439503081545679
2.31370506458916,0.48731589598793,0.439503081545679
2.31425447878428,0.48731589598793,0.439503081545679
2.31507232761942,0.48731589598793,0.439503081545679
2.31603760761209,0.48731589598793,0.439503081545679
2.31690495833755,0.48731589598793,0.439503081545679
2.31747732893564,0.48731589598793,0.439503081545679
2.31813859613612,0.48731589598793,0.439503081545679
2.31888317968696,0.48731589598793,0.439503081545679
2.31975242658518,0.48731589598793,0.439503081545679
2.32048321492039,0.48731589598793,0.439503081545679
2.32139421952888,0.48731589598793,0.439503081545679
2.32246462069452,0.48731589598793,0.439503081545679
2.32342087477446,0.48731589598793,0.439503081545679
2.32418934255838,0.48731589598793,0.439503081545679
2.32510767155327,0.48731589598793,0.439503081545679
2.3260074860882,0.48731589598793,0.439503081545679
2.32667060592212,0.48731589598793,0.439503081545679
2.32750872219913,0.48731589598793,0.439503081545679
2.32827668450773,0.48731589598793,0.439503081545679
2.32944128778763,0.48731589598793,0.439503081545679
2.33051414578222,0.48731589598793,0.439503081545679
2.33132053166628,0.48731589598793,0.439503081545679
2.3321265776176,0.48731589598793,0.439503081545679
2.33304787357338,0.48731589598793,0.439503081545679
2.33366596489213,0.48731589598793,0.439503081545679
2.33423235570081,0.48731589598793,0.439503081545679
2.33501837938093,0.48731589598793,0.439503081545679
2.3360641982872,0.48731589598793,0.439503081545679
2.33670496847481,0.48731589598793,0.439503081545679
2.33751046448015,0.48731589598793,0.439503081545679
2.33843114762567,0.48731589598793,0.439503081545679
2.33925970434211,0.48731589598793,0.439503081545679
2.34021007316187,0.48731589598793,0.439503081545679
2.34083174914122,0.48731589598793,0.439503081545679
2.34160246630199,0.48731589598793,0.439503081545679
2.34232042217627,0.48731589598793,0.439503081545679
2.34315545740537,0.48731589598793,0.439503081545679
2.34400429693051,0.48731589598793,0.439503081545679
2.34483014815487,0.48731589598793,0.439503081545679
2.34566929424182,0.48731589598793,0.439503081545679
2.34654796100222,0.48731589598793,0.439503081545679
2.34721628832631,0.48731589598793,0.439503081545679
2.34804440080188,0.48731589598793,0.439503081545679
2.34883337374777,0.48731589598793,0.439503081545679
2.34968065656722,0.48731589598793,0.439503081545679
2.35062300483696,0.48731589598793,0.439503081545679
2.35150497383438,0.48731589598793,0.439503081545679
2.35235379263759,0.48731589598793,0.439503081545679
2.35355580365285,0.48731589598793,0.439503081545679
2.35414399579167,0.48731589598793,0.439503081545679
2.35505092283711,0.48731589598793,0.439503081545679
2.35551973921247,0.48731589598793,0.439503081545679
2.35623536561616,0.48731589598793,0.439503081545679
2.35717100580223,0.48731589598793,0.439503081545679
2.35784805635922,0.48731589598793,0.439503081545679
2.3586444449611,0.48731589598793,0.439503081545679
2.35950754838996,0.48731589598793,0.439503081545679
2.36038131313398,0.48731589598793,0.439503081545679
2.3610472350847,0.48731589598793,0.439503081545679
2.3620238264557,0.48731589598793,0.439503081545679
2.36302745225839,0.48731589598793,0.439503081545679
2.36381395650096,0.48731589598793,0.439503081545679
2.36446004640311,0.48731589598793,0.439503081545679
2.36509998561814,0.48731589598793,0.439503081545679
2.36575598525815,0.48731589598793,0.439503081545679
2.36643294221722,0.48731589598793,0.439503081545679
2.36733079724945,0.48731589598793,0.439503081545679
2.36826753104106,0.48731589598793,0.439503081545679
2.36926640756428,0.48731589598793,0.439503081545679
2.37003257125616,0.48731589598793,0.439503081545679
2.37083537108265,0.48731589598793,0.439503081545679
2.3718448523432,0.48731589598793,0.439503081545679
2.37243643845432,0.48731589598793,0.439503081545679
2.37334818625823,0.48731589598793,0.439503081545679
2.3743467121385,0.48731589598793,0.439503081545679
2.37515341001563,0.48731589598793,0.439503081545679
2.37599026225507,0.48731589598793,0.439503081545679
2.37669914006256,0.48731589598793,0.439503081545679
2.37733658775687,0.48731589598793,0.439503081545679
2.37826438597403,0.48731589598793,0.439503081545679
2.37905666395091,0.48731589598793,0.439503081545679
2.37951940135099,0.48731589598793,0.439503081545679
2.38009056891315,0.48731589598793,0.439503081545679
2.38096735486761,0.48731589598793,0.439503081545679
2.38186751864851,0.48731589598793,0.439503081545679
2.38252980145626,0.48731589598793,0.439503081545679
2.3835197687149,0.48731589598793,0.439503081545679
2.38416682230309,0.48731589598793,0.439503081545679
2.38475258462131,0.48731589598793,0.439503081545679
2.38544667605311,0.48731589598793,0.439503081545679
2.38632774539292,0.48731589598793,0.439503081545679
2.38721921970136,0.48731589598793,0.439503081545679
2.38778988341801,0.48731589598793,0.439503081545679
2.38863605912775,0.48731589598793,0.439503081545679
2.3892023100052,0.48731589598793,0.439503081545679
2.38991245790385,0.48731589598793,0.439503081545679
2.39041200745851,0.48731589598793,0.439503081545679
2.39133335812949,0.48731589598793,0.439503081545679
2.39209786220454,0.48731589598793,0.439503081545679
2.39259331650101,0.48731589598793,0.439503081545679
2.39331472478807,0.48731589598793,0.439503081545679
2.39440831285901,0.48731589598793,0.439503081545679
2.39537074137479,0.48731589598793,0.439503081545679
2.39581308164634,0.48731589598793,0.439503081545679
2.39694066136144,0.48731589598793,0.439503081545679
2.39756696345285,0.48731589598793,0.439503081545679
2.39849793352187,0.48731589598793,0.439503081545679
2.3992844989989,0.48731589598793,0.439503081545679
2.40021693217568,0.48731589598793,0.439503081545679
2.40135355549864,0.48731589598793,0.439503081545679
2.40226657036692,0.48731589598793,0.439503081545679
2.4031402990222,0.48731589598793,0.439503081545679
2.40390907437541,0.48731589598793,0.439503081545679
2.40466042142361,0.48731589598793,0.439503081545679
2.40603507659398,0.48731589598793,0.439503081545679
2.40672104642726,0.48731589598793,0.439503081545679
2.4074319456704,0.48731589598793,0.439503081545679
2.40814901422709,0.48731589598793,0.439503081545679
2.40883036772721,0.48731589598793,0.439503081545679
2.40953654097393,0.48731589598793,0.439503081545679
2.41040838346817,0.48731589598793,0.439503081545679
2.41108999890275,0.48731589598793,0.439503081545679
2.41190560511313,0.48731589598793,0.439503081545679
2.41258566500619,0.48731589598793,0.439503081545679
2.41333607072011,0.48731589598793,0.439503081545679
2.41394166578539,0.48731589598793,0.439503081545679
2.41439241101034,0.48731589598793,0.439503081545679
2.4151483126916,0.48731589598793,0.439503081545679
2.41595059842803,0.48731589598793,0.439503081545679
2.41686489572749,0.48731589598793,0.439503081545679
2.41774629079737,0.48731589598793,0.439503081545679
2.41848708945327,0.48731589598793,0.439503081545679
2.41926033631898,0.48731589598793,0.439503081545679
2.41993542457931,0.48731589598793,0.439503081545679
2.42071546427906,0.48731589598793,0.439503081545679
2.4215193556156,0.48731589598793,0.439503081545679
2.42227726546116,0.48731589598793,0.439503081545679
2.42326266109012,0.48731589598793,0.439503081545679
2.42409718921408,0.48731589598793,0.439503081545679
2.42478699889034,0.48731589598793,0.439503081545679
2.42581621767022,0.48731589598793,0.439503081545679
2.42652255040593,0.48731589598793,0.439503081545679
2.4275889096316,0.48731589598793,0.439503081545679
2.42832260439172,0.48731589598793,0.439503081545679
2.42922518611886,0.48731589598793,0.439503081545679
2.42991133965552,0.48731589598793,0.439503081545679
2.43088434450328,0.48731589598793,0.439503081545679
2.43163026776165,0.48731589598793,0.439503081545679
2.43264250410721,0.48731589598793,0.439503081545679
2.43359868973494,0.48731589598793,0.439503081545679
2.43437135103159,0.48731589598793,0.439503081545679
2.43502309196629,0.48731589598793,0.439503081545679
2.43593764351681,0.48731589598793,0.439503081545679
2.43674271553755,0.48731589598793,0.439503081545679
2.43754453468136,0.48731589598793,0.439503081545679
2.43867811420932,0.48731589598793,0.439503081545679
2.4392909668386,0.48731589598793,0.439503081545679
2.44011572469026,0.48731589598793,0.439503081545679
2.44090142846107,0.48731589598793,0.439503081545679
2.44183516991325,0.48731589598793,0.439503081545679
2.44247449445538,0.48731589598793,0.439503081545679
2.44338488369249,0.48731589598793,0.439503081545679
2.44419907592237,0.48731589598793,0.439503081545679
2.44487217534333,0.48731589598793,0.439503081545679
2.44556725234725,0.48731589598793,0.439503081545679
2.44612750504166,0.48731589598793,0.439503081545679
2.44694172451273,0.48731589598793,0.439503081545679
2.44775157002732,0.48731589598793,0.439503081545679
2.44862475548871,0.48731589598793,0.439503081545679
2.449627969414,0.48731589598793,0.439503081545679
2.45050876750611,0.48731589598793,0.439503081545679
2.45135694206692,0.48731589598793,0.439503081545679
2.45226262370124,0.48731589598793,0.439503081545679
2.45304609835148,0.48731589598793,0.439503081545679
2.45399392512627,0.48731589598793,0.439503081545679
2.45453762821853,0.48731589598793,0.439503081545679
2.45521975005977,0.48731589598793,0.439503081545679
2.45618305332027,0.48731589598793,0.439503081545679
2.45731531595811,0.48731589598793,0.439503081545679
2.45804559835233,0.48731589598793,0.439503081545679
2.45885190228,0.48731589598793,0.439503081545679
2.45941947819665,0.48731589598793,0.439503081545679
2.4604701930657,0.48731589598793,0.439503081545679
2.46101851062849,0.48731589598793,0.439503081545679
2.46195439924486,0.48731589598793,0.439503081545679
2.46305972244591,0.48731589598793,0.439503081545679
2.46395962149836,0.48731589598793,0.439503081545679
2.46465228009038,0.48731589598793,0.439503081545679
2.46535151777789,0.48731589598793,0.439503081545679
2.46616008854471,0.48731589598793,0.439503081545679
2.46705049928278,0.48731589598793,0.439503081545679
2.46769159659743,0.48731589598793,0.439503081545679
2.46835669712164,0.48731589598793,0.439503081545679
2.46936714579351,0.48731589598793,0.439503081545679
2.47010950511321,0.48731589598793,0.439503081545679
2.47093120939098,0.48731589598793,0.439503081545679
2.47177201649174,0.48731589598793,0.439503081545679
2.47231556545012,0.48731589598793,0.439503081545679
2.47313962783664,0.48731589598793,0.439503081545679
2.47388085373677,0.48731589598793,0.439503081545679
2.4747138353996,0.48731589598793,0.439503081545679
2.47523655439727,0.48731589598793,0.439503081545679
2.47592221898958,0.48731589598793,0.439503081545679
2.47677897987887,0.48731589598793,0.439503081545679
2.4775948561728,0.48731589598793,0.439503081545679
2.47813638322987,0.48731589598793,0.439503081545679
2.47917517228052,0.48731589598793,0.439503081545679
2.47991460654885,0.48731589598793,0.439503081545679
2.48048215964809,0.48731589598793,0.439503081545679
2.48144491296262,0.48731589598793,0.439503081545679
2.48217519139871,0.48731589598793,0.439503081545679
2.48293637018651,0.48731589598793,0.439503081545679
2.48358990508132,0.48731589598793,0.439503081545679
2.48454397218302,0.48731589598793,0.439503081545679
2.48509210441262,0.48731589598793,0.439503081545679
2.4856785943266,0.48731589598793,0.439503081545679
2.48664140538312,0.48731589598793,0.439503081545679
2.48756353952922,0.48731589598793,0.439503081545679
2.4881701215636,0.48731589598793,0.439503081545679
2.48905269545503,0.48731589598793,0.439503081545679
2.48983239405788,0.48731589598793,0.439503081545679
2.49041995545849,0.48731589598793,0.439503081545679
2.49085262441076,0.48731589598793,0.439503081545679
2.49132007593289,0.48731589598793,0.439503081545679
2.49199127289467,0.48731589598793,0.439503081545679
2.49301395309158,0.48731589598793,0.439503081545679
2.49405254167505,0.48731589598793,0.439503081545679
2.49477054225281,0.48731589598793,0.439503081545679
2.49579750956036,0.48731589598793,0.439503081545679
2.49672744050622,0.48731589598793,0.439503081545679
2.49753912980668,0.48731589598793,0.439503081545679
2.49820947600529,0.48731589598793,0.439503081545679
2.4991462090984,0.48731589598793,0.439499864692035


==> figures/e4-worst-case-normal.csv <==
x,y,t,d
-0.424844959750772,1.05170127017537,1.05170127017537,TRUE
0.576610270887613,0.622905462337194,0.622905462337194,TRUE
-0.1820461563766,0.433620389808855,0.433620389808855,TRUE
0.766034808009863,0.386084438184412,0.386084438184412,TRUE
0.880934568587691,1.29132330445808,-0.0197490555703713,FALSE
-0.908887001220137,-1.00225987371065,-1.00225987371065,TRUE
0.0562109760940075,-1.10518272915749,-1.10518272915749,TRUE
0.784838088788092,0.591946003397209,0.591946003397209,TRUE
0.102870028931648,-0.119689664133114,-0.119689664133114,TRUE
-0.0867705293931067,0.0740052116849605,0.0740052116849605,TRUE
0.913666690699756,0.741277377171399,0.741277377171399,TRUE
-0.093331687618047,0.753295047849076,0.753295047849076,TRUE
0.355141270905733,-0.262670503361778,-0.262670503361778,TRUE
0.145266803912818,-0.312543868997102,-0.312543868997102,TRUE
-0.794150634668767,0.0735986090078693,-1.34652889551142,FALSE
0.799649940803647,1.06301778929474,-1.79458430934769,FALSE
-0.50782453129068,0.426020486679004,-0.442113996050495,FALSE
-0.915880932938308,1.43300751082319,0.647112024498933,FALSE
-0.344158561434597,-0.00763687041997194,-0.00763687041997194,TRUE
0.909007298294455,1.12566760522075,1.12566760522075,TRUE
0.779078632127494,0.883002311017247,0.883002311017247,TRUE
0.385606812313199,0.61208346090007,-0.0986951474975073,FALSE
0.281013627536595,0.414700706778464,-0.0235244885614462,FALSE
0.988539553247392,-0.279882397142518,-0.279882397142518,TRUE
0.311411598231643,-0.109037509169232,-0.109037509169232,TRUE
0.417060936335474,0.229395495708467,-1.08270251099142,FALSE
0.0881320494227111,0.0488888906792862,0.0488888906792862,TRUE
0.188284040894359,0.943224468386221,-0.339407704479161,FALSE
-0.42168052541092,-0.109317123186431,-0.335598592028236,FALSE
-0.705772705376148,-0.0703769215878276,-0.0703769215878276,TRUE
0.926048465073109,-0.484319087565665,-0.484319087565665,TRUE
0.804598090238869,-0.138336328543328,-0.138336328543328,TRUE
0.381410556845367,-0.0687656423038444,-0.0687656423038444,TRUE
0.590934835374355,-2.31373577389942,-2.31373577389942,TRUE
-0.950772630982101,-1.36483169721432,-1.36483169721432,TRUE
-0.0444080578163266,-0.072486909951959,-0.416915573563025,FALSE
0.516919075045735,-0.265283774864499,-0.265283774864499,TRUE
-0.567184128332883,-1.20086932820744,-1.20086932820744,TRUE
-0.363637984730303,-1.99153817604302,-1.99153817604302,TRUE
-0.536748429294676,-0.354369219913427,-0.354369219913427,TRUE
-0.714399955235422,0.653495765694276,0.653495765694276,TRUE
-0.170907328370959,1.77323863192756,-0.887213958856379,FALSE
-0.172551347408444,-0.0384567937093384,-0.0384567937093384,TRUE
-0.262309098150581,1.49318484062772,1.49318484062772,TRUE
-0.695110504515469,0.0830221576359683,-0.966094459928818,FALSE
-0.722387873101979,0.11553210425956,-0.857718561750186,FALSE
-0.533931801095605,0.324825313348747,-0.434319399579906,FALSE
-0.0680750994943082,-0.870577245260919,-0.870577245260919,TRUE
-0.468054719269276,-0.0517182128948834,-0.0517182128948834,TRUE
0.715655430685729,0.908447698792251,0.908447698792251,TRUE
-0.908337666653097,-0.749725786852189,-0.749725786852189,TRUE
-0.11559985158965,-0.321606069887961,-0.321606069887961,TRUE
0.597849691286683,-1.14777075045925,-1.14777075045925,TRUE
-0.75620148004964,0.354352196449355,-0.800882335188553,FALSE
0.121895967517048,0.424799782389022,0.424799782389022,TRUE
-0.58693722076714,0.648347351224082,0.648347351224082,TRUE
-0.744936699513346,-1.2198100315169,-1.2198100315169,TRUE
0.506615728605539,0.107235034754764,0.107235034754764,TRUE
0.790090718306601,-0.944057691649846,-0.944057691649846,TRUE
-0.251074448227882,-0.000384648716023502,-0.000384648716023502,TRUE
0.33023038925603,1.34262392000608,-0.0246729283718233,FALSE
-0.810318678151816,-0.503525286934276,-1.09939099821092,FALSE
-0.232060724403709,0.716683320938825,0.716683320938825,TRUE
-0.451232710853219,-0.749668584083695,-0.749668584083695,TRUE
0.629280077759176,-0.478528210450305,-0.478528210450305,TRUE
-0.102967317216098,0.438721750586617,-0.529590169612876,FALSE
0.620128706097603,-0.679112270457868,-0.679112270457868,TRUE
0.624779019039124,-1.70296483514544,-1.97326132409618,FALSE
0.588684642221779,1.26516843521333,1.26516843521333,TRUE
-0.120336624793708,0.360357237879846,0.360357237879846,TRUE
0.508950317278504,-0.58363944056009,-0.58363944056009,TRUE
0.258442263118923,-1.9940787873306,-1.9940787873306,TRUE
0.420364802703261,1.9022097713993,0.144956274656509,FALSE
-0.998750453349203,3.39037082127154,0.300296912049029,FALSE
-0.0493668518029153,0.207480407355457,-0.531111479264658,FALSE
-0.55976222967729,0.849806647511189,0.849806647511189,TRUE
-0.24036692455411,1.22456031207416,1.22456031207416,TRUE
0.225542006548494,-0.701804433538609,-0.701804433538609,TRUE
-0.296404181513935,-0.35119622955654,-0.35119622955654,TRUE
-0.777729151304811,-1.7271210366452,-1.7271210366452,TRUE
-0.512761054560542,-0.736578232271872,-0.736578232271872,TRUE
0.336111174896359,0.622409782886114,0.622409782886114,TRUE
-0.164706440642476,-0.29071598924087,-0.29071598924087,TRUE
0.576391668058932,-0.214211534183077,-0.214211534183077,TRUE
-0.794270711485296,-0.112559551502516,-0.112559551502516,TRUE
-0.130214517004788,-1.8636669824956,-1.8636669824956,TRUE
0.969913959968835,0.83762993423167,0.83762993423167,TRUE
0.786102228797972,-1.44349288893542,-1.44349288893542,TRUE
0.772938121575862,-0.208570162415648,-0.208570162415648,TRUE
-0.649894699454308,-0.43856346205883,-0.43856346205883,TRUE
-0.738608616869897,-0.218593816856198,-0.218593816856198,TRUE
0.306203850079328,1.45996594473579,-1.26843989879875,FALSE
-0.312967055477202,-0.582059917915369,-0.582059917915369,TRUE
0.313516255933791,-0.783097595711896,-0.783097595711896,TRUE
-0.359253515023738,-1.51965399494385,-1.51965399494385,TRUE
-0.624617761466652,-0.805698081611249,-0.805698081611249,TRUE
0.564588602632284,-1.16618470736774,-1.16618470736774,TRUE
-0.81281002657488,0.407946196248296,0.407946196248296,TRUE
-0.06644191686064,-0.863004246007877,-0.863004246007877,TRUE
0.0230109198018909,0.304042035028136,0.304042035028136,TRUE
0.19997791852802,-0.146427487847921,-1.05513659065903,FALSE
-0.334352919366211,-1.4335621799108,-1.4335621799108,TRUE
-0.0227739326655865,-0.790607785722698,-0.790607785722698,TRUE
0.908947654999793,0.885112455057677,0.885112455057677,TRUE
-0.0341952056623995,0.903076085954568,0.150213367683698,FALSE
0.780700444243848,2.00557327430063,2.00557327430063,TRUE
0.828876373823732,-0.00358030839978085,-0.00358030839978085,TRUE
0.217469964642078,-1.49582681398214,-1.49582681398214,TRUE
-0.178620446939021,-0.768417027015159,-0.768417027015159,TRUE
-0.705810618121177,0.408488504840148,0.408488504840148,TRUE
0.870599606540054,1.90013633489472,-0.0444719203914545,FALSE
-0.397542200051248,0.110009123439723,0.110009123439723,TRUE
-0.878558856900781,1.14038682512847,-0.337547843522416,FALSE
0.895453880075365,0.768081304692261,-1.94852696812301,FALSE
0.441192546859384,-1.16809162211733,-1.16809162211733,TRUE
-0.715411408804357,-0.171112652264859,-1.59511082920805,FALSE
0.098569312132895,1.30526153634768,1.30526153634768,TRUE
0.908182477112859,0.876096109595914,0.876096109595914,TRUE
0.170966706238687,0.463796141567798,0.463796141567798,TRUE
-0.190979436505586,0.477114245376879,0.477114245376879,TRUE
0.29578695865348,-0.491405300209402,-0.491405300209402,TRUE
-0.360358765814453,-1.3193853133442,-1.3193853133442,TRUE
-0.384559978265315,1.29542579083131,1.29542579083131,TRUE
-0.560464737471193,-1.42021949166693,-1.42021949166693,TRUE
-0.261022268328816,-0.93889591970583,-0.93889591970583,TRUE
0.96843840694055,0.62896499251984,0.62896499251984,TRUE
-0.691595398355275,-1.2621945493896,-1.48223225272895,FALSE
-0.817912000231445,-0.551870413272792,-0.551870413272792,TRUE
-0.716186184436083,-1.18279950678248,-1.18279950678248,TRUE
0.380014203023165,0.62066355772895,0.62066355772895,TRUE
0.238512966781855,0.446313016638096,0.0121705199650967,FALSE
0.782788234297186,0.421884693273688,-0.721340330848372,FALSE
0.345998185221106,0.442464772145637,0.219747429679615,FALSE
0.474155475851148,0.557245746378939,0.557245746378939,TRUE
0.0422714515589178,0.639356491970517,0.284409588673499,FALSE
0.31967689935118,-1.96866155667422,-1.96866155667422,TRUE
0.643610920291394,-0.148816361359868,-0.148816361359868,TRUE
0.572563103400171,0.112463812551901,-1.97311049815324,FALSE
0.959643834736198,0.72467620264776,0.0425133093058528,FALSE
-0.121136927511543,-1.18748607600528,-1.18748607600528,TRUE
-0.376595595851541,-0.499600189815913,-0.499600189815913,TRUE
-0.181050094775856,-1.07364299075116,-1.07364299075116,TRUE
-0.979065776336938,1.05724021270968,-0.548731015064968,FALSE
-0.63230095198378,1.27907258320933,0.711861517361881,FALSE
0.685458637773991,0.787676725359233,0.612873622598499,FALSE
-0.537676435895264,-1.22240338257699,-1.22240338257699,TRUE
-0.521800088696182,0.451952116736654,0.451952116736654,TRUE
-0.846617669332772,1.15044918638092,-1.66854171402762,FALSE
-0.508552643936127,0.167940980736459,0.167940980736459,TRUE
0.46427041105926,-0.56610933289597,-0.56610933289597,TRUE
0.694906330201775,-1.08611824061135,-1.81470708529688,FALSE
-0.00494546582922339,-0.665302795560156,-0.665302795560156,TRUE
-0.224181940313429,0.714848355949339,0.714848355949339,TRUE
-0.507102011702955,-0.431661100381928,-0.431661100381928,TRUE
-0.777807077392936,0.227614939940088,-0.631284950402577,FALSE
-0.220011129509658,1.2949457956703,0.907591768209854,FALSE
0.143870627973229,0.578334940469455,-0.396963325733646,FALSE
-0.566214474383742,1.36467278147354,0.381958965453471,FALSE
-0.110463995952159,-1.70157980266041,-1.70157980266041,TRUE
-0.564018662553281,-0.280676279713792,-0.280676279713792,TRUE
0.00459912652149796,0.0650680194921931,-0.652702548747161,FALSE
-0.292190856300294,0.578589291608515,0.578589291608515,TRUE
0.29997031763196,-1.16920662152897,-1.16920662152897,TRUE
-0.250572086777538,0.806184855447289,0.806184855447289,TRUE
-0.289109238423407,0.307390076162333,0.307390076162333,TRUE
0.0673758909106255,0.263806013604717,0.263806013604717,TRUE
0.480668720789254,0.508484791605046,0.508484791605046,TRUE
-0.557794124353677,-0.116358439876994,-1.71937580296318,FALSE
-0.1745077627711,0.925546098499114,-0.494699035304771,FALSE
-0.468626626301557,0.64822977373149,0.64822977373149,TRUE
0.259946106933057,-0.150209374167699,-1.36184763274346,FALSE
-0.632343018427491,1.0403770193407,-0.24830383060076,FALSE
0.727288222871721,0.292558684946182,0.292558684946182,TRUE
0.493136008270085,0.668751399439465,0.668751399439465,TRUE
0.336569299455732,-0.594177641624221,-0.594177641624221,TRUE
0.236035746522248,1.58043183698592,1.58043183698592,TRUE
-0.255523879546672,-0.0039889443499837,-0.0039889443499837,TRUE
0.0596713717095554,0.847842768893476,0.847842768893476,TRUE
0.749364685732871,-0.100116525892691,-0.100116525892691,TRUE
0.163500199560076,-0.279629906980599,-1.15841660363659,FALSE
0.679535529576242,0.784438245280006,0.784438245280006,TRUE
-0.375103670172393,-1.58461664459117,-1.58461664459117,TRUE
0.416580644436181,0.47836614779403,0.47836614779403,TRUE
-0.469964387826622,0.393566372994815,0.0572003437749521,FALSE
0.188686388079077,-2.69532936912452,-2.69532936912452,TRUE
-0.0374203990213573,0.368377328533257,0.368377328533257,TRUE
-0.46993453707546,-2.16841774734701,-2.16841774734701,TRUE
0.129180869553238,0.65980437689272,0.65980437689272,TRUE
0.826376446057111,-0.45391373338119,-1.80084924747675,FALSE
0.803748778998852,-0.694936825234894,-0.694936825234894,TRUE
-0.451666756998748,-0.00684630317266509,-0.00684630317266509,TRUE
-0.357034487184137,1.37305204498399,1.37305204498399,TRUE
0.971281768754125,-0.635323077217894,-0.635323077217894,TRUE
0.239986620377749,0.558103293948777,0.558103293948777,TRUE
0.874628178309649,0.341157868421877,-0.0420905845473089,FALSE
-0.0669345953501761,-1.17951862914156,-1.17951862914156,TRUE
-0.186334813479334,-1.74102201733397,-1.74102201733397,TRUE
0.318460648413748,-1.99258577123914,-1.99258577123914,TRUE
-0.695306766312569,0.551274211467889,0.551274211467889,TRUE
0.145734116435051,-0.0347420615312984,-0.0347420615312984,TRUE
-0.522547946311533,1.85057170361062,0.742349498291056,FALSE
0.924717872869223,0.573675108263045,0.573675108263045,TRUE
0.202731451950967,0.849695891082609,0.49782615238744,FALSE
0.0300594544969499,1.33438358533495,1.33438358533495,TRUE
-0.194853315595537,-0.500719097964974,-0.500719097964974,TRUE
0.760493082460016,0.510097928228489,0.510097928228489,TRUE
-0.271816270425916,0.868793270244154,0.868793270244154,TRUE
-0.423521438613534,1.36935168800303,1.36935168800303,TRUE
-0.658709529787302,0.762651146326369,0.502179059686094,FALSE
-0.655656507238746,0.421147173037333,0.421147173037333,TRUE
-0.0359147889539599,-0.868224047271223,-0.868224047271223,TRUE
-0.494070142973214,0.729560360957693,0.729560360957693,TRUE
-0.5674904207699,0.500265872418287,0.390638832603374,FALSE
0.348752776160836,0.634250253706911,0.634250253706911,TRUE
-0.904672745149583,0.423645045572256,0.199045427726552,FALSE
0.401706174947321,-0.201838044710004,-0.653813001319679,FALSE
-0.296222723089159,-0.0768658984340142,-0.0768658984340142,TRUE
-0.182112004142255,0.687364113281517,0.687364113281517,TRUE
0.641902647912502,0.17163150692454,0.17163150692454,TRUE
0.83771469630301,-0.830108574326988,-0.830108574326988,TRUE
-0.434943339787424,-0.290159119805667,-0.290159119805667,TRUE
0.922209587413818,-1.31912572417651,-1.56806914561435,FALSE
0.45678885653615,-0.967031902668912,-0.967031902668912,TRUE
0.372750164009631,-0.144611070135517,-0.144611070135517,TRUE
-0.894312114454806,-1.79813255637493,-1.79813255637493,TRUE
-0.209559730719775,-1.68854247459158,-1.68854247459158,TRUE
-0.0443092403002083,1.10256519943608,1.10256519943608,TRUE
0.120506527367979,-0.57661892421144,-0.57661892421144,TRUE
0.396523189730942,-1.85169172955149,-1.85169172955149,TRUE
0.831367076840252,-0.112863239428975,-0.611022543415865,FALSE
0.236702454742044,1.32106926722151,-0.819342713160187,FALSE
-0.143156982492656,0.662254296934641,0.04830946044581,FALSE
0.0841607344336808,0.441383198353637,0.441383198353637,TRUE
-0.883043022826314,1.18374591227984,-0.343124840404993,FALSE
-0.478286285884678,-0.771501441100894,-1.02579127077834,FALSE
-0.205696093384176,0.729689191352037,0.0705485417925557,FALSE
-0.604510526638478,-0.58708561577886,-0.58708561577886,TRUE
0.663855125661939,0.000764186362514016,0.000764186362514016,TRUE
-0.694225554354489,2.21446531934013,2.21446531934013,TRUE
0.606837084051222,0.969434395709261,0.969434395709261,TRUE
0.0936523131094873,0.768007713717215,0.768007713717215,TRUE
0.324635284021497,-1.10832791181816,-1.10832791181816,TRUE
-0.656603012233973,-0.786235919994713,-0.786235919994713,TRUE
0.266110719647259,2.2841164802616,-0.446968711845108,FALSE
-0.376260506454855,-1.09330076397331,-1.09330076397331,TRUE
0.44910869281739,0.214479375285073,0.214479375285073,TRUE
-0.202120350673795,0.892571059637072,0.892571059637072,TRUE
0.938712822273374,1.01875797234226,1.01875797234226,TRUE
0.934796741232276,1.08911201091924,-0.67485593104277,FALSE
0.453405078034848,-0.163128989885215,-0.163128989885215,TRUE
-0.485566507093608,-0.820986697119997,-0.820986697119997,TRUE
-0.556424130685627,-0.307257232988639,-0.307257232988639,TRUE
0.186091303359717,-0.902098008539463,-0.902098008539463,TRUE
-0.464957135729492,0.627068743114984,0.627068743114984,TRUE
0.0621407977305353,1.12035502842611,-2.02610958278953,FALSE
0.570583342574537,2.12721355249353,2.12721355249353,TRUE
-0.663878378923982,0.366114382931719,0.366114382931719,TRUE
-0.191201637964696,-0.874781377193686,-0.874781377193686,TRUE
-0.0568474447354674,1.02447486299323,1.02447486299323,TRUE
0.736213613767177,0.90475889369531,0.90475889369531,TRUE
0.851415911689401,-0.238248695902827,-0.238248695902827,TRUE
0.763955118600279,-1.55785490387231,-1.55785490387231,TRUE
0.348373685032129,0.761309895393914,-2.02362702275776,FALSE
0.900333958677948,1.12914439564163,-1.04050799863329,FALSE
0.0328897885046899,-0.295107830705934,-0.295107830705934,TRUE
0.153038042597473,0.536242818358026,0.536242818358026,TRUE
-0.327337588183582,-0.275890474750511,-0.5438885166101,FALSE
-0.305350737180561,0.682315245137513,-0.858549301944023,FALSE
-0.959951398894191,-0.117290714714849,-0.117290714714849,TRUE
0.00562609126791358,-0.344675863920062,-0.344675863920062,TRUE
0.742086827289313,0.11162049819721,0.11162049819721,TRUE
-0.987398432102054,-0.283405314982296,-0.283405314982296,TRUE
-0.855885752011091,-0.591017164454285,-0.591017164454285,TRUE
-0.671577550005168,-0.315936931242398,-0.315936931242398,TRUE
0.540668148547411,-0.00815215232553516,-0.494322917187916,FALSE
0.470368611626327,0.207495140718474,0.207495140718474,TRUE
0.943751271348447,1.53242362162584,1.12176857432144,FALSE
-0.0670552463270724,-1.35799783095348,-1.35799783095348,TRUE
-0.851230973377824,-0.199619050552942,-0.199619050552942,TRUE
0.297636248636991,0.631523127780826,0.0581058397407739,FALSE
0.517186339013278,1.76202090344287,-0.952976638746264,FALSE
-0.725787837989628,0.426014362615495,0.405770114828656,FALSE
-0.206830810755491,-0.0137534164753999,-0.983938483895197,FALSE
-0.55002934159711,-0.307556909596359,-0.307556909596359,TRUE
-0.884082878939807,0.41430816410829,-0.430168767896826,FALSE
-0.208214623387903,0.98905792019639,0.98905792019639,TRUE
-0.870143400039524,-0.183858310546053,-0.183858310546053,TRUE
-0.548227134160697,0.163761406846557,-0.334805580381143,FALSE
-0.89074178179726,0.216936344144384,0.216936344144384,TRUE
0.34056407911703,0.729277634209656,0.729277634209656,TRUE
-0.404516434762627,1.11138040702469,1.11138040702469,TRUE
-0.798556835390627,0.279160816939631,-0.0529502178125204,FALSE
-0.856191805563867,-0.0761706715471799,-0.0761706715471799,TRUE
0.760881137568504,1.39466313220858,1.30909768203641,FALSE
0.508494804147631,0.164534117605585,-0.17446224484665,FALSE
0.633211775217205,1.57785197879348,1.57785197879348,TRUE
0.964280747342855,-0.0619226576195498,-0.0619226576195498,TRUE
-0.792800710070878,0.613922964193686,0.613922964193686,TRUE
-0.801916341297328,-1.54608859424524,-1.54608859424524,TRUE
0.597663222346455,-0.112391961337408,-0.402155077823464,FALSE
0.569150533061475,-0.0217945399608857,-0.0217945399608857,TRUE
-0.981140189804137,-0.758345417416546,-2.75360875414907,FALSE
0.558131765574217,-1.0358928844223,-1.0358928844223,TRUE
0.458781303837895,0.948159302551811,0.948159302551811,TRUE
0.26026370562613,0.91415873392772,-0.468870655033282,FALSE
-0.0381783400662243,-1.29873199484646,-1.29873199484646,TRUE
-0.68672629725188,0.424378794934342,0.424378794934342,TRUE
-0.983568960335106,-1.11254531995509,-1.11254531995509,TRUE
-0.0950832115486264,-1.05107322618156,-1.05107322618156,TRUE
-0.0154133425094187,0.525412448266355,0.525412448266355,TRUE
-0.220825776923448,-0.686024000093054,-0.686024000093054,TRUE
-0.0706681162118912,0.993479982122214,-1.56609128850758,FALSE
0.426558001432568,0.0385235990753455,0.0385235990753455,TRUE
-0.889396147336811,0.536148975785724,0.536148975785724,TRUE
-0.290433804970235,-0.523626697886161,-0.523626697886161,TRUE
0.605624545831233,-1.15122133494359,-1.15122133494359,TRUE
0.671417674049735,0.914752241002756,0.0455114176114473,FALSE
-0.524501190055162,0.238071491562714,0.238071491562714,TRUE
-0.292027794755995,-0.239067759454706,-0.239067759454706,TRUE
0.713770840317011,0.0692353265457363,0.0692353265457363,TRUE
0.707526747602969,1.32590834259925,0.0635472785679089,FALSE
-0.408209089189768,-0.698166634620072,-2.12723267692916,FALSE
-0.705903350841254,-0.749408444463181,-0.749408444463181,TRUE
0.407984122633934,-0.619615052707355,-0.619615052707355,TRUE
-0.792386623565108,-1.58499126820987,-1.58499126820987,TRUE
-0.93254445400089,0.819628137503742,0.819628137503742,TRUE
0.998809055890888,0.192369646744246,-1.35594279846149,FALSE
-0.930250391829759,0.207171974217929,0.207171974217929,TRUE
-0.323217432480305,-0.0433473543476873,-0.069700988018414,FALSE
0.83012752328068,-0.51016044142411,-0.51016044142411,TRUE
0.234470539260656,-0.823418613776223,-0.823418613776223,TRUE
-0.427429302595556,0.851856403292672,-0.203278916015153,FALSE
0.475594806019217,-1.42618467292015,-1.42618467292015,TRUE
0.668108618352562,0.440298941965411,0.440298941965411,TRUE
-0.371458439156413,-0.792611650757683,-0.792611650757683,TRUE
-0.0148669043555856,0.282310214545467,0.282310214545467,TRUE
0.394747532438487,-0.740690522190153,-0.992158187397834,FALSE
0.282924707978964,-0.52334168268403,-0.52334168268403,TRUE
0.287845829967409,1.76936591702701,1.76936591702701,TRUE
0.955706809647381,0.668282618933513,0.668282618933513,TRUE
-0.170529331080616,-2.14489702427566,-2.14489702427566,TRUE
-0.761190440040082,0.126412416100317,0.108830210144798,FALSE
0.0520593202672899,-0.451812936257225,-0.451812936257225,TRUE
-0.549853298347443,-1.13662618777767,-1.13662618777767,TRUE
-0.0271764718927443,0.209785890431194,0.209785890431194,TRUE
-0.259570403024554,0.129965516019362,0.129965516019362,TRUE
0.966700361575931,-0.328506572568084,-0.328506572568084,TRUE
-0.22336176969111,1.97270356733745,-0.555612312584034,FALSE
-0.541510319337249,-2.24869006681656,-2.24869006681656,TRUE
0.246595092583448,0.838219387278491,-0.506104326333761,FALSE
-0.726919605862349,-0.289023270462573,-0.289023270462573,TRUE
0.934938988648355,0.656513410579383,0.656513410579383,TRUE
0.0301436157897115,-0.453997700638682,-0.453997700638682,TRUE
-0.673859341535717,-0.593864562445098,-0.593864562445098,TRUE
0.243804590310901,-1.71037966639463,-1.71037966639463,TRUE
0.971908330451697,-0.209448428272738,-0.557080376687621,FALSE
0.337543034926057,2.47874580135709,2.47874580135709,TRUE
-0.162168206181377,0.989702208129369,0.989702208129369,TRUE
-0.353310013655573,1.67557215582683,1.67557215582683,TRUE
0.670510639902204,0.914965318314041,0.914965318314041,TRUE
-0.712365912739187,1.14426270796186,-0.31176653668682,FALSE
-0.614368106238544,0.902876414499107,0.0524980457691653,FALSE
0.793477365281433,0.475392431765103,0.475392431765103,TRUE
-0.383760891389102,-0.582528773997008,-0.875816823362531,FALSE
-0.273398912977427,-0.532934737323476,-0.532934737323476,TRUE
0.567892957478762,-1.60083999637529,-1.60083999637529,TRUE
-0.613242640160024,-0.00581771387999253,-0.54611202207988,FALSE
-0.96446837624535,0.899355675856713,0.450377169868581,FALSE
-0.186784267425537,1.03192255652607,-0.692515474185169,FALSE
-0.0336646614596248,0.0951327044554184,-0.779596108965332,FALSE
-0.156310099642724,-0.547627617221911,-0.547627617221911,TRUE
-0.314382396638393,3.29051744331853,0.03543456559178,FALSE
0.732966629322618,0.736685531250424,0.736685531250424,TRUE
-0.089783898089081,1.42057530487914,-0.233386020255715,FALSE
0.0675297472625971,-0.337680640667324,-0.337680640667324,TRUE
0.927686663810164,-0.0379576270545946,-0.0379576270545946,TRUE
0.549183084163815,0.448607097706726,0.448607097706726,TRUE
-0.582247302867472,1.67652231194829,-0.932327589303977,FALSE
-0.382426334545016,-0.311474545456128,-0.311474545456128,TRUE
0.942684900481254,0.853615666783069,0.853615666783069,TRUE
0.169800186995417,-2.09481463432023,-2.09481463432023,TRUE
0.521647250745445,-0.507254434081633,-0.507254434081633,TRUE
-0.254581211134791,-1.29200907676331,-1.29200907676331,TRUE
0.538387822452933,1.1133627173571,1.1133627173571,TRUE
0.0753543660975993,-0.164453088280257,-0.164453088280257,TRUE
0.827990899328142,-0.390374082006742,-0.390374082006742,TRUE
-0.629407116211951,1.36909984619857,0.561899116459364,FALSE
-0.435563165228814,1.11627285824002,-0.122634825795052,FALSE
-0.810075173620135,-0.898021203467497,-0.898021203467497,TRUE
-0.579025841783732,0.427866487609647,0.427866487609647,TRUE
0.954197992570698,-1.22844456851225,-1.22844456851225,TRUE
-0.407395649235696,-0.475615024211179,-0.475615024211179,TRUE
0.451966053806245,1.61657763714695,-0.593989980081054,FALSE
0.57137566851452,1.45012795133044,0.290962076036892,FALSE
-0.789164507761598,1.10901875546684,1.10901875546684,TRUE
-0.5208107419312,-0.570903886330324,-0.570903886330324,TRUE
-0.458910255227238,-1.88143147027555,-1.88143147027555,TRUE
-0.797883011866361,-1.17569818402416,-1.17569818402416,TRUE
-0.764172317460179,0.95255652462752,0.95255652462752,TRUE
0.982473111711442,-0.290567886165088,-0.290567886165088,TRUE
0.972108594607562,-2.16260814556798,-2.16260814556798,TRUE
-0.725865057203919,-0.180187487716462,-0.180187487716462,TRUE
0.810619163326919,1.41023922112458,1.41023922112458,TRUE
0.152603675145656,0.643468640519534,0.643468640519534,TRUE
-0.20910228183493,-0.821258543529422,-0.821258543529422,TRUE
-0.100395031739026,-1.54591665206502,-1.54591665206502,TRUE
0.4130038022995,-0.826547225636788,-0.826547225636788,TRUE
-0.834994508419186,0.0345276713215226,0.0345276713215226,TRUE
-0.321374839637429,0.888073700912057,-0.316606290644603,FALSE
0.361575102433562,-1.93994015479026,-1.93994015479026,TRUE
-0.366101503837854,1.02320175527412,0.0750448352632334,FALSE
0.663137196097523,0.00545772658802192,-0.839650033769067,FALSE
-0.569655834697187,0.569778969605829,-1.39706392020774,FALSE
-0.00410212762653828,-1.65325556323487,-1.65325556323487,TRUE
-0.447900654748082,-0.666654380122182,-0.666654380122182,TRUE
-0.615953362546861,-0.448234189265524,-0.448234189265524,TRUE
0.901242528110743,1.04389134830903,1.04389134830903,TRUE
-0.356548924464732,1.02817404739542,-0.929032489887539,FALSE
-0.0430872323922813,0.435090459248337,0.435090459248337,TRUE
-0.944014856126159,1.60421218162388,1.60421218162388,TRUE
0.0949189360253513,-0.515411199745366,-0.515411199745366,TRUE
0.288480441085994,1.01253719377392,-0.994434982580189,FALSE
0.192527089267969,-0.035940029790719,-0.415337398323979,FALSE
-0.356125248596072,-0.667342096176409,-0.667342096176409,TRUE
0.782228624913841,0.923380038330837,0.518684257567906,FALSE
0.252513894811273,1.3811003308495,0.787040338989375,FALSE
-0.394190169405192,0.878250416184849,0.878250416184849,TRUE
-0.223590672481805,-0.509403455422264,-0.509403455422264,TRUE
-0.679049815051258,-0.469787634155099,-0.469787634155099,TRUE
0.725103795062751,1.377675846806,-0.973213955735574,FALSE
0.906202427577227,0.352826406417748,0.352826406417748,TRUE
0.127289366908371,0.829573979321121,-0.339482321326464,FALSE
-0.340905173216015,-0.338701983664306,-0.338701983664306,TRUE
0.99323443742469,1.26103493646465,1.26103493646465,TRUE
-0.530360648408532,-0.808755144962193,-0.808755144962193,TRUE
0.225343930535018,0.625351520866631,-0.629636693792144,FALSE
-0.78364294115454,-0.817174965568112,-0.817174965568112,TRUE
-0.0259348601102829,-2.46257501658577,-2.46257501658577,TRUE
-0.801108353305608,-1.34295751067967,-1.34295751067967,TRUE
-0.67766847461462,0.136295199210162,-0.499596898078723,FALSE
-0.434014258440584,0.882922749625827,0.882922749625827,TRUE
0.167744671925902,-1.75130208309482,-1.75130208309482,TRUE
0.463415317703038,-1.25142446891953,-1.25142446891953,TRUE
-0.668958177790046,1.76454599657549,0.720730133867399,FALSE
0.732935526408255,-0.433899349823264,-0.433899349823264,TRUE
0.417148274369538,0.505700131930602,0.505700131930602,TRUE
0.52079907245934,-0.526935321377321,-0.526935321377321,TRUE
-0.705831782892346,-0.298582885151505,-0.652818422046043,FALSE
-0.283886073157191,0.0872442066052375,0.0743993511918555,FALSE
0.346664962824434,0.0109618427990058,-0.990962518471982,FALSE
0.0476452033035457,-0.192560211042065,-0.192560211042065,TRUE
-0.300396414473653,-0.469796485143739,-0.89516798811002,FALSE
-0.518938596826047,-3.04786088979872,-3.04786088979872,TRUE
-0.88361640740186,1.8686555003337,-2.0742065856962,FALSE
-0.526760515756905,1.79042420824304,1.79042420824304,TRUE
0.780155826359987,-1.10108174171923,-1.10108174171923,TRUE
0.623654832132161,-0.168107522109968,-0.168107522109968,TRUE
0.495032644364983,1.37527530471249,1.34694517132456,FALSE
-0.690176548436284,0.998290023052202,-0.0604259719260048,FALSE
-0.750515822786838,1.27660161874577,1.27660161874577,TRUE
0.949451616965234,-1.0717469181598,-1.0717469181598,TRUE
-0.127740007825196,2.57726809619797,2.57726809619797,TRUE
-0.0719667463563383,-1.13345995977033,-1.13345995977033,TRUE
-0.66940383752808,0.753916341883288,0.753916341883288,TRUE
0.169873114675283,0.141275980445689,0.141275980445689,TRUE
-0.458443961106241,-0.403710317962031,-1.48600746435487,FALSE
-0.539806159213185,-0.379415798181019,-1.12632173407088,FALSE
0.382415662985295,-0.991396812531003,-2.2264074859866,FALSE
-0.434295200742781,1.62265979575681,1.62265979575681,TRUE
0.620796132367104,0.0895132277627515,0.0895132277627515,TRUE
-0.812166785821319,0.259217949214378,-0.978402832216023,FALSE
0.644060142338276,0.209632833061035,0.209632833061035,TRUE
-0.145143438596278,-0.375170753060867,-0.375170753060867,TRUE
0.511774519458413,-1.13402124475505,-1.13402124475505,TRUE
0.324771013110876,0.253726309683961,-0.284222614442247,FALSE
-0.110945206135511,-2.09363944995893,-2.09363944995893,TRUE
0.254292368888855,-1.41856694283561,-1.41856694283561,TRUE
-0.999069301877171,-1.07639669493838,-1.07639669493838,TRUE
-0.565512971952558,-1.07867886267235,-1.07867886267235,TRUE
0.409744491335005,0.107188816567081,0.107188816567081,TRUE
-0.569667023606598,1.59848754832474,-0.122534387113049,FALSE
0.627867442555726,-1.51532414406497,-1.51532414406497,TRUE
-0.384472251404077,0.433676020596611,0.433676020596611,TRUE
0.375485371332616,0.899544753321039,-0.231328117024349,FALSE
0.865362158045173,-0.989532202288876,-0.989532202288876,TRUE
-0.768440670333803,-0.0527994015224791,-1.49673280807476,FALSE
-0.744588624220341,0.823610902622057,0.718399655443105,FALSE
0.356447714846581,-0.255509102547389,-0.255509102547389,TRUE
-0.1421028082259,-0.220684347251213,-0.220684347251213,TRUE
0.668801955878735,0.307726791210618,-2.33035863632177,FALSE
0.942876133602113,-0.0600132533332709,-0.365336634931301,FALSE
-0.859022044576705,-0.555652889939218,-0.555652889939218,TRUE
-0.0804296135902405,-0.138615019460891,-0.138615019460891,TRUE
0.40317023685202,1.88283979238647,-0.364166389785408,FALSE
-0.826119664125144,0.873668679606028,0.0500653563275891,FALSE
0.985888032242656,-0.914597072827623,-0.914597072827623,TRUE
-0.493802011944354,-1.24491762233132,-1.24491762233132,TRUE
-0.900923128705472,-0.359982240682608,-0.359982240682608,TRUE
0.372649893630296,1.32877470094798,0.112268546968159,FALSE
0.573854705318809,0.292679118416953,0.292679118416953,TRUE
-0.292787848040462,-0.701505236840661,-0.701505236840661,TRUE
-0.267117110081017,0.88223456781802,0.310560313837698,FALSE
-0.425799738615751,-0.133370388722892,-0.133370388722892,TRUE
-0.840054175350815,-1.12067849929142,-1.12067849929142,TRUE
-0.269091460853815,0.461192454211788,0.410310613259374,FALSE
-0.643972370773554,1.52414281017881,0.301398927192011,FALSE
0.0721074412576854,0.434468298132828,-0.0954300964622639,FALSE
0.00789742404595017,0.192000371138929,0.192000371138929,TRUE
0.89007020695135,-0.656243128417058,-0.656243128417058,TRUE
-0.317357432097197,0.568398530869528,0.568398530869528,TRUE
-0.0705724516883492,-1.07057053489039,-1.07057053489039,TRUE
-0.834937636740506,-1.65314902448089,-1.65314902448089,TRUE
0.720213692169636,-0.0433527684937541,-0.596338058924886,FALSE
-0.208678720053285,-0.0345935057990383,-0.0345935057990383,TRUE
0.471798700746149,2.36505553200281,2.36505553200281,TRUE
-0.656513188034296,-1.2163473078919,-1.2163473078919,TRUE
-0.090476737357676,0.170906323349044,0.170906323349044,TRUE
0.540409518871456,0.805053093622193,0.22574206980329,FALSE
-0.874700003303587,1.05059284411588,1.05059284411588,TRUE
0.630162990186363,-0.0107244846593236,-0.0107244846593236,TRUE
-0.397714951075613,-0.743256141429252,-1.18906159124793,FALSE
-0.270657944027334,-0.0657840518699871,-0.0657840518699871,TRUE
-0.375774416141212,1.93975599193716,-0.958567467505941,FALSE
-0.925260070245713,0.482739008175833,-1.53369411787315,FALSE
0.0376098467968404,-2.04447707255807,-2.04447707255807,TRUE
0.358026831410825,1.42345912865025,1.42345912865025,TRUE
0.806467120535672,0.540502660915081,0.540502660915081,TRUE
-0.948946603108197,-0.033571771837525,-0.033571771837525,TRUE
0.978156541474164,-0.0178636211100986,-0.353092740361297,FALSE
-0.394224750809371,-0.149789719793403,-0.149789719793403,TRUE
0.878276801202446,0.25655948095525,0.25655948095525,TRUE
0.375215163454413,-0.503866933037016,-0.503866933037016,TRUE
-0.105926010292023,0.277011251660008,0.277011251660008,TRUE
0.632956277579069,-0.931356024820741,-0.931356024820741,TRUE
-0.921001604292542,0.200146875274757,0.200146875274757,TRUE
0.478063371032476,1.10683742066645,1.10683742066645,TRUE
-0.302561012562364,0.509206113653801,-0.74765546446844,FALSE
0.658501646947116,1.03374967645111,-0.019471857856035,FALSE
0.0710827833972871,-1.09086876180262,-1.09086876180262,TRUE
-0.450909272767603,0.0547927844725968,0.0547927844725968,TRUE
0.601896423846483,0.617250302722063,0.617250302722063,TRUE
-0.816710610408336,-1.06800486773328,-1.06800486773328,TRUE
0.664215548429638,1.56581433705846,1.56581433705846,TRUE
-0.446289855055511,-1.03480801098526,-1.74544030678352,FALSE
0.506220199167728,0.16451870850584,0.16451870850584,TRUE
0.928305140230805,0.151832330355081,0.151832330355081,TRUE
-0.83706687996164,0.121670301966854,-1.34221036389457,FALSE
0.708729492966086,-0.210424583643468,-0.210424583643468,TRUE
0.60447643417865,0.449936787146205,0.449936787146205,TRUE
-0.229652790818363,-1.03116449189746,-1.03116449189746,TRUE
-0.344805201981217,-1.28936418822322,-1.28936418822322,TRUE
-0.590122594032437,-0.654568638113246,-0.654568638113246,TRUE
0.138765325304121,-0.0573241038477797,-0.0573241038477797,TRUE
0.776110380887985,1.25674782035705,1.25674782035705,TRUE
0.0594281828962266,1.58745413986454,0.144826651838118,FALSE
0.173917313572019,0.319481462544746,0.319481462544746,TRUE
0.331470285076648,0.381591622693148,0.0523893824520919,FALSE
0.0597849171608686,-0.243644883639445,-0.243644883639445,TRUE
0.0196857987903059,0.0480530840530341,0.0480530840530341,TRUE
-0.967679038178176,-1.40454586110179,-1.40454586110179,TRUE
-0.904580030124635,0.289933728895764,-1.99762732818409,FALSE
0.858701365068555,-0.535553582293745,-0.535553582293745,TRUE
0.538571077398956,0.334678773100549,0.334678773100549,TRUE
-0.597838767804205,-0.345981339154502,-0.345981339154502,TRUE
0.300523000769317,-0.661615734836447,-0.661615734836447,TRUE
0.307533364742994,-0.219111376802046,-0.219111376802046,TRUE
-0.209492477122694,-0.366904910633707,-0.366904910633707,TRUE
0.624609657097608,1.09457820784237,1.09457820784237,TRUE
0.094046835321933,0.209208082437128,-1.97301371082498,FALSE
0.770265303086489,0.432491426153216,0.432491426153216,TRUE
0.106627975124866,-1.24085358580078,-1.24085358580078,TRUE
0.81209622323513,1.49682170962802,1.49682170962802,TRUE
0.174922734033316,0.159370441160762,0.159370441160762,TRUE
-0.153072698041797,-0.856281403403253,-0.856281403403253,TRUE
0.899170645978302,0.309046645446821,-1.00232204198398,FALSE
0.418075806926936,0.870434029844877,0.870434029844877,TRUE
-0.173389183823019,-1.38367713830156,-1.38367713830156,TRUE
-0.963271832559258,1.69010697003056,1.69010697003056,TRUE
0.133468165528029,-0.158030705178362,-0.158030705178362,TRUE
-0.0198730938136578,1.12117078064864,1.12117078064864,TRUE
0.75734804244712,0.0722613190889151,0.0722613190889151,TRUE
0.625705375801772,-0.332422844566724,-0.332422844566724,TRUE
0.708199955057353,-1.83492004662686,-1.83492004662686,TRUE
-0.264208104461432,-1.10017221858719,-1.10017221858719,TRUE
0.747899825684726,-0.0413402999174309,-0.0413402999174309,TRUE
-0.697323657106608,0.827852545117142,-0.380935589430475,FALSE
-0.436376660596579,-1.88167865415457,-1.88167865415457,TRUE
0.333410315681249,1.37544111232424,-0.613786417628227,FALSE
0.954767153598368,1.39899046430298,-0.166695812608068,FALSE
0.165479473304003,-1.14331625591094,-1.14331625591094,TRUE
0.0531801590695977,0.47230056219311,0.47230056219311,TRUE
-0.878435550257564,-1.03363921335421,-1.03363921335421,TRUE
0.938077727332711,-0.125199978688284,-0.899870707064619,FALSE
-0.759525742847472,0.928662738846683,0.928662738846683,TRUE
-0.823273397982121,0.868339647698771,-0.644265584699205,FALSE
0.761528229806572,-0.849174603633478,-1.79943951694229,FALSE
0.0167412594892085,-0.386636454475566,-0.386636454475566,TRUE
-0.325010005384684,-0.976163570997166,-0.976163570997166,TRUE
0.788669250905514,0.339543659904915,0.339543659904915,TRUE
-0.936056743841618,-1.55907516443377,-1.55907516443377,TRUE
-0.525540605187416,-2.62932544155136,-2.62932544155136,TRUE
0.372980702202767,1.46981228187286,1.46981228187286,TRUE
-0.548363153357059,2.27347291299472,2.27347291299472,TRUE
-0.363010823726654,-0.455033540238828,-0.455033540238828,TRUE
-0.652032366488129,0.761102487094892,0.761102487094892,TRUE
0.602859167382121,-0.00750278370972113,-0.00750278370972113,TRUE
-0.7074358840473,1.47431379971599,1.47431379971599,TRUE
0.645434783305973,0.554143932569381,0.554143932569381,TRUE
-0.33800434274599,0.203663965116151,0.203663965116151,TRUE
-0.251661224290729,-1.79913645176587,-1.79913645176587,TRUE
0.259490847587585,1.08295568079775,-0.556743932301024,FALSE
-0.806732513941824,-0.350853615046856,-1.11020718374346,FALSE
-0.956012569367886,-1.40349008471503,-1.40349008471503,TRUE
0.986089560668916,-0.20179666491333,-0.412925484950059,FALSE
0.167877691332251,-0.126778159792303,-0.126778159792303,TRUE
0.563646130263805,1.05920687266615,1.05920687266615,TRUE
0.783792245201766,-1.167396032264,-1.167396032264,TRUE
0.509730907157063,-0.557643627318445,-0.557643627318445,TRUE
0.958407460246235,1.48811992838316,0.79309979915499,FALSE
-0.911705864127725,1.35866576877003,0.0384368414759949,FALSE
0.806801769416779,1.16321454390236,-0.16816299181802,FALSE
0.731001628097147,1.66152394534788,-0.584189408985592,FALSE
0.550815182738006,0.204030979829896,0.204030979829896,TRUE
-0.246367166284472,-0.581883686869775,-0.581883686869775,TRUE
-0.91578390263021,0.555204061863422,0.0194424834681,FALSE
-0.271177836693823,1.05872312582593,1.05872312582593,TRUE
-0.452497460413724,2.41363327147105,-0.00299321217346231,FALSE
0.700934961438179,-1.96498233271119,-1.96498233271119,TRUE
-0.275196575094014,0.273235703066817,-0.133879522065291,FALSE
-0.391044418793172,0.654794582869646,0.654794582869646,TRUE
0.518270678818226,-0.0545986553603831,-0.0545986553603831,TRUE
0.689669248647988,-1.55782224848511,-1.55782224848511,TRUE
-0.0841568778268993,0.741500892086244,0.741500892086244,TRUE
0.4592633289285,-0.779085741263919,-0.779085741263919,TRUE
-0.791842727921903,0.505861498830513,0.397608592961342,FALSE
-0.560033644549549,0.90755170601785,0.90755170601785,TRUE
0.907902495469898,1.28395701047459,1.28395701047459,TRUE
0.504075082484633,-1.55786379738557,-1.55786379738557,TRUE
0.637910766527057,1.08174184817912,-0.717903102159638,FALSE
-0.164445796515793,-0.756981356946019,-0.756981356946019,TRUE
0.187676986213773,-1.28901947384896,-1.28901947384896,TRUE
0.597647115588188,1.31432066591943,1.31432066591943,TRUE
0.776817300822586,1.14625997326498,1.14625997326498,TRUE
-0.229616813361645,-0.242583267705004,-0.242583267705004,TRUE
-0.819355831481516,0.759540706238345,0.759540706238345,TRUE
0.251487274188548,-0.860325741423062,-2.44862135362922,FALSE
0.491272434592247,-0.151031579052044,-0.151031579052044,TRUE
-0.829243085347116,-0.0937232337608719,-0.0937232337608719,TRUE
-0.398964777588844,-0.280740054504004,-0.280740054504004,TRUE
0.229124314617366,0.734098736497243,-1.64170410993825,FALSE
0.505864115897566,1.53732753549595,1.53732753549595,TRUE
0.83411426609382,-0.455771062778902,-0.455771062778902,TRUE
-0.0484989886172116,-0.0326584523557289,-0.0326584523557289,TRUE
0.134238932281733,1.6367573491655,1.6367573491655,TRUE
0.473240692168474,-0.329041970526538,-0.329041970526538,TRUE
0.714894848875701,-2.6040381706071,-2.6040381706071,TRUE
0.818293008953333,0.513983786447932,-0.282203311332044,FALSE
-0.887235549278557,-0.886468011111257,-1.22876619131156,FALSE
0.00581660820171237,-0.998538406003926,-0.998538406003926,TRUE
-0.298910453915596,1.42081681358485,1.42081681358485,TRUE
0.691112245898694,2.44799800701523,-0.386892082931343,FALSE
0.612870327662677,-1.03978254140354,-1.03978254140354,TRUE
-0.7653375454247,1.03102518166676,1.03102518166676,TRUE
0.425373109988868,-0.0941478383696331,-0.0941478383696331,TRUE
-0.529462283942848,0.141807459220448,0.141807459220448,TRUE
-0.850086497608572,1.2222367014564,-0.71663302769885,FALSE
0.871292294468731,0.213674518441066,0.213674518441066,TRUE
-0.685664349701256,-0.851365353860758,-0.851365353860758,TRUE
0.294114700052887,-0.470408874742861,-0.470408874742861,TRUE
-0.652964507695287,0.686135255298873,0.686135255298873,TRUE
-0.959851981606334,-2.3359473318599,-2.3359473318599,TRUE
0.0426276926882565,1.09524438184847,1.09524438184847,TRUE
-0.827444213442504,-1.56715009883224,-1.56715009883224,TRUE
-0.433995307888836,0.0219310628183824,0.0219310628183824,TRUE
-0.159130197949708,-0.19035897759196,-0.19035897759196,TRUE
0.174556248355657,1.29306948602434,0.421503008938672,FALSE
0.613388859201223,0.188849315056629,0.188849315056629,TRUE
-0.596009582281113,0.101939134905212,0.101939134905212,TRUE
-0.0811506565660238,0.698135808858598,0.698135808858598,TRUE
-0.103713772259653,-0.827014556190432,-0.827014556190432,TRUE
0.467495516408235,-0.195898856066376,-0.195898856066376,TRUE
0.429509621113539,1.17758441380777,0.720449424080687,FALSE
0.662443957757205,0.683473620979851,0.683473620979851,TRUE
0.773132241796702,-1.27549670675253,-1.27549670675253,TRUE
0.905289147980511,0.637956367410881,0.637956367410881,TRUE
0.101233443710953,-1.37758962460372,-1.37758962460372,TRUE
0.0446715322323143,-0.59831080371967,-0.59831080371967,TRUE
-0.658603489398956,1.21092038385701,-1.07415455414373,FALSE
-0.0414568800479174,-2.25104517544585,-2.25104517544585,TRUE
-0.492358407005668,-1.77901419088083,-1.77901419088083,TRUE
-0.92043872596696,1.30137267282642,1.30137267282642,TRUE
0.269601019565016,-0.814792784052655,-0.814792784052655,TRUE
0.0791218280792236,1.24370701857891,-0.982083465583142,FALSE
-0.719792900141329,-0.168250200756106,-0.168250200756106,TRUE
-0.432576446328312,0.427775678362924,-0.081744927167929,FALSE
0.166061190422624,0.813278889629239,-1.8451908393036,FALSE
-0.669948215596378,-0.651211869360044,-0.651211869360044,TRUE
-0.80739777861163,-0.304590923146605,-2.48852743080384,FALSE
-0.142773817293346,-0.415097169645636,-0.415097169645636,TRUE
-0.288476868532598,2.81608427602238,2.81608427602238,TRUE
0.689867079723626,0.126147069097579,0.126147069097579,TRUE
-0.479735052678734,0.472800423111086,0.472800423111086,TRUE
-0.953711015637964,-0.34075354094095,-0.34075354094095,TRUE
0.724799079354852,-0.24179064265461,-0.578854149910313,FALSE
-0.330824077595025,1.37875466885731,1.37875466885731,TRUE
0.263577743433416,-0.338883669537391,-0.338883669537391,TRUE
0.0928525174967945,0.0201363027607609,0.0201363027607609,TRUE
-0.247111013624817,0.376962164141067,-2.07485622665075,FALSE
-0.62825396982953,-0.431723745037877,-0.925845864287955,FALSE
-0.142118817660958,1.95906415617703,-1.90435779127418,FALSE
0.261547197122127,-1.42845961222117,-1.42845961222117,TRUE
0.0416847025044262,2.01129297984563,2.01129297984563,TRUE
0.319242674391717,-0.351591888879179,-1.14546193848128,FALSE
0.458721862640232,1.35711964684949,-0.885435444170508,FALSE
-0.0263542532920837,-1.99917741100747,-1.99917741100747,TRUE
-0.231086768675596,0.956080621428453,0.788390456341582,FALSE
-0.986332982312888,0.876431264976865,0.876431264976865,TRUE
-0.99263154482469,-1.27121697156009,-1.27121697156009,TRUE
0.989872880280018,-0.768323878489628,-0.768323878489628,TRUE
-0.784226239658892,0.193524845470222,0.193524845470222,TRUE
-0.162661683280021,1.14383542879701,0.447831638138293,FALSE
0.435769093222916,-0.765999304028674,-1.16256526522146,FALSE
0.485078264493495,-0.224125999053298,-0.224125999053298,TRUE
0.743997647427022,1.57134693497734,-0.616103464566919,FALSE
0.215735922101885,-1.12734724085149,-1.30482930362763,FALSE
0.512406702619046,0.947793980716858,-1.16898434302642,FALSE
0.694482596125454,0.448768189234897,0.448768189234897,TRUE
0.225559297949076,-1.10581452855633,-1.3005469870359,FALSE
0.586448335554451,-0.667867842173781,-0.667867842173781,TRUE
-0.95429063308984,0.783277510302197,0.783277510302197,TRUE
-0.166170900687575,0.248959432712127,0.248959432712127,TRUE
0.749764774926007,1.42509827746748,1.42509827746748,TRUE
0.294694031123072,-0.601783962091586,-0.601783962091586,TRUE
0.848957973532379,-1.71448769637948,-1.71448769637948,TRUE
-0.655549807939678,1.04782692647826,1.04782692647826,TRUE
-0.368374421726912,-0.608621618434128,-0.608621618434128,TRUE
0.608512558508664,0.120340526822556,-1.37830797006746,FALSE
0.977926822379231,1.7190418138518,-0.37808428586824,FALSE
-0.355228896252811,-0.250414052311195,-0.250414052311195,TRUE
-0.997616743203253,1.54955532739698,0.138225403263888,FALSE
0.984341238625348,-1.09713964993245,-1.09713964993245,TRUE
-0.703295216429979,0.925511236116236,0.925511236116236,TRUE
-0.901271405629814,0.246799211870998,0.246799211870998,TRUE
0.194706965237856,-0.73677153935145,-0.73677153935145,TRUE
-0.357343113049865,-1.28000893888965,-1.28000893888965,TRUE
0.0558580006472766,0.0766436635945079,0.0766436635945079,TRUE
0.590844040736556,0.255164762454082,0.255164762454082,TRUE
-0.862134806346148,0.277446817034678,0.277446817034678,TRUE
0.390041394624859,0.536856022231548,0.127656676246875,FALSE
0.897263014689088,-0.460485565976711,-0.627376645697984,FALSE
-0.444461365230381,-0.511603722189581,-0.511603722189581,TRUE
-0.501186829525977,0.236937879127631,-0.698403948311629,FALSE
-0.681129039730877,-0.541589171621698,-0.541589171621698,TRUE
-0.856739887967706,1.21922764704307,-0.980177626888364,FALSE
0.114875166211277,0.174135875106149,0.174135875106149,TRUE
-0.0203258967958391,-0.615268316096478,-0.615268316096478,TRUE
-0.0114152762107551,-1.80689296408533,-1.80689296408533,TRUE
0.776743170339614,-0.643681105896039,-0.643681105896039,TRUE
-0.926591280382127,2.04601885213282,0.692200142934224,FALSE
-0.592512372881174,-0.560762421131065,-2.13764149985513,FALSE
0.0275622783228755,-0.835999305852858,-0.835999305852858,TRUE
-0.527320221997797,0.652947502777847,0.652947502777847,TRUE
0.150871339719743,0.441293124842934,0.441293124842934,TRUE
-0.0354841770604253,0.751629056591275,0.108759073688381,FALSE
0.138705377466977,-0.277975085155337,-0.277975085155337,TRUE
-0.71169536979869,1.12265421625967,1.12265421625967,TRUE
-0.708582474850118,-1.17260886019801,-1.17260886019801,TRUE
-0.175433774013072,-0.048876767973659,-0.105956081619216,FALSE
0.3660205649212,-0.704140337217957,-0.704140337217957,TRUE
0.306855640839785,0.680758638017183,-1.23126609336929,FALSE
0.831972666084766,0.130006761402136,0.130006761402136,TRUE
0.626226264983416,1.10970808177014,-0.389590456231888,FALSE
0.35178000247106,2.05850086898135,2.05850086898135,TRUE
0.614998218603432,0.140655531724984,-0.875318548777549,FALSE
-0.743871160782874,-0.534616652198382,-0.534616652198382,TRUE
-0.498442932032049,-0.823516726518704,-0.823516726518704,TRUE
-0.336906016804278,-0.263033982230645,-0.263033982230645,TRUE
-0.185461420100182,-0.0696018363603779,-0.0696018363603779,TRUE
0.270735153928399,1.99180191472057,-0.619014968381663,FALSE
0.617224089801311,-1.12910954273777,-1.12910954273777,TRUE
-0.482397597283125,-1.09321743652488,-1.09321743652488,TRUE
0.638934279792011,-0.407966690317779,-1.98512889480691,FALSE
-0.969044662080705,0.587559463498313,-0.240167897097374,FALSE
0.308801533188671,0.821111859737407,-0.316538046267265,FALSE
0.623439168557525,-0.907934699241847,-0.907934699241847,TRUE
-0.0772621463984251,0.127038606349588,-0.532006993707045,FALSE
-0.593165796715766,-0.0428929778975765,-0.0428929778975765,TRUE
-0.962463565636426,1.19520647042577,1.19520647042577,TRUE
-0.433734605554491,1.08919223650205,1.08919223650205,TRUE
0.830545251257718,-0.312280694434521,-0.312280694434521,TRUE
0.867393041029572,0.0459937666619196,0.0459937666619196,TRUE
0.0850632274523377,0.652722613401543,0.652722613401543,TRUE
-0.56115490803495,-1.65349263659697,-1.65349263659697,TRUE
-0.0211443919688463,-0.310270965480046,-0.310270965480046,TRUE
0.602297472301871,0.574872884002481,-0.591946857097672,FALSE
-0.18473868444562,-0.523232154380118,-0.523232154380118,TRUE
-0.792576866224408,-0.0599182013481885,-0.0599182013481885,TRUE
-0.438869650475681,-0.0210075354337069,-0.0210075354337069,TRUE
-0.277067558839917,-0.723653214316312,-0.723653214316312,TRUE
-0.481510317884386,-0.994479836178391,-0.994479836178391,TRUE
-0.0586363328620791,-0.199867234998128,-0.199867234998128,TRUE
-0.268309053499252,-0.347027822807086,-0.347027822807086,TRUE
-0.757455891463906,0.834095065661453,0.834095065661453,TRUE
-0.906012638937682,1.52988221249492,1.52988221249492,TRUE
-0.474407391622663,-0.0119223793666472,-0.0119223793666472,TRUE
0.937282335944474,0.398671992491547,0.398671992491547,TRUE
-0.0230090352706611,-0.0704153139057291,-0.0704153139057291,TRUE
-0.0443559405393898,0.601359843881131,0.601359843881131,TRUE
0.497585762292147,0.218495462278797,-1.44256268479559,FALSE
0.335280462633818,0.236595501860209,0.236595501860209,TRUE
-0.901168806478381,1.112915127616,-0.732733102643874,FALSE
0.390210488811135,-0.987421149395455,-0.987421149395455,TRUE
-0.273476866539568,1.44786401312549,-0.281042036472996,FALSE
0.76826721476391,0.349112412179829,0.349112412179829,TRUE
0.550594459287822,0.180822010712195,0.180822010712195,TRUE
-0.721592717338353,-0.560241851130579,-0.560241851130579,TRUE
-0.409981457516551,-0.163877591582529,-0.163877591582529,TRUE
-0.747834429144859,0.373684804430444,0.215454744346174,FALSE
0.179803247563541,-2.06371425739842,-2.06371425739842,TRUE
0.123351217713207,-0.601521948838093,-0.601521948838093,TRUE
0.377442240249366,0.58599161230581,0.58599161230581,TRUE
-0.377458381932229,-0.294481786351775,-0.294481786351775,TRUE
0.211173682939261,-0.800527545484263,-0.800527545484263,TRUE
0.982068637851626,-0.63569453113499,-0.63569453113499,TRUE
0.486409830395132,0.235749032414043,0.235749032414043,TRUE
-0.848285739310086,-1.63483238484751,-1.63483238484751,TRUE
-0.0976621871814132,0.871229240582207,0.871229240582207,TRUE
-0.892926130909473,-2.16893467443595,-2.16893467443595,TRUE
-0.320888971909881,-0.503339522315559,-0.503339522315559,TRUE
0.467904297634959,-0.787182478973486,-0.787182478973486,TRUE
-0.991786119062454,-1.24860020954842,-1.24860020954842,TRUE
0.543818964622915,-1.07790734011295,-1.07790734011295,TRUE
-0.0740495775826275,0.250077353605602,0.250077353605602,TRUE
0.44168070005253,-0.11977403121588,-1.2733628036548,FALSE
0.333011434413493,-0.30085263245286,-0.30085263245286,TRUE
0.144147441256791,-2.32076377558186,-2.32076377558186,TRUE
0.407625900115818,-1.32432071149579,-1.32432071149579,TRUE
0.31444212095812,-0.131307112462703,-0.131307112462703,TRUE
-0.421295709908009,-0.87803515301306,-0.87803515301306,TRUE
-0.805521088652313,-0.796768930311008,-0.796768930311008,TRUE
0.924842642154545,1.0495407129977,1.0495407129977,TRUE
0.472668058238924,0.175588348517341,0.175588348517341,TRUE
0.225446937140077,-1.04384462163877,-1.88057396502837,FALSE
-0.760142238344997,-0.468696015002214,-0.468696015002214,TRUE
0.100518092978746,-0.28490348155087,-0.28490348155087,TRUE
-0.474487444385886,-0.680295181235103,-0.680295181235103,TRUE
0.796721662394702,-0.964053610494564,-1.80778009715662,FALSE
-0.981640108395368,-0.0518040820003942,-0.0518040820003942,TRUE
-0.527530128136277,0.741194719519762,0.50699835111917,FALSE
-0.739910809323192,0.226852003567295,0.226852003567295,TRUE
-0.347533706575632,-0.200147012715761,-0.200147012715761,TRUE
0.45279777655378,0.387820244768823,0.387820244768823,TRUE
0.983490470796824,0.793918367051497,0.793918367051497,TRUE
0.430267055518925,-0.140513958248364,-0.140513958248364,TRUE
0.00887962197884917,0.455805198945874,-1.27736005340688,FALSE
-0.127904656343162,-1.14557290708596,-1.14557290708596,TRUE
0.897650501225144,-0.249650688168871,-0.249650688168871,TRUE
-0.759637024719268,-0.420298275494042,-0.420298275494042,TRUE
-0.849709646776319,0.195664503560041,0.195664503560041,TRUE
0.778042985592037,0.357319513842984,0.357319513842984,TRUE
-0.151095809880644,-0.123617978997338,-0.809672330735992,FALSE
-0.915278642438352,-0.766214222789801,-1.28742628778282,FALSE
0.29488428728655,-0.929714216784719,-0.929714216784719,TRUE
-0.0627616751007736,0.278520610602079,0.278520610602079,TRUE
0.235852246638387,1.35683685227542,1.35683685227542,TRUE
-0.458369134925306,-0.787135594929695,-0.787135594929695,TRUE
-0.685409426689148,-0.384798672297195,-0.384798672297195,TRUE
-0.771491459570825,0.330680560251943,-0.671733976875938,FALSE
0.0153657263144851,-0.55462045006283,-0.55462045006283,TRUE
0.0960645750164986,0.121572314820453,0.121572314820453,TRUE
-0.718707621097565,-0.0475961169783602,-0.0475961169783602,TRUE
-0.66046189982444,-0.776251590566683,-0.776251590566683,TRUE
0.523970646318048,0.831441251138311,0.831441251138311,TRUE
0.0547898812219501,0.84630783722297,0.84630783722297,TRUE
0.721978715155274,1.0241395066572,0.722604398667226,FALSE
0.34710997575894,1.26799658618238,-0.868606252322955,FALSE
-0.973917940631509,-0.506361787922575,-0.506361787922575,TRUE
0.38639780273661,-0.464481896508305,-0.464481896508305,TRUE
0.78342746431008,0.26121800049174,0.26121800049174,TRUE
0.26370035065338,0.630080976551625,0.630080976551625,TRUE
-0.785410690121353,-0.339626156224904,-0.339626156224904,TRUE
0.842130407691002,-0.423344808400481,-1.11369772678606,FALSE
0.350724762305617,-0.618271527554652,-0.618271527554652,TRUE
-0.702812574803829,1.48220189072674,-0.667302144757731,FALSE
0.490683684591204,-2.50816635204148,-2.50816635204148,TRUE
0.885197723750025,-0.16757803378388,-0.16757803378388,TRUE
-0.158433248754591,0.0382128770535341,0.0382128770535341,TRUE
-0.404553843662143,-1.05960960299357,-1.05960960299357,TRUE
-0.481146659702063,0.385425894820638,0.385425894820638,TRUE
-0.554237366188318,-1.96708768381011,-1.96708768381011,TRUE
0.13130868691951,0.954968861111918,-1.37352867429314,FALSE
0.513300265651196,-1.6633605848706,-1.6633605848706,TRUE
0.339207091834396,-2.20273488009703,-2.20273488009703,TRUE
0.0930455885827541,-0.763563825792029,-0.763563825792029,TRUE
0.622927315533161,0.162080393912321,0.162080393912321,TRUE
0.518333604093641,-0.651567164764164,-0.651567164764164,TRUE
-0.959863067604601,-0.559286995277619,-0.559286995277619,TRUE
-0.238192599732429,0.333204975057779,0.333204975057779,TRUE
-0.898239772766829,-1.05890092148845,-1.05890092148845,TRUE
0.595805874560028,-0.0858495457604726,-0.0858495457604726,TRUE
0.847398426383734,0.497932992929394,0.497932992929394,TRUE
0.085196740925312,1.63398965670861,-0.480871431890273,FALSE
0.704729200340807,0.479451881240197,-0.341587648007823,FALSE
0.167125726584345,1.71476299216676,0.569773368026909,FALSE
0.336647287011147,0.453160033529716,0.207376636370952,FALSE
0.0226291930302978,-0.00324112682536025,-0.75859247225466,FALSE
0.525501178577542,-2.25653485624939,-2.25653485624939,TRUE
0.80672457581386,-1.22465855193064,-1.22465855193064,TRUE
0.640949024353176,-0.318962623738223,-1.27941767070771,FALSE
-0.857136300764978,0.712270455853782,0.712270455853782,TRUE
-0.992207313887775,-0.32251357317817,-0.32251357317817,TRUE
-0.895602768287063,0.543648621254837,0.543648621254837,TRUE
0.733120359480381,-1.06381135183874,-1.06381135183874,TRUE
0.152490337844938,-0.274129717350557,-0.274129717350557,TRUE
-0.372314855922014,0.21700603247715,0.21700603247715,TRUE
0.918931567575783,-0.359385718165611,-0.534844330403008,FALSE
0.182387514039874,0.11283169498315,0.11283169498315,TRUE
0.0628186715766788,-0.670748026053258,-0.670748026053258,TRUE
-0.232126656919718,0.374345223259504,0.374345223259504,TRUE
-0.360893541015685,-0.0810548925112574,-0.0810548925112574,TRUE
0.616772510576993,-0.0470493466531285,-1.15966477035314,FALSE
-0.916161003056914,-1.94878708644615,-1.94878708644615,TRUE
-0.272514610551298,-0.673668581278741,-0.673668581278741,TRUE
0.713193933945149,-1.48964408489825,-1.48964408489825,TRUE
0.395893156994134,-1.6057180576203,-1.6057180576203,TRUE
0.368972945958376,-0.493883100845236,-0.493883100845236,TRUE
-0.30396989453584,-0.160798367745603,-0.160798367745603,TRUE
0.109363658819348,0.283600225800619,0.283600225800619,TRUE
-0.725512764882296,1.09126265030032,-1.43268242639769,FALSE
0.569863112643361,0.444400296922585,0.444400296922585,TRUE
0.773725143168122,1.01207034075848,0.263617951041476,FALSE
-0.59180823341012,-0.526310287634533,-0.526310287634533,TRUE
0.541245922911912,-0.307840173188787,-0.307840173188787,TRUE
0.192725921515375,1.08516888442625,0.920851504045787,FALSE
0.915339484810829,0.00120718393810378,-0.502192713878502,FALSE
-0.682623204775155,-1.68024471568337,-1.68024471568337,TRUE
0.0519485482946038,-0.846555519092125,-0.846555519092125,TRUE
0.746302735060453,1.00759205983273,1.00759205983273,TRUE
0.739412140566856,-0.61073725767746,-0.826313344778546,FALSE
-0.952622713521123,0.333444132777122,0.333444132777122,TRUE
0.95177938695997,0.0142226956806451,0.0142226956806451,TRUE
-0.0195516035892069,-0.496357607349662,-0.496357607349662,TRUE
-0.221659353934228,-0.350786392406381,-0.350786392406381,TRUE
-0.164890080224723,0.391720547858095,0.283358694174729,FALSE
-0.814148359000683,0.209578828892245,0.209578828892245,TRUE
-0.676381579600275,1.23467013989917,1.23467013989917,TRUE
-0.189167009666562,-0.199819784434937,-0.199819784434937,TRUE
-0.316371111664921,-0.923208042026682,-0.923208042026682,TRUE
-0.16948509356007,0.165903101579443,0.165903101579443,TRUE
-0.391895061824471,0.70533455324418,0.70533455324418,TRUE
0.120561074931175,2.28196695572699,2.28196695572699,TRUE
-0.688251698855311,-0.463683013103733,-0.463683013103733,TRUE
0.91315952828154,-0.326353571908267,-0.326353571908267,TRUE
-0.912066749297082,0.882493210397949,0.882493210397949,TRUE
-0.255684514530003,1.28128612650446,-1.43403337067262,FALSE
0.925230682827532,-0.658681856604976,-1.03077397230637,FALSE
0.290855031460524,0.664570454944413,0.664570454944413,TRUE
-0.877474771346897,-0.565157514042339,-0.565157514042339,TRUE
-0.180108143016696,-0.962178270242238,-0.962178270242238,TRUE
-0.148189731873572,0.623360901900257,0.301600444867741,FALSE
0.0163161694072187,0.106497772201071,0.106497772201071,TRUE
-0.100800178479403,0.38933087814222,0.38933087814222,TRUE
0.246522767003626,-0.580503496721951,-0.580503496721951,TRUE
-0.720044137910008,1.79497795592676,1.79497795592676,TRUE
0.815892801620066,0.665288009047707,0.665288009047707,TRUE
0.138886549510062,-0.374402425652033,-0.465325060092531,FALSE
0.0965611478313804,0.702748931010458,0.491146204122848,FALSE
-0.766344754956663,-1.21451438389368,-1.21451438389368,TRUE
0.524056664668024,-0.137750126949227,-0.325507791607573,FALSE
-0.0432611065916717,1.40335789868052,1.40335789868052,TRUE
0.563937829341739,-0.188839311604344,-0.434114796822793,FALSE
-0.907946902792901,0.910490371995549,-0.0248566438012168,FALSE
0.639689335599542,-0.221922000189912,-0.221922000189912,TRUE
-0.461183105129749,-2.29802640030622,-2.29802640030622,TRUE
-0.434299170970917,-0.880212545566096,-0.880212545566096,TRUE
0.286443118937314,0.22273568903497,0.22273568903497,TRUE
0.896237675566226,1.44655271093401,1.44655271093401,TRUE
-0.986003091093153,-0.593402125000833,-0.593402125000833,TRUE
-0.296764655970037,0.275979011382551,0.275979011382551,TRUE
-0.161908550187945,-0.964819289479567,-0.964819289479567,TRUE
-0.0842464058659971,-1.0164562413338,-1.0164562413338,TRUE
0.423385158646852,-0.777316643416822,-0.777316643416822,TRUE
0.839696115348488,1.36906206733358,1.36906206733358,TRUE
0.254221401177347,0.940310089910901,-0.952345799282998,FALSE
0.804363556671888,0.5936651573177,0.5936651573177,TRUE
0.514658318366855,1.11546255343648,1.11546255343648,TRUE
-0.724283268675208,-0.424424996733506,-0.424424996733506,TRUE
-0.693490243982524,0.759576936893122,0.759576936893122,TRUE
-0.61737562622875,0.209629277871549,-0.13881389317545,FALSE
-0.133629718795419,-1.04910092481282,-1.04910092481282,TRUE
-0.825561396311969,-0.831062222281743,-2.84301789503408,FALSE
-0.552439997904003,0.0500529319191458,0.0500529319191458,TRUE
0.144297359045595,0.205630061496544,-0.821321707080598,FALSE
-0.199661643244326,-0.321358418660978,-0.321358418660978,TRUE
0.130930761341006,-0.996491243786537,-0.996491243786537,TRUE
0.659247757401317,-2.09089194048916,-2.09089194048916,TRUE
0.284227638971061,0.425235479441099,0.425235479441099,TRUE
-0.217002496588975,-0.295271709137097,-0.295271709137097,TRUE
0.419159709475935,0.54916088318128,-0.911856524356647,FALSE
-0.782351853791624,-1.54589181325016,-1.54589181325016,TRUE
-0.45275453152135,-1.25333593531244,-1.25333593531244,TRUE
0.187733865343034,-0.111331874671968,-0.111331874671968,TRUE
-0.679630373138934,-1.4128135356317,-1.4128135356317,TRUE
0.706860477570444,-1.98295385072071,-1.98295385072071,TRUE
0.695478315465152,0.783595407833566,0.783595407833566,TRUE
-0.0442263749428093,0.900869339749533,0.900869339749533,TRUE
0.547384244855493,-1.0299636420045,-1.0299636420045,TRUE
-0.409199838992208,-0.272057268566593,-0.272057268566593,TRUE
-0.868743776343763,-1.13397290517125,-1.13397290517125,TRUE
-0.118933750316501,0.316426916752984,0.316426916752984,TRUE
-0.0758022842928767,-0.0296783010019916,-1.22214879072262,FALSE
-0.318131259642541,-0.869460450959366,-0.869460450959366,TRUE
-0.629719362594187,-0.774217543896185,-0.774217543896185,TRUE
0.0139954537153244,-1.0620811934282,-1.0620811934282,TRUE
-0.961617938708514,0.436374262192543,0.436374262192543,TRUE
0.547372078988701,0.571008847814101,0.571008847814101,TRUE
0.11933015845716,0.376474894415886,-0.54620305037046,FALSE
0.282925278414041,-0.842889697415977,-0.842889697415977,TRUE
-0.0631357626989484,-1.78616962823527,-1.78616962823527,TRUE
-0.441552378702909,0.530875663154472,0.530875663154472,TRUE
-0.0775668593123555,-0.177058947394319,-0.177058947394319,TRUE
0.585476683452725,-0.0393923499714967,-0.756056442753469,FALSE
0.171131152659655,1.03212798487339,1.03212798487339,TRUE
-0.210482028312981,-0.8935158344016,-1.55194489509854,FALSE
0.622474699281156,1.14401532568501,-0.15888537828916,FALSE
-0.362873812206089,-0.413191495212929,-0.413191495212929,TRUE
0.162894676439464,-0.713187821756013,-1.16228473907955,FALSE
-0.0890220841392875,-0.205746143817567,-0.205746143817567,TRUE
-0.462393100373447,0.390019728842846,0.390019728842846,TRUE
0.110354409553111,-0.207215645255724,-0.207215645255724,TRUE
-0.537538231350482,-0.900507220547859,-0.900507220547859,TRUE
0.0864657959900796,-0.281624278790779,-0.686687437166656,FALSE
-0.104859717655927,-2.54193110113798,-2.54193110113798,TRUE
-0.739423726219684,-0.508511681872445,-0.508511681872445,TRUE
0.24345196550712,0.455966217539027,-0.707935194370652,FALSE
0.0959885665215552,-0.169259774532087,-0.837443806426317,FALSE
-0.701511572580785,0.688327722261226,0.688327722261226,TRUE
0.119091738481075,0.48598243397446,0.48598243397446,TRUE
-0.14622884709388,0.645646746355588,0.645646746355588,TRUE
-0.104539803229272,0.656044945025482,0.606447474560152,FALSE
0.666589543223381,-1.73858076137427,-1.73858076137427,TRUE
0.43917456548661,0.00415968001844305,0.00415968001844305,TRUE
-0.0862264889292419,1.63006733460683,-0.63020028988294,FALSE
0.0425285259261727,-0.480485227044419,-0.480485227044419,TRUE
-0.5150858447887,0.452802442420564,-3.04313484257759,FALSE
-0.848278330639005,0.143393730979936,0.143393730979936,TRUE
-0.217409817501903,0.557012225188023,0.557012225188023,TRUE
-0.973783568013459,-0.272030117170514,-0.272030117170514,TRUE
0.734998937230557,-0.648299296516002,-0.648299296516002,TRUE
0.985231347382069,0.071960844365645,0.071960844365645,TRUE
0.417710776440799,0.207814830703413,-0.632713554588276,FALSE
0.653430980630219,-0.185332289683865,-0.185332289683865,TRUE
0.783792539034039,0.0314406650264462,0.0314406650264462,TRUE
0.0788214653730392,0.411351933690778,0.411351933690778,TRUE
0.110627183690667,-0.776183890462463,-0.776183890462463,TRUE
-0.447120232507586,1.13967765719806,1.13967765719806,TRUE
0.318395851645619,2.20076027074659,2.20076027074659,TRUE
-0.513129515107721,1.47720532873484,1.16680080614526,FALSE
-0.423467590473592,-0.454417850707568,-0.454417850707568,TRUE
0.431561917066574,-1.82288726903245,-1.82288726903245,TRUE
0.455067266244441,0.0541979571095952,0.0541979571095952,TRUE
-0.653913922607899,0.880273220604069,0.880273220604069,TRUE
-0.387377482373267,0.778106697935667,0.778106697935667,TRUE
-0.260185446590185,-1.22974677471174,-1.22974677471174,TRUE
-0.844556891359389,-1.11314851074341,-1.11314851074341,TRUE
0.426300377584994,0.133744634877637,0.133744634877637,TRUE
0.10184545814991,0.626081345376854,0.626081345376854,TRUE
-0.728269207291305,0.872931663855459,0.707469331514634,FALSE
0.948327388148755,0.816391978938957,0.816391978938957,TRUE
0.123926317784935,-0.967975491966489,-0.967975491966489,TRUE
0.576818763278425,-1.31260505619999,-1.31260505619999,TRUE
0.697828168515116,-2.01251977795928,-2.01251977795928,TRUE
0.756083549465984,0.504932697727817,0.504932697727817,TRUE
0.600952747743577,0.828111565769426,0.828111565769426,TRUE
0.280296972952783,0.335850688825044,0.335850688825044,TRUE
0.257855521515012,-1.05912444601131,-1.05912444601131,TRUE
-0.457181990612298,1.56771674994935,1.56771674994935,TRUE
-0.940120349172503,-0.370146624363391,-0.370146624363391,TRUE
-0.160271570086479,1.77903836149569,-1.88275450185253,FALSE
-0.289130657911301,0.551402005080575,0.551402005080575,TRUE
-0.215337492059916,1.19031064508552,0.925939991622145,FALSE
-0.656126335263252,0.330602226294406,0.330602226294406,TRUE
-0.360715761315078,-0.0646522280998777,-0.0646522280998777,TRUE
-0.172889871522784,-1.01254806837321,-1.01254806837321,TRUE
0.51867139339447,-0.55851419019136,-0.55851419019136,TRUE
-0.456219589803368,-0.0471078362764253,-0.0471078362764253,TRUE
-0.768835085909814,0.282074067985043,0.282074067985043,TRUE
-0.94132677000016,-0.0332192123310964,-0.0332192123310964,TRUE
0.613710595760494,-0.177971989093417,-0.177971989093417,TRUE
-0.039747126866132,0.183485516942061,-0.813952668017409,FALSE
0.612495880573988,-0.524372042597516,-0.524372042597516,TRUE
-0.84198863664642,-0.53593745633951,-0.53593745633951,TRUE
-0.769325180910528,-1.45570470165602,-1.45570470165602,TRUE
-0.74116742098704,0.846271470268007,0.846271470268007,TRUE
0.477497084066272,0.046932368001524,0.046932368001524,TRUE
0.514197066891938,-0.0836242334273476,-0.189466034412415,FALSE
0.984910617116839,-0.740918614774916,-0.740918614774916,TRUE
0.249105974566191,-0.247773863902407,-0.247773863902407,TRUE
-0.422619782853872,-1.0867828557013,-1.0867828557013,TRUE
-0.600176451262087,-1.04929735235275,-1.04929735235275,TRUE
0.601835697423667,-1.9189517717066,-1.9189517717066,TRUE
0.455525420606136,0.981698772648436,0.981698772648436,TRUE
-0.565904050599784,0.125964082145297,0.125964082145297,TRUE
0.488477010745555,-1.11677637555443,-1.11677637555443,TRUE
0.733307416550815,1.1637866037459,-0.460631493696267,FALSE
0.0588115127757192,0.624591683369118,0.624591683369118,TRUE
0.197277093771845,0.742382274584664,0.742382274584664,TRUE
0.875264664646238,-0.225770566942818,-0.225770566942818,TRUE
0.901448196731508,-0.422872006585657,-0.422872006585657,TRUE
0.321064602583647,-0.0980529020064929,-0.0980529020064929,TRUE
-0.855426838155836,0.404690656237582,0.404690656237582,TRUE
0.652663157321513,0.799914606641116,0.400904127545379,FALSE
-0.0409118440002203,1.58946914995693,-1.54755722071225,FALSE
-0.217542433179915,-0.509070404137271,-0.509070404137271,TRUE
-0.401754448655993,-1.01556474815148,-1.01556474815148,TRUE
-0.511383500881493,0.100858665610429,0.100858665610429,TRUE
-0.156379736494273,3.02210418529039,3.02210418529039,TRUE
0.875540353823453,-0.428615845083704,-0.428615845083704,TRUE
-0.471029766835272,1.14568121778476,1.14568121778476,TRUE
0.137137508019805,-0.243098209585093,-0.243098209585093,TRUE
-0.595630864612758,-0.478543237763877,-0.478543237763877,TRUE
-0.614388746209443,-0.710417122207556,-0.710417122207556,TRUE
0.437223490327597,-0.211244627717603,-0.211244627717603,TRUE
-0.372964208945632,1.64178447087543,1.15136467995391,FALSE
-0.723219745326787,0.301846720563439,0.301846720563439,TRUE
-0.883938604500145,0.487329123215285,0.487329123215285,TRUE
0.86219928227365,0.838735792432261,0.838735792432261,TRUE
0.136676024179906,2.071741512886,-0.70459579703588,FALSE
-0.764459278900176,0.77561884207953,0.126642533268377,FALSE
0.129588962998241,-1.42711135295193,-1.42711135295193,TRUE
0.0805123657919466,-1.03351133546615,-1.9199911245538,FALSE
0.639365036971867,-1.58945511359183,-1.58945511359183,TRUE
0.4059590077959,-2.84854676989379,-2.84854676989379,TRUE
0.135496747214347,1.29073392779261,-1.96633850418178,FALSE
0.442618532571942,-0.493723874282408,-0.493723874282408,TRUE
0.504888426978141,0.394970677706016,0.394970677706016,TRUE
-0.237154806498438,1.18161785314391,1.18161785314391,TRUE
-0.423979437444359,-0.511832694580471,-0.511832694580471,TRUE
0.0633666543290019,-0.134967648662221,-0.134967648662221,TRUE
-0.480707857292145,0.350256179524455,-0.800727074103756,FALSE
0.663580635562539,0.225879221817625,0.225879221817625,TRUE
-0.189272230491042,-0.774315249588103,-0.774315249588103,TRUE
-0.854736148845404,0.730815610006591,0.730815610006591,TRUE
0.907517249230295,0.545635528242466,0.545635528242466,TRUE
-0.565632434096187,-0.288449295921491,-0.288449295921491,TRUE
-0.188749466557056,-1.222380910859,-1.222380910859,TRUE
0.251336630899459,0.633333595568586,-2.49168698142231,FALSE
0.256809607613832,1.427519655915,1.427519655915,TRUE
-0.343522671610117,1.38051749338936,1.38051749338936,TRUE
-0.722181016113609,0.872634566795338,0.872634566795338,TRUE
0.8293143408373,-0.483135068652272,-0.483135068652272,TRUE
0.198231934569776,-0.531346919490549,-0.980278646483449,FALSE
0.499214191921055,-0.587684756585901,-0.587684756585901,TRUE
0.837909490335733,-0.411697868987503,-0.411697868987503,TRUE
0.0575307919643819,0.709185621253385,0.709185621253385,TRUE
-0.256042507942766,0.256396753535657,-1.85209740277942,FALSE
-0.868383357767016,-1.8563605863048,-1.8563605863048,TRUE
0.70873984741047,-1.86058762981445,-1.86058762981445,TRUE
0.020822602789849,-0.0228340937343522,-0.70378506653743,FALSE
-0.580003882758319,0.149938747281039,0.149938747281039,TRUE
-0.248313126619905,-2.30747434203529,-2.30747434203529,TRUE
-0.585269000381231,-0.816447225812107,-0.816447225812107,TRUE
-0.0815183655358851,0.0275611516966839,0.0275611516966839,TRUE
-0.516995499841869,1.46178591517648,0.695165011889778,FALSE
-0.762619355227798,-2.01286872832228,-2.01286872832228,TRUE
-0.855061700567603,-1.25544427798198,-1.25544427798198,TRUE
0.381979699712247,-1.08030684721822,-1.08030684721822,TRUE
-0.426084761507809,0.175396078648851,0.175396078648851,TRUE
-0.701175008900464,0.330839221414253,-1.18344198624181,FALSE
0.944864018354565,-0.320689231300393,-0.320689231300393,TRUE
-0.178971219342202,-1.61232868794999,-1.61232868794999,TRUE
-0.196372291538864,-0.630552416864319,-0.630552416864319,TRUE
0.297112697269768,-0.560485986655885,-0.560485986655885,TRUE
0.832611479330808,-0.202581284417019,-0.202581284417019,TRUE
-0.566675722133368,1.62288518113168,1.62288518113168,TRUE
0.0959977437742054,-0.676770530437996,-0.676770530437996,TRUE
0.44010091573,0.0762644051386911,0.0762644051386911,TRUE
-0.205507989507169,-0.705398341626911,-0.705398341626911,TRUE
-0.811997214797884,-1.24022784904392,-1.24022784904392,TRUE
0.269792810082436,0.635947897868601,-0.759682871256907,FALSE
-0.995042379479855,-1.05062867965275,-1.05062867965275,TRUE
-0.578953520394862,2.73520918962219,2.73520918962219,TRUE
0.358045618981123,0.0925629378272146,0.0925629378272146,TRUE
0.732378260698169,0.0602535760786764,0.0602535760786764,TRUE
0.599394231103361,-0.0665452110108605,-0.0665452110108605,TRUE
-0.730007203295827,1.84364554004006,1.84364554004006,TRUE
-0.225003484636545,0.663927110403606,0.663927110403606,TRUE
0.576943858060986,-0.250990643747969,-0.250990643747969,TRUE
0.385827333200723,-1.16618980661084,-1.16618980661084,TRUE
0.18854594277218,-1.03872776071744,-1.03872776071744,TRUE
-0.752284697256982,-0.78498930533731,-0.78498930533731,TRUE
0.110156205482781,1.21494843097831,0.326097975989528,FALSE
-0.101177224423736,-0.188981575770903,-0.188981575770903,TRUE
0.532333057373762,-0.757198622679825,-0.757198622679825,TRUE
-0.947804556693882,0.792059477880274,0.792059477880274,TRUE
-0.609657136257738,1.34518001902217,0.438546775700866,FALSE
0.762469129636884,-0.694531484071315,-0.694531484071315,TRUE
-0.780396813061088,-0.444932544042374,-0.444932544042374,TRUE
0.937101855874062,0.345284186723786,0.345284186723786,TRUE
-0.229602814186364,-0.00484443653596692,-1.10300468277767,FALSE
0.717182814609259,0.406366471484777,0.406366471484777,TRUE
0.774769509211183,1.71419852577143,-2.45149100964402,FALSE
-0.0218170029111207,-0.0603865541209644,-0.131003819224936,FALSE
0.436183617915958,-0.280702267534243,-0.280702267534243,TRUE
-0.0265888548456132,0.485414460894456,0.485414460894456,TRUE
0.977417721878737,-0.049344529739962,-0.049344529739962,TRUE
-0.870497740805149,0.627765061532786,0.627765061532786,TRUE
-0.684674444142729,-0.223971151420257,-0.223971151420257,TRUE
0.570697236806154,0.443522714401107,0.443522714401107,TRUE
0.0843765796162188,-1.56374070756789,-1.56374070756789,TRUE
-0.166905309539288,0.0139036583033916,-0.682169375643072,FALSE
0.997765298001468,-0.516215987283684,-0.516215987283684,TRUE
-0.48865376599133,-1.19054257551753,-1.19054257551753,TRUE
0.0157513422891498,-0.413069207837028,-0.413069207837028,TRUE
-0.842057644855231,0.371994945422908,0.371994945422908,TRUE
0.627336728852242,0.0923429640204638,0.0923429640204638,TRUE
-0.235641679726541,0.693483762521126,-1.46661662751573,FALSE
0.604365415871143,0.940899243153547,0.759275035989203,FALSE
-0.604152726475149,0.828464029727859,0.828464029727859,TRUE
0.892799540422857,-0.324489176475348,-0.617535389141603,FALSE
-0.308655051514506,-1.32815619805706,-1.32815619805706,TRUE
0.0441004945896566,-0.280334969912362,-0.280334969912362,TRUE
-0.776623987127095,1.16965543651082,0.790937635334595,FALSE
0.771949702408165,-0.121476364908072,-0.121476364908072,TRUE
0.908509946428239,-1.63729165104512,-1.69993221571343,FALSE
-0.919238473754376,0.491383222869776,-1.81251474524571,FALSE
-0.0127676227129996,0.281819310693371,0.281819310693371,TRUE
-0.547872590366751,-0.400603355192185,-0.400603355192185,TRUE
0.717600678559393,0.173361502856003,0.173361502856003,TRUE
0.0618714676238596,1.36938766954533,1.36938766954533,TRUE
-0.990723698399961,1.29919609375684,-0.621258548098154,FALSE
-0.444879839662462,-0.456296893545459,-0.456296893545459,TRUE
-0.349593713879585,0.010664861858056,0.010664861858056,TRUE
0.177412553224713,-1.45408914493424,-1.45408914493424,TRUE
-0.500630598515272,-0.727753325968744,-0.727753325968744,TRUE
-0.913765438366681,2.00824039746518,-3.13738452799538,FALSE
-0.778642424847931,1.49800968551095,1.49800968551095,TRUE
0.407507624011487,-0.229254725283134,-0.229254725283134,TRUE
0.878042477648705,-0.692465145302773,-0.692465145302773,TRUE
-0.377661963924766,-1.3666232971684,-1.54609608135241,FALSE
-0.843014139682055,2.1260518537637,2.1260518537637,TRUE
-0.356511817313731,0.114629724838474,0.114629724838474,TRUE
0.249811073765159,-0.593948909367117,-0.593948909367117,TRUE
-0.119516300968826,1.07806733795125,1.07806733795125,TRUE
0.602690601255745,-1.09958583285891,-1.09958583285891,TRUE
-0.441432389896363,0.726564197606452,-0.850418042257596,FALSE
0.141426386777312,1.4408703022386,1.4408703022386,TRUE
-0.915743975900114,-0.210170159621664,-0.210170159621664,TRUE
-0.618565089069307,1.45128094388337,1.27560202747805,FALSE
0.454172941390425,0.641551431409249,0.179496176715821,FALSE
0.653380100615323,-0.678807618879959,-0.678807618879959,TRUE
0.0214421506971121,0.574312736347461,0.574312736347461,TRUE
0.135452331509441,-0.704514526288929,-0.704514526288929,TRUE
-0.997688360512257,-0.533984057229936,-0.533984057229936,TRUE
-0.712443793658167,0.774384606617658,0.774384606617658,TRUE
0.731934166047722,-0.475621395338803,-0.475621395338803,TRUE
-0.834877878893167,-0.0244273788868501,-0.0244273788868501,TRUE
-0.510858635883778,1.01900809628437,0.203619661886632,FALSE
0.963086314965039,-1.20558039559856,-1.20558039559856,TRUE
0.155162558890879,1.59529386747203,1.59529386747203,TRUE
-0.50254727108404,2.041955459993,-0.60383579647081,FALSE
0.229907907545567,0.614481250043309,0.614481250043309,TRUE
-0.936485358513892,0.421931174136824,0.421931174136824,TRUE
-0.70715291146189,-0.496421667693228,-0.496421667693228,TRUE
0.406145947985351,0.490961412826035,0.490961412826035,TRUE
-0.868878582958132,-0.501982169603514,-0.501982169603514,TRUE
0.243614124599844,0.288169818251616,-1.0065481340292,FALSE
0.874654730781913,-0.686626008241128,-0.851612042829978,FALSE
-0.824210770428181,0.788403786030499,0.788403786030499,TRUE
0.945607018657029,0.691368840963686,-1.39598222358437,FALSE
-0.947978578973562,1.24299900805133,1.24299900805133,TRUE
0.450455904006958,1.98220971242917,-0.580806129900227,FALSE
-0.0925872167572379,-0.646441834619146,-0.646441834619146,TRUE
0.132364809978753,0.96618929222735,-1.12552538199284,FALSE
0.745462092570961,-1.42726744709521,-1.42726744709521,TRUE
0.109126359224319,-0.457483758648024,-0.457483758648024,TRUE
0.475304414518178,0.945466684608465,0.945466684608465,TRUE
0.24625832401216,-0.738389150369058,-0.738389150369058,TRUE
-0.377943188417703,0.345640699877904,0.345640699877904,TRUE
-0.215607030782849,-0.900444693895271,-0.900444693895271,TRUE
-0.595825089141726,-0.370350704115059,-0.370350704115059,TRUE
0.705560779199004,-0.0407969264500623,-0.0407969264500623,TRUE
0.21366030164063,-0.612318766406044,-0.612318766406044,TRUE
0.512196027673781,-1.94585208981637,-1.94585208981637,TRUE
0.125033617485315,0.243096329527575,0.243096329527575,TRUE
-0.448201974388212,0.474900095404527,0.474900095404527,TRUE
0.471116807311773,0.136714574061142,-0.404901407269793,FALSE
0.0985595877282321,-0.48874772568831,-0.48874772568831,TRUE
-0.307745912112296,0.900203657260438,0.900203657260438,TRUE
0.0299312695860863,1.07753566006142,1.07753566006142,TRUE
0.631535895168781,-2.37367085604992,-2.37367085604992,TRUE
0.0525451386347413,1.12457483752911,1.12457483752911,TRUE
-0.593919900245965,-1.77954774715351,-1.77954774715351,TRUE
0.696215360891074,-0.344550362435428,-0.344550362435428,TRUE
-0.259011569898576,-1.10917311375928,-1.10917311375928,TRUE
-0.393349658232182,-0.630105782923093,-0.630105782923093,TRUE
0.541194093879312,1.31688376872424,1.31688376872424,TRUE
0.466897109989077,0.534513388284073,-2.34502321435256,FALSE
0.677811996545643,0.493898085741881,0.493898085741881,TRUE
0.138097684830427,-2.07799243134481,-2.07799243134481,TRUE
-0.94743832340464,0.196325342741564,-2.62587763955897,FALSE
-0.027745543513447,0.628803153873898,0.628803153873898,TRUE
0.0853620655834675,0.860947143393616,0.107412294687636,FALSE
0.673320233821869,-0.973247350475229,-0.973247350475229,TRUE
0.457329076249152,0.937543052030658,0.937543052030658,TRUE
0.110227613709867,-1.39520577829527,-1.39520577829527,TRUE
-0.853171205148101,1.73874301887633,1.73874301887633,TRUE
-0.726995401550084,-0.798634290243535,-0.798634290243535,TRUE
0.369217392522842,0.765024386769347,0.765024386769347,TRUE
-0.80075612757355,0.317911345135436,0.317911345135436,TRUE
-0.592428189702332,-1.06360051761289,-1.06360051761289,TRUE
-0.268039723392576,1.1442586560686,-0.060785904550875,FALSE
0.692391515243798,0.0333768426273916,0.0333768426273916,TRUE
-0.526254808995873,0.818407774847846,0.277768209440347,FALSE
0.409755701199174,0.218192085822206,0.218192085822206,TRUE
-0.784782338421792,0.868497252409914,-0.332290606474839,FALSE
0.558137737214565,0.0216805208980772,0.0216805208980772,TRUE
-0.489788633305579,1.11522864969301,-0.455655564121926,FALSE
0.0960866520181298,-0.352180864911126,-0.352180864911126,TRUE
-0.932196958456188,0.527288318248801,-0.32711762721469,FALSE
0.612218952272087,0.378571522243943,0.378571522243943,TRUE
-0.324494385626167,0.843859777098379,0.466534226807171,FALSE
0.832571716047823,-0.621042494956867,-0.621042494956867,TRUE
-0.285787164233625,0.177691497867866,0.177691497867866,TRUE
0.950730026233941,-0.580165079131849,-0.580165079131849,TRUE
-0.231242954730988,0.908637825733444,0.908637825733444,TRUE
-0.022652929648757,-0.636686379475083,-0.636686379475083,TRUE
-0.0184475374408066,1.73223869637675,1.03807857111819,FALSE
-0.975490751676261,0.790371602039116,0.790371602039116,TRUE
0.282946401275694,-0.0137079788538398,-0.0137079788538398,TRUE
0.0251499433070421,1.20619647520582,0.840061158464551,FALSE
-0.359295763541013,-0.0845909401382518,-0.0845909401382518,TRUE
0.162866315338761,0.563262281636034,-0.223717667477607,FALSE
0.234688816592097,0.528194400015101,0.528194400015101,TRUE
-0.123450924642384,0.423038432410325,0.423038432410325,TRUE
-0.659262038767338,-0.596764229709111,-0.596764229709111,TRUE
0.430160993244499,-1.2508442776012,-1.2508442776012,TRUE
0.49557309737429,-1.68160070977383,-1.68160070977383,TRUE
0.687829416245222,-0.456296359001271,-1.58680900679091,FALSE
0.0695180939510465,0.682793192202467,0.682793192202467,TRUE
-0.395529476925731,-0.23903748350282,-0.23903748350282,TRUE
-0.0869636358693242,-1.20335093346794,-1.20335093346794,TRUE
-0.231314931064844,2.15647760195008,2.15647760195008,TRUE
-0.501906290650368,0.702009423048609,0.702009423048609,TRUE
0.309253489598632,1.94661810026563,1.94661810026563,TRUE
0.91064740344882,1.21303635372129,0.53259812823823,FALSE
-0.417834085412323,-0.611379118364512,-0.611379118364512,TRUE
0.300378173124045,-0.411921203246786,-0.411921203246786,TRUE
0.0727198617532849,-1.44068097826971,-1.44068097826971,TRUE
0.194903733208776,0.74047345310968,0.563353249160496,FALSE
-0.950203461106867,1.62365925222734,1.62365925222734,TRUE
-0.99031652091071,-0.920484878072598,-0.920484878072598,TRUE
-0.737243491224945,-1.20219764681918,-1.20219764681918,TRUE
-0.950365792494267,0.882678068364482,0.882678068364482,TRUE
-0.815741096157581,-1.51647903560073,-1.51647903560073,TRUE
-0.0488835517317057,1.92161155776854,-0.389069154981751,FALSE
-0.606686477549374,0.572135777806248,0.572135777806248,TRUE
0.629347897134721,-1.71489505383856,-1.71489505383856,TRUE
-0.511881543789059,0.354918895732423,0.354918895732423,TRUE
-0.0223847241140902,0.105181865810994,-0.946238346878203,FALSE
0.297764959279448,-2.46841353318467,-2.46841353318467,TRUE
-0.682567059993744,-0.0418580303239525,-0.0418580303239525,TRUE
0.673955821897835,-0.587260767867037,-0.587260767867037,TRUE
-0.126806940417737,-0.887296992757254,-0.887296992757254,TRUE
-0.533008949831128,0.238716819750682,0.238716819750682,TRUE
-0.402288015931845,0.850890302293807,0.850890302293807,TRUE
-0.681157326325774,1.72700883321405,1.72700883321405,TRUE
0.171134208329022,-2.63250764609541,-2.63250764609541,TRUE
-0.702444045804441,0.743611327809965,-1.54890311450311,FALSE
-0.641880880575627,-0.952351111335292,-0.952351111335292,TRUE
-0.321556990034878,1.15633016538051,1.15633016538051,TRUE
-0.632196122314781,0.345861674157838,0.345861674157838,TRUE
-0.188916955608875,1.44495717206043,1.44495717206043,TRUE
0.227119236718863,-1.48276130575666,-1.48276130575666,TRUE
0.371342668775469,0.49463129762884,0.49463129762884,TRUE
0.647051200270653,0.295159338034633,0.295159338034633,TRUE
-0.252035772427917,1.04786224591943,-0.833687266772298,FALSE
0.905682009179145,-0.231168508634999,-0.231168508634999,TRUE
-0.962335682008415,1.14401684592874,1.14401684592874,TRUE
0.224749944638461,-0.444960875475881,-0.444960875475881,TRUE
-0.0728524723090231,-0.429237403893111,-0.869121565044251,FALSE
-0.290540758986026,0.0253793014557843,0.0253793014557843,TRUE
0.764846057631075,-1.06925217238229,-1.06925217238229,TRUE
-0.848394283093512,-0.456571640834288,-0.456571640834288,TRUE
0.76658238330856,1.11000382848242,1.11000382848242,TRUE
-0.62355632847175,1.65182870430573,0.584768770263072,FALSE
-0.569866506382823,1.11425467962836,1.11425467962836,TRUE
0.739064583089203,-0.424865175188582,-0.894728381387209,FALSE
-0.878323887474835,0.318479885539619,0.318479885539619,TRUE
-0.530200798530132,0.098489648944743,-0.108508800819902,FALSE
0.986031025648117,-1.2590274729358,-1.2590274729358,TRUE
0.356395455542952,0.257408211140715,0.257408211140715,TRUE
-0.129026398994029,-0.824293327671809,-0.824293327671809,TRUE
-0.245380116160959,-1.06062421894714,-1.06062421894714,TRUE
-0.0776319513097405,0.725505461365908,0.725505461365908,TRUE
0.603703743312508,-0.707931887106341,-1.62921830722764,FALSE
0.325933950487524,-0.144048750509615,-0.144048750509615,TRUE
-0.0679926718585193,-0.973715576881434,-0.973715576881434,TRUE
-0.893481126986444,0.0559444258531401,-0.492190924375357,FALSE
-0.525604163296521,0.492346553150489,-0.478686769821278,FALSE
-0.533520524855703,0.502545254666909,-0.637734260110071,FALSE
-0.53869279846549,-1.07525797722939,-1.07525797722939,TRUE
-0.876547452062368,1.25804225002658,1.25804225002658,TRUE
-0.00576278148218989,1.49297171304439,-1.02429911136656,FALSE
-0.511749822646379,0.372910426410749,0.372910426410749,TRUE
0.516371077857912,0.157479547884347,0.157479547884347,TRUE
0.0946053550578654,0.0773429033210805,0.0773429033210805,TRUE
0.896133792586625,0.257545945939747,0.257545945939747,TRUE
-0.827655615285039,0.376423588722638,0.376423588722638,TRUE
0.895765169989318,0.136823618948169,0.0663108751126725,FALSE
0.44479773612693,0.653823170914733,0.653823170914733,TRUE
0.844009209424257,-0.335768542377534,-0.461615131638163,FALSE
0.227681887336075,1.12934492850217,1.12934492850217,TRUE
-0.678066997323185,-0.0376828117706237,-0.0376828117706237,TRUE
-0.634118615649641,-1.75569401653616,-1.75569401653616,TRUE
0.460367124062032,-0.0997203693834034,-0.475412846638052,FALSE
0.179051300976425,0.447020452653874,0.184986351845422,FALSE
-0.375035274773836,1.2300316728337,1.2300316728337,TRUE
0.54558879788965,0.0602104326151076,0.0602104326151076,TRUE
-0.327403595671058,-1.940069201671,-1.940069201671,TRUE
0.711353382095695,0.00483176592536138,0.00483176592536138,TRUE
0.161056987009943,-1.19921192196747,-1.19921192196747,TRUE
-0.168554697185755,-0.976105703649749,-0.976105703649749,TRUE
0.865145570598543,-1.02562705123497,-1.02562705123497,TRUE
-0.0746023170650005,-0.799226924512563,-0.799226924512563,TRUE
-0.801307340152562,1.13712909055669,0.282057595472141,FALSE
-0.069101273547858,-0.831528899543843,-0.831528899543843,TRUE
0.96816771524027,-0.439062773952966,-0.439062773952966,TRUE
0.850545731838793,0.184173461400253,0.184173461400253,TRUE
-0.12920247297734,0.89037962557919,0.470334653258416,FALSE
0.73944143159315,-0.666705010074985,-0.666705010074985,TRUE
-0.399291656445712,-0.826223863869995,-0.826223863869995,TRUE
0.595945262350142,-0.518615722213841,-0.518615722213841,TRUE
0.60102142393589,-1.17171869923338,-1.17171869923338,TRUE
-0.226148607674986,0.920033349469812,-0.0207296794375628,FALSE
-0.236820609774441,-2.18195813409894,-2.18195813409894,TRUE
0.291031228378415,-0.5276920773549,-0.5276920773549,TRUE
0.723334908485413,-1.44114002209388,-1.44114002209388,TRUE
0.313265341799706,-1.95678478418978,-1.95678478418978,TRUE
0.0326521471142769,0.0286581970792618,0.0286581970792618,TRUE
-0.702436833176762,1.53823566132278,1.53823566132278,TRUE
0.225531805772334,1.63464035479982,1.63464035479982,TRUE
-0.916066362056881,-0.562776208352765,-0.562776208352765,TRUE
-0.00328201474621892,-0.696955708518244,-0.696955708518244,TRUE
0.479016443248838,-0.538226303471587,-0.930310131580784,FALSE
0.507799558807164,0.710110231783851,0.710110231783851,TRUE
-0.873812517616898,-2.56169696298002,-2.56169696298002,TRUE
-0.115036133211106,0.24770047442229,0.24770047442229,TRUE
0.00134339835494757,-0.405540381007554,-0.405540381007554,TRUE
-0.459513799287379,-0.743938496851104,-0.743938496851104,TRUE
0.197604298125952,-2.00612003132012,-2.00612003132012,TRUE
0.4716752525419,-0.205826417782953,-0.205826417782953,TRUE
0.427155623678118,-1.64905677245587,-1.64905677245587,TRUE
-0.767014126293361,-0.0153078731923365,-0.0153078731923365,TRUE
0.15024123666808,-0.894901677513419,-1.05139227913831,FALSE
0.596263974439353,0.0463197241835662,0.0463197241835662,TRUE
-0.536352406721562,0.461004079383783,0.461004079383783,TRUE
0.449711651075631,-0.503738767197944,-2.66795823659219,FALSE
0.676046395674348,-1.022398456216,-1.022398456216,TRUE
-0.762322858441621,-0.61174222903031,-0.61174222903031,TRUE
0.917900793254375,-0.667393503214493,-1.20877889007238,FALSE
0.495529168751091,-1.49327582905547,-1.49327582905547,TRUE
0.621778957545757,-0.780618213906196,-0.780618213906196,TRUE
-0.620164553169161,-0.193405134857153,-0.193405134857153,TRUE
-0.948062445037067,-0.220833309799399,-0.220833309799399,TRUE
0.727564584463835,0.329541739887292,-0.135914238141756,FALSE
0.83835973078385,1.29187572312354,-0.122508155169796,FALSE
-0.724744024220854,0.333671031663867,-2.17699358942494,FALSE
-0.0447027562186122,1.47578697474206,0.000559584625123736,FALSE
-0.0740769994445145,-0.647925964720306,-0.647925964720306,TRUE
0.400357222184539,1.35066841000033,0.412336687584628,FALSE
-0.868850197643042,0.593408907817607,0.593408907817607,TRUE
0.466079986654222,-1.19170888523403,-1.19170888523403,TRUE
-0.208136819303036,0.402171012485224,0.402171012485224,TRUE
-0.077024310361594,-1.23769284056948,-1.42765630977467,FALSE
0.450598726514727,0.947230675691712,0.0995746809256668,FALSE
-0.059994705952704,-0.539746145027583,-1.55545187835766,FALSE
0.999047955032438,-0.236110187036619,-0.236110187036619,TRUE
0.691871583461761,-0.679536488943232,-0.679536488943232,TRUE
0.656414607539773,-0.852178292364297,-0.852178292364297,TRUE
0.523288688622415,1.70213970919678,1.70213970919678,TRUE
-0.775787016376853,0.991804522902772,-1.30749298175472,FALSE
0.677954038605094,0.675213077027448,0.466880857399669,FALSE
0.627701048273593,0.0736199590039371,-1.07289994496582,FALSE
0.982824388425797,0.736333814551808,0.458505667493202,FALSE
-0.903370950371027,0.661712776915951,-0.618805090882675,FALSE
0.493575824890286,1.60352059838129,-0.679937391524609,FALSE
-0.161372956819832,0.85003977821244,0.85003977821244,TRUE
0.16428779438138,-0.206189006457514,-0.206189006457514,TRUE
0.661468124482781,-0.214892943259896,-0.214892943259896,TRUE
-0.97293874528259,-0.468072564336127,-0.468072564336127,TRUE
-0.976956473663449,-0.363738560815834,-0.363738560815834,TRUE
0.992891414556652,-0.236683939495527,-0.236683939495527,TRUE
0.531379334162921,1.22288074959827,1.22288074959827,TRUE
-0.370674778707325,-2.32835963269809,-2.32835963269809,TRUE
0.624023488722742,-0.701845828410341,-0.701845828410341,TRUE
0.982438434846699,-0.132880719366657,-0.132880719366657,TRUE
-0.598480814136565,-1.2832584037532,-1.28391642562985,FALSE
0.292074440512806,1.61910061010553,0.317251422360256,FALSE
-0.124898542184383,-0.233948301011858,-0.233948301011858,TRUE
0.876056523062289,-1.11691813121359,-1.11691813121359,TRUE
0.97600661078468,-0.891613786810676,-0.891613786810676,TRUE
-0.0873608780093491,0.87239516251344,-1.45720406104054,FALSE
-0.538770113606006,1.86900934050409,-1.41759645000403,FALSE
0.390978537034243,-0.124268503812241,-0.264020690520718,FALSE
0.113264689221978,0.107028807376313,0.107028807376313,TRUE
0.169420178979635,-0.948535060055103,-0.948535060055103,TRUE
-0.132737506181002,1.31664471072918,1.31664471072918,TRUE
-0.147649894468486,0.722656926345969,-0.602236288764586,FALSE
0.193708790931851,-2.32925346285753,-2.32925346285753,TRUE
-0.0958288302645087,-0.645232545817526,-0.645232545817526,TRUE
0.913217317312956,-0.234117494341529,-0.234117494341529,TRUE
0.688860700000077,-1.10816067338053,-1.10816067338053,TRUE
-0.554462794680148,-0.273224175602157,-0.273224175602157,TRUE
-0.159659645985812,-1.13344115426419,-1.13344115426419,TRUE
-0.16003412893042,0.359307953730572,0.359307953730572,TRUE
-0.958418302237988,0.335644763865137,0.335644763865137,TRUE
-0.239104060921818,0.81098435313938,0.81098435313938,TRUE
-0.155303144827485,0.416456135933571,0.416456135933571,TRUE
-0.617147873155773,1.59411403885386,1.59411403885386,TRUE
0.410658563487232,-0.386137877288101,-0.386137877288101,TRUE
-0.972959049511701,-2.15330336743643,-2.15330336743643,TRUE
0.462406211532652,0.025659213079887,0.025659213079887,TRUE
-0.134551804047078,0.649848845025497,0.649848845025497,TRUE
0.462480186019093,-0.401235599512803,-0.401235599512803,TRUE
-0.972116895020008,1.40087647763291,1.40087647763291,TRUE
-0.909373383037746,1.09476867868607,1.09476867868607,TRUE
-0.163171247113496,0.537493298921215,0.537493298921215,TRUE
0.287680004257709,0.0697747577746106,0.0697747577746106,TRUE
-0.560412428807467,-0.551500633193785,-0.551500633193785,TRUE
0.666885305661708,-0.176943367781943,-0.176943367781943,TRUE
0.389534627087414,0.469177847669925,0.469177847669925,TRUE
0.798248970415443,0.96779678824769,-0.393517451126126,FALSE
-0.171519429422915,-0.296114656814332,-0.296114656814332,TRUE
-0.177990593481809,-0.728253258423636,-0.728253258423636,TRUE
-0.499970021191984,2.4756058618661,2.4756058618661,TRUE
-0.252465921919793,0.5185571703497,0.5185571703497,TRUE
-0.536214534658939,-0.903603205337453,-1.1688159402078,FALSE
0.863206329289824,0.930979056343251,0.751196527199891,FALSE
-0.0473104896955192,0.061686497897853,0.061686497897853,TRUE
-0.904669994022697,0.826789248521633,-0.348145175404448,FALSE
0.547062112018466,0.0517969525608289,0.0517969525608289,TRUE
-0.337765341158956,-0.0584290512452095,-0.0584290512452095,TRUE
0.105752941220999,0.0906116207122605,0.0906116207122605,TRUE
0.352661057841033,0.412780797052548,0.412780797052548,TRUE
-0.445331258233637,-0.61008573154393,-0.61008573154393,TRUE
-0.89428864326328,-0.65536323027314,-0.65536323027314,TRUE
-0.148482832591981,-0.184779206139361,-0.184779206139361,TRUE
0.220236964058131,0.171301431637089,0.171301431637089,TRUE
0.952092070132494,-0.317376455269396,-1.11862209635986,FALSE
0.939600240439177,0.316984562457902,-0.108211010065327,FALSE
-0.823030885308981,-1.101735412602,-1.101735412602,TRUE
-0.00323992548510432,-1.43095845286738,-1.43095845286738,TRUE
-0.208621264435351,1.89201063250808,1.89201063250808,TRUE
-0.219336141832173,0.397877113060311,-0.574018283429559,FALSE
-0.363001018296927,-0.397028133394579,-0.397028133394579,TRUE
0.365150108467788,-0.279957848490363,-0.329153039991464,FALSE
-0.430770184844732,0.78511853104356,0.78511853104356,TRUE
-0.219810571521521,-0.210320814229356,-0.210320814229356,TRUE
0.980337120592594,0.192114963876683,-0.439742707587809,FALSE
0.584011462982744,-0.264725626098451,-0.264725626098451,TRUE
-0.375189696904272,-0.501391057936759,-0.501391057936759,TRUE
0.634235460776836,0.602189813520256,0.602189813520256,TRUE
-0.558180455584079,0.141494558350148,0.141494558350148,TRUE
0.0021476405672729,1.30181266697034,-1.55745823944199,FALSE
-0.666055407375097,-1.12539685767474,-1.12539685767474,TRUE
-0.760681611020118,-0.135307406049395,-0.135307406049395,TRUE
0.79521993547678,-0.208988948819788,-0.208988948819788,TRUE
-0.812570242676884,-1.07486233391367,-1.07486233391367,TRUE
0.73011711332947,0.997858726258268,0.997858726258268,TRUE
-0.446817072574049,-0.107399749074144,-0.107399749074144,TRUE
-0.945432614535093,-1.38555799043147,-1.38555799043147,TRUE
0.574769926723093,-0.59214062739422,-0.59214062739422,TRUE
-0.282679400406778,-1.10533356064609,-1.10533356064609,TRUE
-0.949794068466872,1.03908851261442,-1.23189169431553,FALSE
0.492187195923179,2.54290445686211,2.54290445686211,TRUE
-0.940748845692724,-0.673715819136411,-0.673715819136411,TRUE
-0.132270338013768,-0.0922300081017977,-0.0922300081017977,TRUE
-0.486746334005147,0.279735034290658,0.279735034290658,TRUE
-0.00396955804899335,2.70895941900681,0.537578617769642,FALSE
0.30671046115458,-2.32900346367574,-2.32900346367574,TRUE
-0.83268622867763,-0.513955735696316,-0.52794019949943,FALSE
-0.63905507652089,-1.20279475722774,-1.20279475722774,TRUE
-0.791074996814132,-0.227624806236914,-0.619871253094748,FALSE
0.624785967636853,-0.275899217586007,-1.09414715458447,FALSE
0.255004883278161,-0.72980880602493,-0.72980880602493,TRUE
0.261144971940666,1.83415571752355,-3.18918610643503,FALSE
-0.218220299575478,0.257065337064977,0.257065337064977,TRUE
-0.13549285242334,2.39358537418796,0.991563499846736,FALSE
-0.302731995470822,0.823616626218353,0.823616626218353,TRUE
0.587115517351776,-1.26531215025604,-1.26531215025604,TRUE
0.773872224148363,-0.753491215068184,-0.753491215068184,TRUE
0.302254173438996,0.273038419162952,0.273038419162952,TRUE
0.185726528521627,-0.577898941085042,-0.577898941085042,TRUE
-0.344355812296271,0.35428968907761,0.35428968907761,TRUE
-0.848621264100075,0.732572641958218,0.0136732767186403,FALSE
0.182774484157562,0.421122276651071,0.421122276651071,TRUE
-0.643326472956687,-0.13461283417085,-0.441453852528097,FALSE
0.482700248248875,-0.643538933862576,-0.643538933862576,TRUE
-0.412247583735734,-1.28932068916416,-1.28932068916416,TRUE
0.278371621388942,0.340894898598314,0.340894898598314,TRUE
-0.750355205498636,0.922335674092897,-0.161728735063497,FALSE
-0.489468432497233,-0.0796694097451784,-0.0796694097451784,TRUE
0.641149374656379,0.75361765272448,-0.620143602752065,FALSE
0.607560785952955,2.227529683524,0.733028625007077,FALSE
-0.908330738544464,1.93382128195771,0.188879480095157,FALSE
0.751063443720341,-0.494905476776135,-0.494905476776135,TRUE
-0.743981820065528,0.546711841395066,0.546711841395066,TRUE
0.217662807088345,-0.702210637746134,-0.702210637746134,TRUE
-0.0608662534505129,0.68981342390161,0.68981342390161,TRUE
0.114582171197981,-0.0583631400767486,-1.18988737780151,FALSE
0.460785569157451,0.277587578066646,0.153363028470634,FALSE
-0.0602826224640012,-0.859014614409201,-0.859014614409201,TRUE
0.977220118045807,1.20537791583264,1.20537791583264,TRUE
0.969336769077927,-0.0841799664768694,-0.441399608592731,FALSE
-0.213430637959391,-0.445919957955063,-0.445919957955063,TRUE
0.217694275081158,-0.0766213726151868,-0.0766213726151868,TRUE
-0.309032539837062,0.0763983799958751,0.0763983799958751,TRUE
-0.125774875748903,1.63686401169385,1.63686401169385,TRUE
-0.541736073326319,-1.11072398833375,-1.11072398833375,TRUE
-0.987855503801256,2.45899120349098,-1.09945170416749,FALSE
-0.952246223576367,-0.773312386463012,-0.773312386463012,TRUE
-0.882483143359423,0.174643374960065,0.174643374960065,TRUE
0.529151290189475,-2.05814136474925,-2.05814136474925,TRUE
-0.0619119890034199,-0.654460530329722,-0.654460530329722,TRUE
0.701663760468364,0.731773364128733,-0.278202451547745,FALSE
0.163438781164587,0.50523305857902,0.50523305857902,TRUE
-0.626223475206643,0.410572221752549,0.410572221752549,TRUE
0.218121957033873,-0.466765303532686,-1.33535669978886,FALSE
0.786683466285467,-1.84357246605783,-1.84357246605783,TRUE
0.588642331771553,-1.07282462705942,-1.07282462705942,TRUE
0.00818566791713238,-0.229828765324043,-0.229828765324043,TRUE
-0.153943452518433,0.6216371749907,0.6216371749907,TRUE
0.308762575499713,0.837445481389698,0.837445481389698,TRUE
0.775477028917521,-0.302888049153909,-0.302888049153909,TRUE
0.784032942261547,-0.151552534412389,-1.6176529989762,FALSE
-0.643218924291432,-0.162851522523741,-0.239937983315594,FALSE
-0.484995150472969,0.0578455329557257,-0.271886923602991,FALSE
-0.773122990503907,1.53714488558615,1.53714488558615,TRUE
0.594317917246372,-0.726712528090392,-0.912951650028496,FALSE
-0.78092302242294,-0.204762719552353,-0.873191554689282,FALSE
0.658143389504403,0.078726292442996,0.078726292442996,TRUE
0.542092593852431,-1.33826589318506,-1.33826589318506,TRUE
0.887378809042275,-0.921029235202948,-0.921029235202948,TRUE
-0.0660848128609359,0.200261948609106,0.200261948609106,TRUE
0.879711295012385,0.427069127739095,0.427069127739095,TRUE
0.570365884806961,1.14009020938031,1.14009020938031,TRUE
0.749215750023723,-0.465705956438507,-0.465705956438507,TRUE
-0.211074693128467,1.45390062123435,1.15617986844195,FALSE
-0.800601678434759,-0.864556217319535,-1.25304602409505,FALSE
-0.446077159140259,-1.59628307950226,-1.59628307950226,TRUE
0.444444102235138,-1.94601344555199,-1.94601344555199,TRUE
-0.287389641162008,1.10405027494058,1.10405027494058,TRUE
-0.234576233197004,0.304872111305456,-0.038877583834506,FALSE
-0.936062698252499,-0.130421889948526,-0.331291452184084,FALSE
0.0428905738517642,-0.293613387011894,-0.293613387011894,TRUE
-0.757844179403037,1.58625545540677,-0.120643584601851,FALSE
0.770368352998048,1.20114550405925,1.20114550405925,TRUE
-0.850707401987165,-1.00373971119925,-1.00373971119925,TRUE
0.568455893546343,-1.39101698281623,-1.39101698281623,TRUE
0.708264605142176,1.08529588092986,1.08529588092986,TRUE
-0.925643658731133,0.560611806017343,-0.441254808830028,FALSE
-0.449712981004268,-0.510980985089714,-0.510980985089714,TRUE
0.284139898139983,0.396451965571097,0.396451965571097,TRUE
0.570156719069928,-2.02323110391136,-2.02323110391136,TRUE
-0.199874576181173,-0.665141472933446,-0.665141472933446,TRUE
0.870604659430683,0.435007205526097,0.435007205526097,TRUE
-0.218966058455408,-0.0729116390239619,-0.0729116390239619,TRUE
-0.152081385720521,-1.28188764411534,-1.28188764411534,TRUE
-0.427156597841531,1.01526613067697,1.01526613067697,TRUE
0.223496817052364,1.16305933920202,1.16305933920202,TRUE
0.117625477258116,-0.940039838457001,-0.940039838457001,TRUE
-0.920065729878843,-0.185466629123019,-0.185466629123019,TRUE
0.490563893690705,0.730613939460249,0.730613939460249,TRUE
-0.587025158572942,0.863724842718663,0.599735644669966,FALSE
0.312991930171847,-0.528747614634865,-0.528747614634865,TRUE
0.0448293425142765,-0.878539839568099,-1.71383683975675,FALSE
0.266873169690371,0.345075406845387,0.345075406845387,TRUE
0.235126267652959,-1.91601821802967,-1.91601821802967,TRUE
-0.43020890513435,-0.950077589348363,-0.950077589348363,TRUE
-0.552385555114597,0.773587127057442,0.773587127057442,TRUE
0.0780387106351554,-1.7037984055143,-1.7037984055143,TRUE
0.992743954528123,-1.20077712678264,-1.20077712678264,TRUE
-0.342166926246136,-0.240785063614367,-0.240785063614367,TRUE
-0.353327823337168,-0.302073501137212,-0.302073501137212,TRUE
-0.929352964274585,-1.75404475768728,-1.75404475768728,TRUE
0.0512237050570548,0.50937884189092,-0.231929337704031,FALSE
0.193613830022514,-1.02145633708376,-1.02145633708376,TRUE
0.484173318371177,-0.158058937403218,-1.50429536972134,FALSE
0.90567425917834,-0.196572207000955,-0.196572207000955,TRUE
-0.0207575242966413,0.696628740831187,0.696628740831187,TRUE
-0.833425309043378,-0.0659814597136106,-0.441200580779908,FALSE
-0.480144002009183,-0.13434798554826,-0.13434798554826,TRUE
0.749693251214921,1.65474084400222,1.65474084400222,TRUE
0.704118272755295,0.371894882020314,0.371894882020314,TRUE
0.685809329152107,0.623540462610103,0.623540462610103,TRUE
0.893807349260896,0.474898626830697,0.474898626830697,TRUE
0.305363269522786,0.571634626645242,0.571634626645242,TRUE
-0.0236888695508242,1.33573646703799,1.33573646703799,TRUE
-0.624486598651856,-0.0571041609665933,-0.0571041609665933,TRUE
0.42606612155214,0.242843946422432,-0.363129456938101,FALSE
-0.829860058613122,1.96963413281427,0.361853678481415,FALSE
-0.0776011887937784,-0.530038313429479,-0.530038313429479,TRUE
0.871814613230526,1.29100897953624,0.76038465906466,FALSE
0.690587335731834,-0.607078196072321,-0.607078196072321,TRUE
0.43237343383953,1.71013967532023,1.71013967532023,TRUE
-0.752387303393334,-0.666247379760654,-0.666247379760654,TRUE
0.189654922578484,-0.814372276715255,-0.814372276715255,TRUE
0.979705602861941,1.03640262444953,1.03640262444953,TRUE
0.2308169757016,0.964931532612911,-0.830126638963554,FALSE
-0.453844666015357,0.551710837460081,0.551710837460081,TRUE
-0.872586313635111,0.273188529340283,0.273188529340283,TRUE
-0.855393448844552,0.241859803341899,0.241859803341899,TRUE
0.747022428084165,2.05476070604651,2.05476070604651,TRUE
-0.274350006598979,-1.43253449521809,-1.43253449521809,TRUE
0.891244298312813,-0.986336317053269,-0.986336317053269,TRUE
0.116637879982591,-1.27914012290609,-1.27914012290609,TRUE
0.0253223017789423,0.960755490376344,-1.32565555519199,FALSE
0.895543327089399,-0.245641935333867,-0.245641935333867,TRUE
-0.780396808870137,-0.130008455896796,-0.189051299337589,FALSE
0.637815101072192,1.78330681833913,1.78330681833913,TRUE
-0.245315786451101,-0.579026452784536,-0.579026452784536,TRUE
0.113282095640898,2.02279460124328,1.82290899159925,FALSE
-0.372257626615465,-1.40944081364363,-1.40944081364363,TRUE
-0.835314239375293,1.31783561304849,1.31783561304849,TRUE
0.559875084552914,0.323121002574827,0.323121002574827,TRUE
-0.613530543167144,-0.388600519991625,-0.388600519991625,TRUE
0.311170935165137,-0.172836903387074,-0.172836903387074,TRUE
-0.129705893341452,1.33897466777892,1.33897466777892,TRUE
-0.605703346896917,1.70380587237689,1.70380587237689,TRUE
0.98932084441185,-1.67846782105134,-1.67846782105134,TRUE
-0.106514267157763,3.42109460835705,3.42109460835705,TRUE
-0.937146671582013,2.57794265437777,2.57794265437777,TRUE
0.874033116269857,-0.52532183465562,-0.52532183465562,TRUE
0.741967908572406,-0.0643819052069338,-0.0643819052069338,TRUE
0.202492566779256,-0.663547355536672,-0.663547355536672,TRUE
-0.401969087310135,-0.0930010885901879,-0.0930010885901879,TRUE
0.61869255034253,0.739859438245835,0.739859438245835,TRUE
0.904284770134836,0.103362814930562,-0.904861863579162,FALSE
0.704107942525297,0.192006998204335,0.192006998204335,TRUE
-0.745380528271198,1.47880760269639,-1.17847443705294,FALSE
0.937764699570835,-2.20386847858085,-2.20386847858085,TRUE
0.114202017430216,-0.491443047401821,-0.491443047401821,TRUE
-0.989271105267107,0.144417271262889,0.144417271262889,TRUE
-0.728472160641104,-0.783100637317684,-0.783100637317684,TRUE
-0.988305796869099,1.06096624028704,0.685444668607466,FALSE
0.633748124353588,-0.445505642122027,-0.445505642122027,TRUE
0.564327175728977,-0.429180153772765,-0.429180153772765,TRUE
0.86213257163763,1.18901180052985,1.18901180052985,TRUE
-0.262620235327631,0.834294073061504,0.834294073061504,TRUE
0.948909748345613,-0.150307477864079,-0.150307477864079,TRUE
0.647487363778055,-0.327757132786462,-1.29269780618488,FALSE
0.574897726532072,-1.44816529018399,-1.44816529018399,TRUE
0.24565166933462,-0.697284584551622,-0.697284584551622,TRUE
0.934709857683629,2.59849023212988,2.59849023212988,TRUE
-0.000163018703460693,-0.0374150136340493,-0.0374150136340493,TRUE
0.787391199264675,0.91349189044332,0.91349189044332,TRUE
-0.197913506068289,-0.184526498264729,-0.198027912485171,FALSE
-0.104916780721396,0.609824296161446,-0.184007671076338,FALSE
0.87155816424638,-0.0527268089879745,-0.0527268089879745,TRUE
0.36666439473629,1.36392195568146,1.36392195568146,TRUE
-0.963673739694059,-0.503633417134383,-0.503633417134383,TRUE
-0.668946564663202,-1.7090601686817,-1.7090601686817,TRUE
-0.00833100220188498,0.898549683127699,0.898549683127699,TRUE
-0.146929543931037,-0.237734026494317,-0.427150503032877,FALSE
0.984106241259724,1.46340758053025,1.46340758053025,TRUE
0.777900247834623,0.124378266479307,0.124378266479307,TRUE
-0.308489257469773,1.45374084383311,1.45374084383311,TRUE
0.411688250023872,0.350226959507424,0.350226959507424,TRUE
0.817449374124408,-0.349025479659772,-0.349025479659772,TRUE
0.352585774380714,0.725598607819829,0.725598607819829,TRUE
0.278200542554259,-0.459238429621469,-0.459238429621469,TRUE
-0.700790945906192,1.68475923125394,-0.247314784417699,FALSE
0.202250780072063,0.146584016803509,0.146584016803509,TRUE
-0.454497528262436,-2.02985709292959,-2.02985709292959,TRUE
-0.0842932579107583,-0.472170080106029,-1.11026361719629,FALSE
-0.555493813473731,-1.63237192678704,-1.63237192678704,TRUE
-0.490156966261566,-2.1783553060946,-2.1783553060946,TRUE
0.307375454343855,0.0592086510876087,0.0592086510876087,TRUE
-0.0560136777348816,0.647860636697636,0.647860636697636,TRUE
-0.678073928691447,-0.761426888665313,-0.761426888665313,TRUE
-0.455839330796152,-1.32884232612394,-1.32884232612394,TRUE
0.425912186037749,-0.602030747228367,-0.602030747228367,TRUE
0.226707304362208,-1.55052527235048,-1.55052527235048,TRUE
-0.735756067559123,0.703001795150071,0.703001795150071,TRUE
-0.859985493589193,0.574503005108308,0.574503005108308,TRUE
0.932530025951564,-1.59529150956621,-1.59529150956621,TRUE
-0.263459444046021,-0.624068861570706,-0.624068861570706,TRUE
0.35490816924721,1.04721605508961,1.04721605508961,TRUE
0.691903460770845,-0.168059235328074,-0.168059235328074,TRUE
-0.516699229367077,0.00951589246488359,0.00951589246488359,TRUE
-0.929698017891496,0.417240223978003,0.417240223978003,TRUE
0.190480473451316,0.626834196680769,0.529949314004044,FALSE
0.672382256016135,1.20624313870859,1.20624313870859,TRUE
-0.275501579511911,0.772565368613624,0.702250024275935,FALSE
-0.335622933227569,-1.37756706406485,-1.37756706406485,TRUE
0.28947266144678,-0.362426925315183,-0.362426925315183,TRUE
0.917230273596942,0.302298495796781,-0.356463580925087,FALSE
0.192407256923616,-0.109079876118132,-0.109079876118132,TRUE
0.0205600359477103,-2.17916528120393,-2.17916528120393,TRUE
-0.689471728168428,-0.758114724994385,-0.758114724994385,TRUE
0.691702011041343,1.01455115132308,1.01455115132308,TRUE
-0.571239148732275,0.158047162065185,0.158047162065185,TRUE
0.339746489655226,-1.47256043761472,-1.47256043761472,TRUE
0.23551290249452,0.215926206229537,0.215926206229537,TRUE
-0.900000446010381,-0.158707473207847,-0.158707473207847,TRUE
0.898797551169991,0.671853873401115,0.671853873401115,TRUE
0.165104063227773,2.10655860175097,-0.744160153516132,FALSE
0.721908674109727,-1.51590013106286,-1.51590013106286,TRUE
0.0369344986975193,-0.505063521990801,-0.505063521990801,TRUE
-0.467745033092797,-0.138762940342402,-0.138762940342402,TRUE
0.194755326956511,-2.13620500038377,-2.13620500038377,TRUE
0.591152168344706,-0.031219995960159,-0.031219995960159,TRUE
0.378572075162083,-0.593169037912431,-0.593169037912431,TRUE
-0.0387367107905447,2.23560276857964,2.23560276857964,TRUE
-0.0681412224657834,-2.91797621388336,-2.91797621388336,TRUE
0.236824670340866,1.48822116820748,-0.51390709879415,FALSE
-0.101458971388638,1.00802466769112,0.261131714601403,FALSE
0.205415065400302,0.735091629620298,0.735091629620298,TRUE
-0.990782051812857,0.146811992724805,-1.71944851395274,FALSE
0.989989025052637,-0.710800295204202,-1.08945880275189,FALSE
-0.187075103167444,1.10563140078162,-0.911419288341439,FALSE
-0.764096725732088,-0.885747065035595,-0.885747065035595,TRUE
0.73907819064334,0.694761817861876,0.694761817861876,TRUE
0.0803859131410718,0.402639185314637,0.402639185314637,TRUE
0.763195335865021,1.07623819643517,-0.256257861475329,FALSE
-0.924920321907848,-0.596546431488492,-0.596546431488492,TRUE
0.762867924291641,-0.580987627977025,-1.00420325447998,FALSE
0.444699339568615,0.302076563812211,0.302076563812211,TRUE
0.539620593190193,0.305685155514337,-0.93436541172637,FALSE
0.727187417913228,1.37399835400225,0.716653796030982,FALSE
0.00148420641198754,0.485399428386068,0.485399428386068,TRUE
0.851728048641235,0.144840039347648,0.144840039347648,TRUE
-0.583850659430027,0.842619843915447,0.842619843915447,TRUE
-0.945788812357932,-0.543607815762762,-0.543607815762762,TRUE
-0.368413855787367,1.0929718962791,1.0929718962791,TRUE
0.320224499329925,-1.02254160386159,-1.02254160386159,TRUE
-0.37061739852652,0.338147371372873,0.338147371372873,TRUE
0.888922775629908,-1.70684576361273,-1.70684576361273,TRUE
0.557941159699112,0.246449258206672,0.246449258206672,TRUE
-0.32113750744611,-1.56796313114203,-1.56796313114203,TRUE
-0.0367074706591666,-0.231484944965333,-0.231484944965333,TRUE
-0.168010402470827,-1.75745545006646,-1.75745545006646,TRUE
0.552667798940092,-0.639619829898748,-0.639619829898748,TRUE
-0.0291459881700575,-0.776166909934286,-0.776166909934286,TRUE
-0.96940179169178,0.554774652987968,0.554774652987968,TRUE
0.284902590326965,-0.582122130085705,-0.582122130085705,TRUE
-0.530340030323714,-0.768595101872549,-0.768595101872549,TRUE
0.494051766116172,1.22151568781476,1.0086778109008,FALSE
-0.408785250969231,1.66917040967207,1.43596770416362,FALSE
0.812436383217573,1.09348038421025,1.09348038421025,TRUE
0.706648035906255,-1.49124250514145,-1.49124250514145,TRUE
-0.0760724460706115,1.27665308259526,-0.722596593260511,FALSE
-0.857303503435105,-1.2285375707397,-1.2285375707397,TRUE
0.155607448890805,-0.0719510219818068,-2.34414358896845,FALSE
0.159158668015152,0.734458203312735,-0.157429480539448,FALSE
0.987153553869575,-0.213887080390025,-1.45085080828598,FALSE
-0.329451171215624,-0.150392803617815,-0.345191700473056,FALSE
0.333603548351675,0.125382426230553,-1.60699047340335,FALSE
0.877112003974617,0.427858022106523,0.427858022106523,TRUE
0.149713669903576,0.411350679073257,0.411350679073257,TRUE
0.383422827813774,-1.72636125386664,-1.72636125386664,TRUE
-0.820482825860381,-0.175648234059894,-0.175648234059894,TRUE
0.732918489258736,0.286838523204975,-0.864814897070758,FALSE
0.00227879360318184,0.590740011639347,-1.54656060462082,FALSE
-0.553487431723624,-0.31736028416263,-0.31736028416263,TRUE
-0.175161516759545,-0.702651640434172,-0.702651640434172,TRUE
0.772612559143454,-1.36758780159598,-1.36758780159598,TRUE
-0.00881312554702163,-0.728807248919832,-0.728807248919832,TRUE
0.345507455524057,-0.121524925642922,-0.121524925642922,TRUE
-0.434991124086082,-0.635206048873192,-0.635206048873192,TRUE
0.634116605855525,0.594702688120578,0.594702688120578,TRUE
-0.5078010908328,0.367501230897759,0.367501230897759,TRUE
-0.260707612149417,-1.60873843468627,-1.60873843468627,TRUE
-0.528951209969819,0.317331844798329,0.317331844798329,TRUE
0.87151385191828,0.541704658217943,0.541704658217943,TRUE
-0.169846343342215,-0.261326989914513,-0.327858920450055,FALSE
-0.725101189222187,-0.0264957619663642,-0.0264957619663642,TRUE
0.828729446046054,-0.432238306953734,-0.432238306953734,TRUE
-0.304717247840017,-0.293386742786612,-0.293386742786612,TRUE
0.705861751455814,-1.00704012536731,-1.05387207492976,FALSE
-0.714729642495513,0.425207599639901,0.425207599639901,TRUE
-0.281134258024395,-1.22481659233549,-1.44825998440898,FALSE
-0.508989864960313,-0.590464655327117,-0.590464655327117,TRUE
-0.908188106957823,-0.91363806913849,-0.91363806913849,TRUE
0.569095804356039,-0.870917714356669,-1.04794090296014,FALSE
-0.601656530983746,-0.368555639793572,-0.368555639793572,TRUE
-0.216299511492252,-0.485252516092759,-0.485252516092759,TRUE
-0.352875510696322,-0.699961879182035,-0.699961879182035,TRUE
0.204211810138077,-0.253433896782625,-0.253433896782625,TRUE
0.0825433591380715,-1.58489760807918,-1.58489760807918,TRUE
0.981647465378046,0.111038367521325,0.111038367521325,TRUE
-0.492417901754379,0.631846158956852,0.631846158956852,TRUE
0.470539786387235,-1.28309869203391,-1.28309869203391,TRUE
0.955216322094202,-1.41310062159301,-2.34738248877123,FALSE
0.116092483513057,2.23199711011046,0.630115626366462,FALSE
-0.214583680965006,0.239507240812717,0.239507240812717,TRUE
0.64937851857394,0.0531929269048023,0.0531929269048023,TRUE
-0.775231078267097,-0.198507455577018,-0.198507455577018,TRUE
0.0715558081865311,0.492647761120744,-0.457625390723158,FALSE
-0.112336830236018,0.037241061093232,0.037241061093232,TRUE
-0.452085574623197,-0.545911952356732,-0.545911952356732,TRUE
-0.685284928418696,-0.432476067022042,-0.432476067022042,TRUE
0.743676147423685,-0.344484706333552,-0.344484706333552,TRUE
0.124089712742716,-0.319669395772421,-0.386938795071383,FALSE
0.101379516534507,-0.751698873596972,-1.01348118369913,FALSE
0.184730571229011,1.07410152344092,1.07410152344092,TRUE
0.455625725444406,0.0938221556594885,-0.0984901260055401,FALSE
0.277850569225848,-0.773066829488245,-0.773066829488245,TRUE
0.228900329675525,0.591248734948418,-1.23200347970807,FALSE
-0.895166298840195,0.350228478678131,0.350228478678131,TRUE
0.130315505899489,-0.137579581182907,-0.315700054170456,FALSE
0.174682760611176,0.400881867040071,0.400881867040071,TRUE
0.257134150248021,-0.906378995284437,-0.906378995284437,TRUE
0.243781290017068,-0.198840252562068,-0.198840252562068,TRUE
-0.835459915921092,-0.999154704327225,-0.999154704327225,TRUE
-0.844714775681496,-1.1838104344236,-1.1838104344236,TRUE
0.374189379625022,-0.331398650181689,-0.331398650181689,TRUE
0.660607184749097,0.168024801248484,0.168024801248484,TRUE
-0.708180249668658,-0.913005530683512,-0.913005530683512,TRUE
0.567060144618154,-0.17505812828446,-0.17505812828446,TRUE
-0.0270998417399824,-1.83044612088624,-1.83044612088624,TRUE
0.978530210908502,-0.446737251934726,-0.446737251934726,TRUE
-0.00179009092971683,1.17066727472609,0.952848473501362,FALSE
0.124521070159972,-1.15141589767973,-1.15141589767973,TRUE
-0.243485958781093,-1.19293202004669,-1.19293202004669,TRUE
0.0372743946500123,-0.21986145850709,-0.21986145850709,TRUE
-0.851432415656745,0.534670732983126,-0.174945594445712,FALSE
0.0769446883350611,1.23610916552029,1.23610916552029,TRUE
0.922122001647949,2.65374072860382,-0.431592781758358,FALSE
0.0556202791631222,0.800893238074751,0.0242896913459327,FALSE
-0.125681096222252,0.671453526553663,0.671453526553663,TRUE
-0.935466006863862,2.02792411706594,2.02792411706594,TRUE
-0.924531638622284,-0.300924303869464,-0.300924303869464,TRUE
-0.905303412117064,-0.213349405510672,-0.213349405510672,TRUE
-0.678081928752363,0.253270149612449,-0.0528913738717466,FALSE
-0.0618052133359015,-1.42008804484053,-1.42008804484053,TRUE
0.611847949679941,-1.83543665542799,-1.83543665542799,TRUE
-0.438804967794567,1.80678937403827,-0.184268914374016,FALSE
0.509567970409989,-0.574995742510381,-0.574995742510381,TRUE
0.043651629704982,-0.457880856793051,-1.86461704676392,FALSE
-0.422105613630265,-0.992955765989436,-0.992955765989436,TRUE
-0.965245597064495,0.144072596665995,0.144072596665995,TRUE
0.336699059698731,0.591140522435689,0.591140522435689,TRUE
-0.866048070602119,-0.228611237873408,-0.228611237873408,TRUE
0.672772853635252,0.0147046935473733,0.0147046935473733,TRUE
-0.729313688352704,0.951392914928735,0.951392914928735,TRUE
0.311756216920912,-0.0107680770137928,-0.0107680770137928,TRUE
0.675895457621664,-0.561343472177005,-0.561343472177005,TRUE
-0.484704007860273,-0.0606100814465088,-0.583640669137996,FALSE
-0.728009429760277,-0.842326346047997,-0.842326346047997,TRUE
0.526976828463376,0.101888083639531,0.101888083639531,TRUE
-0.576007533352822,-0.897925784148349,-0.897925784148349,TRUE
-0.464060801547021,1.39392544527667,-0.704287225146179,FALSE
0.063662389293313,-2.48652390438096,-2.48652390438096,TRUE
-0.0517662651836872,0.401294135810678,0.401294135810678,TRUE
-0.25311267003417,-0.488027222960909,-0.488027222960909,TRUE
0.550699857063591,1.9871488081498,-1.17789136221902,FALSE
0.116407940164208,-0.234463430687309,-0.234463430687309,TRUE
-0.689526757691056,0.481837360399392,0.481837360399392,TRUE
0.978836896829307,0.386893969204339,0.0968815812460447,FALSE
-0.511107139289379,0.247672409336777,0.247672409336777,TRUE
-0.739242975600064,0.518119835350654,-0.219515587913003,FALSE
-0.574637729208916,1.99741373388409,1.99741373388409,TRUE
-0.239991503302008,0.927508823680672,-1.14609504368999,FALSE
-0.280757662374526,0.19642414887758,0.19642414887758,TRUE
-0.394675902090967,1.79026621898744,0.327249969745338,FALSE
-0.911200572736561,0.583197749189959,0.583197749189959,TRUE
0.869566705543548,0.650333599101656,0.650333599101656,TRUE
0.137434059754014,1.2450301486185,1.2450301486185,TRUE
-0.558394509833306,0.161106626019968,0.161106626019968,TRUE
0.755922350566834,0.725490691457639,0.725490691457639,TRUE
-0.0654223873279989,-0.274480218132268,-1.12022151802517,FALSE
0.0846996293403208,0.124836065396146,-0.825764854661655,FALSE
0.568796347826719,0.0396426273274589,0.0396426273274589,TRUE
0.29574054479599,-0.63973303753229,-1.54881651115628,FALSE
-0.710213705897331,2.03465321892986,0.808753043765921,FALSE
-0.356725245714188,-0.558897599388836,-0.558897599388836,TRUE
0.902111165225506,-0.355779410672021,-0.355779410672021,TRUE
-0.623603018000722,1.32441739035745,1.32441739035745,TRUE
0.500808496959507,-0.0206222292289781,-0.0206222292289781,TRUE
-0.0816830494441092,1.16812642718924,1.16812642718924,TRUE
-0.71726990211755,-0.607357120914811,-0.607357120914811,TRUE
-0.589613847900182,-0.0128416593054387,-0.0128416593054387,TRUE
0.350586999207735,-0.250936878426421,-1.35011322691241,FALSE
-0.723939578980207,-0.969113640406662,-0.969113640406662,TRUE
-0.168912598397583,-0.30331195336701,-0.30331195336701,TRUE
-0.0975059363991022,-0.655267139665184,-0.655267139665184,TRUE
0.245893139392138,0.857447324947049,0.290955961767677,FALSE
-0.497651405166835,-0.290983583023627,-0.290983583023627,TRUE
-0.0716930725611746,-0.0827812044442989,-1.07861899600018,FALSE
-0.668981541879475,-0.827844692804802,-0.827844692804802,TRUE
0.715612906962633,0.215199005610929,0.215199005610929,TRUE
-0.686896205414087,-1.61193635690363,-1.61193635690363,TRUE
-0.823336732573807,-2.94987178428323,-2.94987178428323,TRUE
0.786835543811321,1.88010634326583,-0.802389842175159,FALSE
-0.398758983239532,0.757261697422699,0.757261697422699,TRUE
0.504173342138529,0.634728634060444,0.634728634060444,TRUE
-0.196786704007536,-2.23650826580299,-2.23650826580299,TRUE
-0.102883787825704,0.677129117027189,0.677129117027189,TRUE
-0.680652039591223,0.519814270578053,0.519814270578053,TRUE
-0.710968297440559,-0.0776550413999491,-0.0776550413999491,TRUE
-0.701639215927571,0.825038762653747,0.825038762653747,TRUE
0.0288685197010636,1.1205690307062,1.1205690307062,TRUE
-0.0143453874625266,-0.122163599186946,-0.122163599186946,TRUE
0.232685537077487,1.94533707765883,0.660152576360034,FALSE
-0.105154218617827,0.988362699499805,0.988362699499805,TRUE
-0.888646569568664,1.22438538128579,1.22438538128579,TRUE
-0.989207380916923,-0.315117614832637,-0.315117614832637,TRUE
-0.556331597734243,-0.131122855661501,-2.00607830967004,FALSE
0.701926447916776,-0.922585422453901,-0.922585422453901,TRUE
-0.465307587757707,0.407369085480355,0.407369085480355,TRUE
0.197200546506792,0.264011434380507,0.264011434380507,TRUE
0.217199394479394,0.0912835539416647,-1.71511380432561,FALSE
0.984316880814731,-0.680687428865753,-0.680687428865753,TRUE
-0.617620078381151,-0.231969495130984,-0.231969495130984,TRUE
0.506781169213355,1.98511178276459,1.98511178276459,TRUE
-0.515225325711071,-0.929159357105225,-0.929159357105225,TRUE
-0.345095559954643,-0.406090232626196,-0.406090232626196,TRUE
-0.992929010652006,-1.40343255381246,-1.40343255381246,TRUE
0.994848287198693,-1.24072906757593,-1.24072906757593,TRUE
-0.123880991246551,-0.286765201435186,-0.286765201435186,TRUE
0.995377489831299,-0.391287301787077,-0.391287301787077,TRUE
-0.606561661697924,-0.616901564232573,-0.616901564232573,TRUE
-0.777046408504248,-0.773844309532882,-0.773844309532882,TRUE
-0.498527098912746,-0.196626923218971,-2.1669918070516,FALSE
0.360953206196427,1.13402054312043,1.13402054312043,TRUE
0.15450859349221,-0.357801185526678,-0.357801185526678,TRUE
-0.167305407579988,-1.2832038636231,-1.2832038636231,TRUE
0.458362487144768,-1.06905180450069,-1.06905180450069,TRUE
0.148379466030747,-2.00434764907113,-2.00434764907113,TRUE
0.155270298011601,-1.71051632221807,-1.71051632221807,TRUE
0.179998254869133,-0.747420182762966,-0.747420182762966,TRUE
-0.554143319837749,-0.976415461234376,-0.976415461234376,TRUE
-0.79301540274173,-1.14902611060112,-1.14902611060112,TRUE
0.47301205387339,1.98924365380742,1.98924365380742,TRUE
0.224807512480766,1.7511310826985,1.7511310826985,TRUE
0.902424721047282,2.56440930061295,2.56440930061295,TRUE
0.919751731213182,0.776495901541338,0.776495901541338,TRUE
0.489672100171447,-0.161248544839263,-0.161248544839263,TRUE
-0.130339708644897,-1.04326069445062,-1.30267428394953,FALSE
-0.650449725333601,-1.10076626213621,-1.10076626213621,TRUE
-0.129423862323165,-0.496873947470779,-0.496873947470779,TRUE
0.52491637552157,1.28052092659645,1.28052092659645,TRUE
0.838058622088283,0.666470562339114,0.666470562339114,TRUE
0.813395165838301,0.889500197272317,0.889500197272317,TRUE
0.631025657989085,-0.187121427736611,-0.297869271266027,FALSE
-0.600494114682078,-1.55363634292591,-1.55363634292591,TRUE
-0.900748829357326,0.326402671779581,0.326402671779581,TRUE
-0.0421029487624764,-0.214611972064497,-0.214611972064497,TRUE
0.180786737706512,-0.303958307149332,-0.303958307149332,TRUE
-0.806759528350085,2.18417322839228,2.18417322839228,TRUE
0.901780469808728,0.869691283218553,0.869691283218553,TRUE
-0.674513722769916,-0.228406203687321,-0.228406203687321,TRUE
0.843012525234371,-1.90344641952332,-1.90344641952332,TRUE
-0.744449854362756,-0.286641470723756,-0.286641470723756,TRUE
0.325479181017727,0.990388920100186,0.990388920100186,TRUE
0.568083854857832,0.37282099271425,0.37282099271425,TRUE
0.529226323589683,0.272107368015517,0.272107368015517,TRUE
0.345140621066093,1.04509363912809,-0.208088612873713,FALSE
-0.768668195232749,-0.169009987214824,-0.169009987214824,TRUE
0.702602975070477,-0.345802025216759,-0.345802025216759,TRUE
0.235923189669847,-0.253966133668967,-0.253966133668967,TRUE
0.672823111992329,0.734512927460703,0.734512927460703,TRUE
-0.660143550485373,-0.269348130964323,-0.269348130964323,TRUE
-0.979437559843063,0.760301142439061,0.760301142439061,TRUE
-0.353060537483543,-1.2281836193586,-1.2281836193586,TRUE
-0.460634551011026,-1.27106502138202,-1.85658185826634,FALSE
0.650522712152451,0.127383608306443,0.127383608306443,TRUE
0.867323474027216,0.760383157988027,-0.20842510763321,FALSE
-0.744417032692581,-0.407652916022205,-0.407652916022205,TRUE
0.826675212476403,-0.577421344918043,-0.577421344918043,TRUE
0.210467895492911,-2.83937616690889,-2.83937616690889,TRUE
-0.199429667089134,0.374320874220963,0.374320874220963,TRUE
0.331590606831014,-0.902854978742815,-0.902854978742815,TRUE
0.535198554396629,0.402574906183067,-0.76034070044251,FALSE
0.0437914002686739,1.4272117229534,1.4272117229534,TRUE
-0.210984965786338,-0.495919045927329,-0.495919045927329,TRUE
0.931573667097837,0.696725381553881,0.696725381553881,TRUE
-0.902028918731958,-0.152545773297634,-0.22192460273239,FALSE
-0.693383456673473,0.368604635711658,0.368604635711658,TRUE
0.393678131047636,-1.15579938527956,-1.22822780912991,FALSE
0.455571746453643,0.417823594928106,0.417823594928106,TRUE
-0.783241169061512,1.30496154444897,-0.362884622916376,FALSE
-0.07086290884763,1.79671185562111,-0.0403492698725768,FALSE
0.284251072444022,-1.18738065485708,-1.18738065485708,TRUE
-0.205778124276549,0.533685008357217,-0.0762502507946752,FALSE
0.980860514100641,-0.508024170765753,-0.508024170765753,TRUE
0.357417619787157,0.522720628103725,-1.23986666460124,FALSE
-0.369363084901124,-0.178463862456432,-0.178463862456432,TRUE
-0.692461479920894,-0.248033265601507,-0.248033265601507,TRUE
-0.39749652845785,0.682099496739719,0.682099496739719,TRUE
-0.810968938749284,0.746201526735843,0.746201526735843,TRUE
-0.94624898629263,0.279077037786067,-0.505369887750267,FALSE
-0.379033391363919,0.46404938204628,0.46404938204628,TRUE
0.484877737239003,0.378460412533289,-1.54365870306588,FALSE
0.920184424612671,0.278374001552994,0.278374001552994,TRUE
-0.168394674547017,0.0912301601069542,0.0912301601069542,TRUE
0.0444708145223558,0.915610225764827,0.915610225764827,TRUE
-0.864960542414337,0.709899292255341,0.709899292255341,TRUE
0.259683610871434,0.793932838572023,0.78960679651976,FALSE
-0.293172425590456,1.1069684984941,1.1069684984941,TRUE
-0.150570695754141,0.549337333014554,0.549337333014554,TRUE
0.92753758141771,-0.152998328694666,-0.152998328694666,TRUE
0.361996973864734,-1.08947042324526,-1.26625963195404,FALSE
0.436927768867463,-0.488032453801593,-0.488032453801593,TRUE
-0.658740469254553,-0.869954917300795,-0.869954917300795,TRUE
-0.592781821731478,-0.298508586975253,-0.298508586975253,TRUE
0.753099423833191,-0.525294572640387,-0.525294572640387,TRUE
0.675045051146299,-0.196685815876952,-0.637104980710363,FALSE
0.441254084929824,-1.02389991827425,-1.02389991827425,TRUE
-0.437873257789761,-0.622302116573955,-0.622302116573955,TRUE
-0.580018206499517,0.35558715707793,0.35558715707793,TRUE
-0.0116993607953191,0.213605953502618,-0.793424833520022,FALSE
0.0435056164860725,-0.404069681572142,-0.404069681572142,TRUE
-0.560336376540363,1.01282233205102,1.01282233205102,TRUE
0.526213404722512,-1.64112944133307,-1.64112944133307,TRUE
-0.950960693880916,0.482758608560415,-0.0502489767645623,FALSE
0.422971890307963,1.56983056712062,1.56983056712062,TRUE
0.681775198318064,-0.407847758248619,-0.407847758248619,TRUE
0.861642144154757,0.387584918040847,0.010704375169905,FALSE
0.324183294549584,-0.558288003324279,-0.558288003324279,TRUE
-0.460115561261773,-0.0220150362400862,-0.0220150362400862,TRUE
-0.563533079344779,0.815603462122397,-0.783850951122933,FALSE
0.735636342316866,-0.914014481393565,-0.914014481393565,TRUE
-0.950856896582991,-0.554820797749138,-0.554820797749138,TRUE
0.700053448788822,0.532223347384848,-0.903302610637793,FALSE
0.0478661539964378,0.415709689724458,0.415709689724458,TRUE
-0.129074596334249,0.806859181812312,0.806859181812312,TRUE
0.862589492928237,1.25274819689651,1.08887996710566,FALSE
-0.67089920816943,0.769852741781516,0.769852741781516,TRUE
-0.24242321588099,-1.07763260721319,-1.07763260721319,TRUE
-0.723910125903785,0.153781366543957,0.153781366543957,TRUE
-0.700557845644653,-0.399087420248963,-0.399087420248963,TRUE
0.352894494775683,-0.00585749811279422,-0.00585749811279422,TRUE
0.124232311733067,0.917362355389143,0.917362355389143,TRUE
-0.0567031144164503,0.276155443869339,0.276155443869339,TRUE
0.62220033723861,0.155188360208886,0.155188360208886,TRUE
0.924777064472437,-0.120114745397783,-0.120114745397783,TRUE
0.0308197680860758,0.397018504856981,0.397018504856981,TRUE
0.407445539254695,-1.17862518855815,-1.17862518855815,TRUE
-0.638240979984403,-0.421548024007117,-0.421548024007117,TRUE
-0.29006610577926,1.61657603604283,1.61657603604283,TRUE
-0.900194421410561,0.616122843297705,-0.0782464873219648,FALSE
-0.694892594590783,-0.9617940267648,-1.5827634676954,FALSE
-0.801456562709063,-1.22855665934927,-1.22855665934927,TRUE
-0.439703847747296,-0.959330253589292,-0.959330253589292,TRUE
-0.225099595729262,0.580156856563299,0.580156856563299,TRUE
0.268317572772503,0.433158964582613,0.433158964582613,TRUE
0.41412721760571,-0.568582303141119,-0.995564403263049,FALSE
-0.347963362466544,-0.368684340898934,-0.368684340898934,TRUE
0.930366630200297,0.978228069525606,0.978228069525606,TRUE
0.392908894922584,-0.307073609966018,-0.307073609966018,TRUE
-0.677843611687422,-0.0584092798451658,-0.0584092798451658,TRUE
-0.261875516735017,0.352533747158679,0.352533747158679,TRUE
-0.39556448161602,-0.182327630508894,-1.27914094552602,FALSE
-0.0840684650465846,-0.735026404402801,-0.735026404402801,TRUE
0.646565492730588,-0.41294127515641,-1.29899642539878,FALSE
-0.534921298269182,-1.08100043519868,-1.08100043519868,TRUE
-0.195355549454689,0.469312616007674,-0.273474476684454,FALSE
0.943225605878979,1.33204012251754,1.33204012251754,TRUE
-0.751158508006483,0.244262635869097,0.244262635869097,TRUE
0.260580153204501,0.81272922619384,0.81272922619384,TRUE
0.407734011765569,-0.651135024934329,-0.651135024934329,TRUE
0.182400568388402,-0.140308776263568,-0.140308776263568,TRUE
0.993032542522997,-0.13611215659361,-0.13611215659361,TRUE
-0.909327797126025,-1.43064062509921,-1.43064062509921,TRUE
0.980145075824112,0.08889294253109,-0.79685342332708,FALSE
0.490612618625164,0.479237258969012,0.479237258969012,TRUE
-0.126500804442912,0.683406455538803,0.683406455538803,TRUE
-0.693986902479082,1.3156540407747,0.343170309743907,FALSE
-0.102269649039954,-1.4726494367775,-1.4726494367775,TRUE
-0.627350574824959,0.617651459020608,0.437213652427763,FALSE
-0.146902834996581,0.717074072832601,0.717074072832601,TRUE
0.641559733077884,-0.210025808024777,-0.210025808024777,TRUE
-0.899242171552032,0.602459332748625,0.602459332748625,TRUE
-0.349235696718097,-1.4145324747417,-1.4145324747417,TRUE
0.684823859017342,0.214394673940768,-0.0597345451908579,FALSE
-0.91960041411221,-3.12908819139171,-3.12908819139171,TRUE
0.583745922427624,0.31205830314547,-1.75379726475207,FALSE
0.923256875015795,1.60156345500434,1.60156345500434,TRUE
0.321840974967927,1.54198702770824,1.54198702770824,TRUE
-0.982565161772072,-2.6596693797359,-2.6596693797359,TRUE
-0.0684215514920652,0.535026842684138,0.535026842684138,TRUE
0.433227697387338,-0.349720994346983,-0.349720994346983,TRUE
-0.943635780364275,-0.0250080580964582,-0.0250080580964582,TRUE
0.690965117421001,-2.2161334557135,-2.2161334557135,TRUE
0.492830818053335,0.385040501175137,0.128002504049283,FALSE
-0.471938471309841,-0.526720687742884,-0.526720687742884,TRUE
0.491827352438122,0.373889488898866,0.373889488898866,TRUE
0.343164942692965,-0.191218200356621,-0.191218200356621,TRUE
-0.655894533265382,-1.02543755537228,-1.02543755537228,TRUE
0.339432936627418,0.333196336107161,0.333196336107161,TRUE
0.860708063002676,0.595069071311139,0.595069071311139,TRUE
0.701949516776949,0.0543192874307289,0.0543192874307289,TRUE
0.562146470416337,0.567101587438083,0.567101587438083,TRUE
0.371684662532061,-0.464010628735977,-0.464010628735977,TRUE
0.182738224044442,1.28480081505999,1.28480081505999,TRUE
-0.193453566171229,-0.35797228180566,-0.35797228180566,TRUE
-0.743303774856031,-0.579651889845945,-0.579651889845945,TRUE
0.640328928828239,1.04159278248064,1.04159278248064,TRUE
0.433440944645554,1.11488218107788,1.11488218107788,TRUE
0.576649704948068,0.680655637101081,0.680655637101081,TRUE
-0.963367997668684,0.220506659926104,0.220506659926104,TRUE
-0.65101971803233,1.5948859846481,-2.39122398897229,FALSE
0.197297936771065,-1.0106408939135,-1.0106408939135,TRUE
-0.838722354266793,1.1377699929415,0.944323571486978,FALSE
0.414631883613765,1.71439383448494,1.71439383448494,TRUE
0.127337548416108,0.0546095741367307,0.0546095741367307,TRUE
-0.434384181629866,0.585722003945402,0.585722003945402,TRUE
-0.215886468533427,0.609702193642644,0.258120818631158,FALSE
0.345456335693598,1.19358200831037,-0.548026711622977,FALSE
-0.675640665460378,-0.858810426620774,-0.858810426620774,TRUE
-0.782996193040162,0.895706193348967,0.895706193348967,TRUE
0.0668884599581361,-1.70894706616893,-1.70894706616893,TRUE
-0.793601799290627,2.07690354539009,0.172215159503044,FALSE
-0.813163829501718,-0.571339759295446,-0.571339759295446,TRUE
0.279850284103304,-0.316190965486705,-0.316190965486705,TRUE
0.128084874246269,0.258885176649788,-0.287694905922889,FALSE
-0.388926960993558,-1.25031206020367,-1.25031206020367,TRUE
-0.467981937341392,-0.262894843235988,-0.723090852254389,FALSE
0.26500157918781,0.0614874404655674,0.0614874404655674,TRUE
0.661515667103231,-0.339967488178091,-0.339967488178091,TRUE
-0.897288769483566,2.02629406134448,-0.0558260657035301,FALSE
0.984670072328299,-1.78676065095644,-1.78676065095644,TRUE
-0.955825614277273,-0.105388415641915,-0.105388415641915,TRUE
-0.640322221908718,1.17884728859329,-0.0864712721110291,FALSE
-0.342615850269794,-0.836164804463538,-0.836164804463538,TRUE
0.709791433531791,-0.138951121805986,-0.138951121805986,TRUE
-0.631279373541474,1.94328489677314,-0.622541704479099,FALSE
0.590713405050337,-1.86734559765039,-1.86734559765039,TRUE
0.717704276554286,-0.80359786515808,-0.80359786515808,TRUE
-0.0559609322808683,-1.19840856257805,-1.19840856257805,TRUE
0.296405678614974,0.62952138428992,0.62952138428992,TRUE
-0.34991663089022,-0.866128522960584,-0.866128522960584,TRUE
-0.0677250837907195,0.467805602966812,0.467805602966812,TRUE
0.88481456739828,-0.645806382206571,-0.645806382206571,TRUE
-0.509071402717382,-0.152525559658479,-1.36473363304489,FALSE
-0.955085881520063,0.856214879376642,0.0317768733169308,FALSE
0.934143661055714,0.137003753628528,0.137003753628528,TRUE
-0.479902286082506,-1.94070545396635,-1.94070545396635,TRUE
0.308214433025569,-0.535887467461224,-0.809398778237112,FALSE
-0.849237524904311,0.713595097676634,0.234239931509358,FALSE
0.938492198009044,1.86014831963883,1.86014831963883,TRUE
0.837078647688031,-1.11482614497505,-1.11482614497505,TRUE
0.736305072437972,-0.228621036089534,-0.228621036089534,TRUE
-0.151242050342262,-0.0815898798548839,-0.0815898798548839,TRUE
0.562063951976597,-0.732566487362174,-0.732566487362174,TRUE
-0.400188214611262,-1.38263282305576,-1.38263282305576,TRUE
-0.421094423159957,1.83879660034406,1.83879660034406,TRUE
0.998547666240484,1.47833445941722,1.47833445941722,TRUE
0.97407441586256,-1.40678671660781,-1.40678671660781,TRUE
-0.0399073176085949,-1.88397213212785,-1.88397213212785,TRUE
0.524550132453442,-0.277366227607279,-0.277366227607279,TRUE
-0.342776149976999,0.430427805191253,0.430427805191253,TRUE
-0.527522305492312,-0.128786668054707,-0.128786668054707,TRUE
0.235720060765743,1.1292645954138,1.1292645954138,TRUE
-0.319101469125599,-0.246528493011147,-0.246528493011147,TRUE
-0.883217944763601,-1.16554781579066,-1.16554781579066,TRUE
0.963891644496471,1.51988229295041,1.51988229295041,TRUE
0.376080243382603,-0.234026743812637,-0.234026743812637,TRUE
0.724364441819489,-0.283973587038927,-0.784540661183284,FALSE
-0.0766090326942503,-0.263158284120996,-0.263158284120996,TRUE
-0.747945602983236,0.0560043037582182,0.0560043037582182,TRUE
0.360590890515596,-2.31866188966679,-2.31866188966679,TRUE
-0.960102429613471,0.683297132017777,0.683297132017777,TRUE
-0.674082720652223,0.721231898711608,-0.67939633341417,FALSE
0.79163167020306,0.629245190810868,0.629245190810868,TRUE
-0.693684510886669,-0.411125620176541,-0.658019293864502,FALSE
-0.482716812752187,0.0993084268808665,0.0993084268808665,TRUE
-0.511950639542192,-1.43491267164449,-1.43491267164449,TRUE
-0.376270185224712,0.359780354270464,0.359780354270464,TRUE
-0.557506620883942,-0.817055357054789,-0.817055357054789,TRUE
-0.938906314317137,1.31689292485862,1.31689292485862,TRUE
0.806073218118399,-0.9258235679908,-0.9258235679908,TRUE
0.918794928584248,-2.05908538293546,-2.05908538293546,TRUE
0.885697322897613,0.172659183962971,-0.0583640451901847,FALSE
-0.0933999200351536,-1.63055613264585,-1.63055613264585,TRUE
-0.124669995158911,-0.927846619109304,-0.927846619109304,TRUE
-0.899667704477906,0.804032290142514,-0.183167317158162,FALSE
-0.280357463285327,1.8723317486393,-0.151614769827921,FALSE
0.793288129381835,-0.262678090014843,-0.262678090014843,TRUE
-0.25787366554141,0.971651297680579,0.971651297680579,TRUE
0.00657002255320549,-1.37736386169196,-1.37736386169196,TRUE
0.0551986121572554,1.73050131428387,1.73050131428387,TRUE
-0.659459869842976,-0.00508718145513425,-0.00508718145513425,TRUE
0.0771975535899401,-0.779880243419497,-0.779880243419497,TRUE
-0.779013109859079,0.397543921415631,-0.644419619223862,FALSE
0.228210068773478,-0.809248936707142,-0.809248936707142,TRUE
0.0899528539739549,0.050323030248645,0.050323030248645,TRUE
-0.544742614962161,0.101772041721814,0.101772041721814,TRUE
0.803017305210233,1.16912354606323,-0.781372921136103,FALSE
-0.602947126608342,-0.566591093897041,-0.566591093897041,TRUE
-0.156375764869153,-0.375340288323561,-0.375340288323561,TRUE
0.768723716028035,0.123993538996108,0.123993538996108,TRUE
-0.523598306812346,0.897374477733325,0.897374477733325,TRUE
-0.416738803498447,1.89559699317342,0.188105486356753,FALSE
0.752790539059788,1.58218645567045,1.58218645567045,TRUE
0.238144950009882,0.960255353783174,-0.224260839154788,FALSE
0.714597507379949,-1.90307697710446,-1.90307697710446,TRUE
-0.045431334991008,0.947324753875237,0.947324753875237,TRUE
0.788461919873953,0.753420372173012,0.753420372173012,TRUE
-0.661861286498606,-0.697797127021826,-0.741664430606325,FALSE
0.242140275426209,-0.564930211034253,-0.564930211034253,TRUE
0.445521059446037,-1.36915034494198,-1.36915034494198,TRUE
-0.619567673187703,-0.0125469747796106,-0.980080361865213,FALSE
0.137431004550308,0.0906300156783073,-0.415431332879817,FALSE
0.343062655068934,-1.75355046064458,-1.75355046064458,TRUE
0.838421797379851,-1.58133763297504,-1.58133763297504,TRUE
-0.348880604375154,0.174485077417376,0.174485077417376,TRUE
0.0935041406191885,-1.02688393836773,-1.02688393836773,TRUE
-0.99001764273271,-0.299216322369481,-0.299216322369481,TRUE
-0.259767717216164,1.00771668611063,1.00771668611063,TRUE
0.275242849253118,-0.42591120128335,-0.42591120128335,TRUE
0.219214020296931,0.127064314826948,-1.05839965003638,FALSE
0.636584338266402,0.615771024583157,0.615771024583157,TRUE
-0.764216406736523,-1.12465771102114,-1.29720147388242,FALSE
0.32671534223482,1.24267702194518,-0.829073430273456,FALSE
-0.596785489469767,0.917015357279716,0.917015357279716,TRUE
0.173719082958996,1.27296529299446,-0.847301808931937,FALSE
0.390139957424253,-0.42620110290016,-0.42620110290016,TRUE
0.0565762957558036,-1.46431958960135,-1.46431958960135,TRUE
-0.260956979822367,0.511162949780878,0.306202128122618,FALSE
0.396944811102003,0.618532251784249,0.618532251784249,TRUE
-0.05259108543396,2.54036862385644,2.54036862385644,TRUE
-0.538384303916246,1.71949292604995,1.71949292604995,TRUE
-0.0917306067422032,-0.464882764513658,-0.464882764513658,TRUE
-0.841616161633283,-1.00677729019296,-1.00677729019296,TRUE
-0.484638852532953,0.620988963443898,0.620988963443898,TRUE
0.108161001466215,1.99324249254339,-0.570515444184433,FALSE
-0.956480413675308,-1.18313396550829,-1.18313396550829,TRUE
-0.577795872464776,-0.780501608586493,-0.780501608586493,TRUE
0.272786784451455,1.74769498790242,1.74769498790242,TRUE
0.433947542216629,1.83718698216698,1.83718698216698,TRUE
0.553724810946733,0.194556414446477,0.194556414446477,TRUE
-0.853582869283855,-1.62023028423844,-1.62023028423844,TRUE
-0.802503257058561,-0.542570527423244,-2.37498614160957,FALSE
0.892791120801121,1.16741884047502,1.13308270961088,FALSE
0.861766815651208,2.15373357487731,1.06322316087704,FALSE
0.842903083190322,-0.0158765401725334,-0.379907282555215,FALSE
0.299877296667546,-0.631445133964004,-0.631445133964004,TRUE
-0.687299267854542,0.30528731624952,0.30528731624952,TRUE
0.820287337526679,0.144878603892084,0.144878603892084,TRUE
0.844123775605112,-0.909335306190533,-0.909335306190533,TRUE
-0.661518772132695,0.591884173719186,0.591884173719186,TRUE
-0.853265368845314,1.39044430779123,1.39044430779123,TRUE
0.132457862142473,0.0131204272854507,-2.0642553710307,FALSE
-0.269189406186342,0.625750200559898,0.625750200559898,TRUE
-0.0796667621470988,0.252085033197336,0.252085033197336,TRUE
-0.0705261752009392,0.461566093810851,0.461566093810851,TRUE
0.557814216241241,-0.21362309040986,-0.874938548515266,FALSE
0.647332752589136,1.19787605791361,-0.250570213789226,FALSE
-0.435289895627648,0.231803133441912,-1.53788372174715,FALSE
0.459956628270447,-0.502841451950738,-0.502841451950738,TRUE
-0.00805662805214524,0.630457130487061,0.630457130487061,TRUE
-0.867463397793472,0.957297525780924,0.957297525780924,TRUE
-0.924704338889569,-0.0744828631416607,-0.0744828631416607,TRUE
-0.524829851929098,-2.67816441082093,-2.67816441082093,TRUE
-0.563207779545337,1.63616438658732,1.63616438658732,TRUE
-0.155227450188249,-0.750630548636383,-0.750630548636383,TRUE
0.099503266159445,-0.349143907623776,-0.349143907623776,TRUE
0.427475209347904,1.61863073979497,1.61863073979497,TRUE
-0.520011782646179,-1.89803988850216,-1.89803988850216,TRUE
0.791364026255906,-1.1065443604311,-1.1065443604311,TRUE
-0.0347524238750339,-0.749450708751393,-0.749450708751393,TRUE
-0.474305996205658,-1.31288137012789,-1.31288137012789,TRUE
-0.360162479337305,1.10328832396475,1.10328832396475,TRUE
0.32860394846648,1.26449613364349,1.26449613364349,TRUE
0.456102722790092,0.500876131100523,0.500876131100523,TRUE
0.142871901858598,-0.439405825726849,-0.439405825726849,TRUE
0.757390152662992,-0.423679975612137,-2.29142750276276,FALSE
-0.181593442335725,-0.568073072207334,-1.65236977680908,FALSE
-0.58920842083171,-0.524706366281828,-1.57125070163983,FALSE
-0.0583591656759381,0.482825593869976,0.482825593869976,TRUE
-0.241184449288994,0.909263365392755,0.909263365392755,TRUE
-0.504870075266808,-0.456577687018755,-0.456577687018755,TRUE
0.850065051577985,0.318990398966857,0.318990398966857,TRUE
-0.0676505868323147,-2.38579275089487,-2.38579275089487,TRUE
-0.972116633318365,0.075836973157585,0.075836973157585,TRUE
0.88644947623834,-0.878441856374896,-0.878441856374896,TRUE
-0.250908689107746,1.09853317980309,1.09853317980309,TRUE
-0.983916928991675,1.18582440763367,0.476799443153048,FALSE
0.961049006786197,-2.19649538110396,-2.19649538110396,TRUE
-0.244919888209552,0.92231751847207,-2.24435886762858,FALSE
0.971735109575093,-0.565728393717844,-0.565728393717844,TRUE
-0.720767218619585,-0.163941021677803,-2.92429113218381,FALSE
0.124436206184328,0.898500827015439,0.898500827015439,TRUE
0.588720388710499,0.68916731902298,0.68916731902298,TRUE
-0.612197262700647,-0.819023245342681,-0.819023245342681,TRUE
0.421397006139159,0.320066756976218,0.320066756976218,TRUE
0.131416040007025,-0.467075231215858,-0.467075231215858,TRUE
-0.979768533725291,1.25185533604649,-0.898641835997367,FALSE
-0.486098264344037,-1.57147258552999,-1.57147258552999,TRUE
-0.0580370342358947,0.819754452082411,0.819754452082411,TRUE
0.853725494351238,1.39109608819633,0.727129908185823,FALSE
0.990583957638592,-2.60952500918578,-2.60952500918578,TRUE
-0.580035399179906,0.647746596960509,0.647746596960509,TRUE
0.090373816434294,-0.362979582071462,-0.362979582071462,TRUE
0.290785744786263,0.110221751018043,0.110221751018043,TRUE
0.80221596127376,-0.270074147559846,-0.270074147559846,TRUE
0.4646434946917,0.692097306933716,-1.52534163542218,FALSE
0.219421403948218,0.928280305471999,0.928280305471999,TRUE
-0.551255732774734,0.593130101339695,0.593130101339695,TRUE
0.832342026755214,-0.106292768822515,-0.106292768822515,TRUE
0.605522049590945,-0.42412912886889,-0.42412912886889,TRUE
-0.375182774849236,-0.14031375201881,-0.14031375201881,TRUE
-0.545497607439756,-0.227291151311803,-0.227291151311803,TRUE
0.315190407913178,0.205061938233205,0.205061938233205,TRUE
0.471462312620133,-0.824595488543724,-0.824595488543724,TRUE
-0.069811490830034,0.584580583678504,0.584580583678504,TRUE
0.727210658602417,-0.998298665870284,-0.998298665870284,TRUE
0.350001166574657,-1.48428150612725,-1.48428150612725,TRUE
-0.677064222283661,0.25777748308749,-3.28937584855757,FALSE
-0.975819386541843,0.415290004058814,0.415290004058814,TRUE
0.732136054895818,1.02541957291262,0.213093639533192,FALSE
-0.798574424348772,0.726076067920901,0.726076067920901,TRUE
-0.375535510946065,0.219787376146357,-0.131452234665525,FALSE
-0.131009893957525,0.691599611796066,-0.671879471327625,FALSE
0.231512128375471,-0.980497735371133,-0.980497735371133,TRUE
-0.321551886387169,-1.14060970386147,-1.14060970386147,TRUE
0.159956205636263,-1.21548799679483,-1.21548799679483,TRUE
0.659349605441093,0.0447285363233251,0.0447285363233251,TRUE
-0.330763708800077,0.661470374680939,-1.45676385275197,FALSE
-0.235962007660419,0.906392247142644,0.172284600439745,FALSE
0.211379869375378,1.48370145305015,1.48370145305015,TRUE
-0.00852821581065655,0.329200587574838,0.329200587574838,TRUE
-0.7814642325975,-0.128191449344178,-0.128191449344178,TRUE
0.69185659987852,-0.661276942989563,-0.661276942989563,TRUE
-0.10828692978248,0.254068219646731,0.0332240411790732,FALSE
0.500751809682697,-0.0643552748031504,-1.33429768089279,FALSE
0.591077239252627,-0.325129316662193,-0.325129316662193,TRUE
-0.218602285720408,-0.677023065282562,-0.677023065282562,TRUE
-0.970304222311825,-1.0058648980287,-1.06872802248799,FALSE
0.486829653382301,-0.982946998026845,-0.982946998026845,TRUE
-0.863229642622173,1.46883036183792,1.46883036183792,TRUE
0.0640412615612149,0.250617833293516,0.250617833293516,TRUE
-0.754739172291011,-0.430071756633296,-1.72492124772187,FALSE
0.351539998315275,-1.57919107955978,-1.57919107955978,TRUE
-0.887959864456207,0.192863736910639,0.192863736910639,TRUE
0.596018771640956,-0.497300055180433,-0.497300055180433,TRUE
0.325209929142147,-0.0858915513421521,-0.0858915513421521,TRUE
-0.511517206672579,-0.207148755289783,-0.207148755289783,TRUE
-0.679255125578493,0.776055388702504,-1.27401899139188,FALSE
-0.884000199381262,-0.0686352590528387,-0.0686352590528387,TRUE
-0.969577612355351,-0.178001417030709,-0.178001417030709,TRUE
0.666709543205798,2.3728384785312,0.562471102501748,FALSE
-0.4762455644086,1.08720419757735,1.08720419757735,TRUE
-0.889170347712934,0.130018231301872,0.130018231301872,TRUE
-0.303933134302497,-0.731197996627968,-0.731197996627968,TRUE
0.160436817910522,1.17912968355308,1.17912968355308,TRUE
0.608436551410705,-0.932649556192767,-0.932649556192767,TRUE
-0.319468547124416,-0.0480641732276498,-0.166313578850091,FALSE
-0.730299338232726,0.852585748520976,0.852585748520976,TRUE
0.547225840389729,-0.411312115325928,-0.411312115325928,TRUE
0.754475699737668,-0.367209823908698,-0.367209823908698,TRUE
0.975936070084572,0.440309141403076,0.0496970129853213,FALSE
0.309637170284986,0.139471132630852,0.139471132630852,TRUE
-0.491945393383503,-0.249252612008858,-0.249252612008858,TRUE
0.2829111199826,-0.209374034941842,-0.869470504201632,FALSE
-0.0987752387300134,0.250899225803122,-1.10841870084243,FALSE
-0.606077605858445,0.466728667413922,0.466728667413922,TRUE
0.212374970782548,1.29426181595304,1.29426181595304,TRUE
0.949259499553591,-0.419232279340387,-0.632693871451233,FALSE
-0.601651237346232,1.31665945128356,-0.628558194189149,FALSE
-0.130482052918524,-1.46521635684288,-1.46521635684288,TRUE
-0.320922530721873,-0.645086569893443,-0.975476335713031,FALSE
-0.93198351515457,-1.35290184950346,-1.35290184950346,TRUE
-0.801602873485535,0.30944156174369,0.30944156174369,TRUE
-0.161534334532917,0.420861380723434,0.420861380723434,TRUE
-0.905323320068419,-1.36602541858539,-1.36602541858539,TRUE
-0.946941446047276,0.0478644721567874,0.0478644721567874,TRUE
-0.652975907083601,-0.91386627420982,-0.91386627420982,TRUE
-0.243826931342483,0.493842855094217,0.493842855094217,TRUE
0.176645568571985,-1.55491383941194,-1.55491383941194,TRUE
-0.327140659559518,0.864717315822876,-0.358304019532621,FALSE
-0.0109034264460206,-0.044407932368369,-0.339249854254092,FALSE
0.504653349518776,-1.03594269374147,-1.03594269374147,TRUE
-0.661875776015222,-0.0829221120128502,-0.0829221120128502,TRUE
0.687263273168355,-0.265667025139044,-0.461803035391538,FALSE
-0.359394287224859,-0.364461374099185,-0.617623540241725,FALSE
-0.532225567381829,-1.49734909156591,-1.49734909156591,TRUE
-0.380012868437916,-0.585210155969012,-0.585210155969012,TRUE
0.579819926526397,-0.17332762282201,-0.17332762282201,TRUE
-0.490984501782805,-1.48325220728214,-1.48325220728214,TRUE
0.845647051464766,0.302361385182744,0.302361385182744,TRUE
-0.703293005004525,1.37311638605898,1.1686553865313,FALSE
-0.567044387105852,0.782087200345919,0.71429342693586,FALSE
0.252183623611927,-0.798532957525137,-0.798532957525137,TRUE
-0.485859653446823,-0.65686621713525,-0.65686621713525,TRUE
0.414347495418042,-0.465692254480316,-0.465692254480316,TRUE
0.484810436610132,0.605893415386905,0.605893415386905,TRUE
-0.475287212990224,-0.0395195372513891,-0.0395195372513891,TRUE
0.145239615812898,-0.945056502792231,-0.945056502792231,TRUE
0.831297255586833,-1.51198461058447,-1.51198461058447,TRUE
0.41684010066092,0.559297162978602,0.559297162978602,TRUE
0.688710141461343,-1.04396345037488,-1.04396345037488,TRUE
0.83988482831046,0.497012072437788,-0.786063559931139,FALSE
-0.410730651114136,0.0730709155813911,0.0730709155813911,TRUE
0.3013053284958,0.721771014943123,0.721771014943123,TRUE
-0.716467619407922,1.09417150104969,-0.513157982499118,FALSE


==> figures/e4-worst-case-shifted.csv <==
x,y,t,d
-0.424844959750772,1.05170127017537,0.626856310424602,TRUE
0.576610270887613,0.622905462337194,1.19951573322481,TRUE
-0.1820461563766,0.433620389808855,0.251574233432254,TRUE
0.766034808009863,0.386084438184412,1.15211924619428,TRUE
0.880934568587691,1.29132330445808,0.861185513017319,FALSE
-0.908887001220137,-1.00225987371065,-1.91114687493079,TRUE
0.0562109760940075,-1.10518272915749,-1.04897175306349,TRUE
0.784838088788092,0.591946003397209,1.3767840921853,TRUE
0.102870028931648,-0.119689664133114,-0.0168196352014663,TRUE
-0.0867705293931067,0.0740052116849605,-0.0127653177081462,TRUE
0.913666690699756,0.741277377171399,1.65494406787116,TRUE
-0.093331687618047,0.753295047849076,0.659963360231029,TRUE
0.355141270905733,-0.262670503361778,0.0924707675439554,TRUE
0.145266803912818,-0.312543868997102,-0.167277065084284,TRUE
-0.794150634668767,0.0735986090078693,-2.14067953018019,FALSE
0.799649940803647,1.06301778929474,-0.994934368544042,FALSE
-0.50782453129068,0.426020486679004,-0.949938527341176,FALSE
-0.915880932938308,1.43300751082319,-0.268768908439375,FALSE
-0.344158561434597,-0.00763687041997194,-0.351795431854569,TRUE
0.909007298294455,1.12566760522075,2.03467490351521,TRUE
0.779078632127494,0.883002311017247,1.66208094314474,TRUE
0.385606812313199,0.61208346090007,0.286911664815692,FALSE
0.281013627536595,0.414700706778464,0.257489138975149,FALSE
0.988539553247392,-0.279882397142518,0.708657156104874,TRUE
0.311411598231643,-0.109037509169232,0.202374089062412,TRUE
0.417060936335474,0.229395495708467,-0.665641574655949,FALSE
0.0881320494227111,0.0488888906792862,0.137020940101997,TRUE
0.188284040894359,0.943224468386221,-0.151123663584802,FALSE
-0.42168052541092,-0.109317123186431,-0.757279117439156,FALSE
-0.705772705376148,-0.0703769215878276,-0.776149626963976,TRUE
0.926048465073109,-0.484319087565665,0.441729377507444,TRUE
0.804598090238869,-0.138336328543328,0.666261761695541,TRUE
0.381410556845367,-0.0687656423038444,0.312644914541523,TRUE
0.590934835374355,-2.31373577389942,-1.72280093852506,TRUE
-0.950772630982101,-1.36483169721432,-2.31560432819642,TRUE
-0.0444080578163266,-0.072486909951959,-0.461323631379351,FALSE
0.516919075045735,-0.265283774864499,0.251635300181236,TRUE
-0.567184128332883,-1.20086932820744,-1.76805345654032,TRUE
-0.363637984730303,-1.99153817604302,-2.35517616077332,TRUE
-0.536748429294676,-0.354369219913427,-0.891117649208102,TRUE
-0.714399955235422,0.653495765694276,-0.0609041895411452,TRUE
-0.170907328370959,1.77323863192756,-1.05812128722734,FALSE
-0.172551347408444,-0.0384567937093384,-0.211008141117782,TRUE
-0.262309098150581,1.49318484062772,1.23087574247714,TRUE
-0.695110504515469,0.0830221576359683,-1.66120496444429,FALSE
-0.722387873101979,0.11553210425956,-1.58010643485217,FALSE
-0.533931801095605,0.324825313348747,-0.96825120067551,FALSE
-0.0680750994943082,-0.870577245260919,-0.938652344755227,TRUE
-0.468054719269276,-0.0517182128948834,-0.519772932164159,TRUE
0.715655430685729,0.908447698792251,1.62410312947798,TRUE
-0.908337666653097,-0.749725786852189,-1.65806345350529,TRUE
-0.11559985158965,-0.321606069887961,-0.437205921477611,TRUE
0.597849691286683,-1.14777075045925,-0.549921059172571,TRUE
-0.75620148004964,0.354352196449355,-1.55708381523819,FALSE
0.121895967517048,0.424799782389022,0.54669574990607,TRUE
-0.58693722076714,0.648347351224082,0.0614101304569414,TRUE
-0.744936699513346,-1.2198100315169,-1.96474673103025,TRUE
0.506615728605539,0.107235034754764,0.613850763360303,TRUE
0.790090718306601,-0.944057691649846,-0.153966973343245,TRUE
-0.251074448227882,-0.000384648716023502,-0.251459096943906,TRUE
0.33023038925603,1.34262392000608,0.305557460884207,FALSE
-0.810318678151816,-0.503525286934276,-1.90970967636273,FALSE
-0.232060724403709,0.716683320938825,0.484622596535116,TRUE
-0.451232710853219,-0.749668584083695,-1.20090129493691,TRUE
0.629280077759176,-0.478528210450305,0.150751867308871,TRUE
-0.102967317216098,0.438721750586617,-0.632557486828975,FALSE
0.620128706097603,-0.679112270457868,-0.058983564360265,TRUE
0.624779019039124,-1.70296483514544,-1.34848230505706,FALSE
0.588684642221779,1.26516843521333,1.85385307743511,TRUE
-0.120336624793708,0.360357237879846,0.240020613086138,TRUE
0.508950317278504,-0.58363944056009,-0.0746891232815853,TRUE
0.258442263118923,-1.9940787873306,-1.73563652421168,TRUE
0.420364802703261,1.9022097713993,0.565321077359771,FALSE
-0.998750453349203,3.39037082127154,-0.698453541300174,FALSE
-0.0493668518029153,0.207480407355457,-0.580478331067574,FALSE
-0.55976222967729,0.849806647511189,0.290044417833899,TRUE
-0.24036692455411,1.22456031207416,0.984193387520051,TRUE
0.225542006548494,-0.701804433538609,-0.476262426990115,TRUE
-0.296404181513935,-0.35119622955654,-0.647600411070476,TRUE
-0.777729151304811,-1.7271210366452,-2.50485018795001,TRUE
-0.512761054560542,-0.736578232271872,-1.24933928683241,TRUE
0.336111174896359,0.622409782886114,0.958520957782474,TRUE
-0.164706440642476,-0.29071598924087,-0.455422429883347,TRUE
0.576391668058932,-0.214211534183077,0.362180133875855,TRUE
-0.794270711485296,-0.112559551502516,-0.906830262987813,TRUE
-0.130214517004788,-1.8636669824956,-1.99388149950039,TRUE
0.969913959968835,0.83762993423167,1.80754389420051,TRUE
0.786102228797972,-1.44349288893542,-0.657390660137449,TRUE
0.772938121575862,-0.208570162415648,0.564367959160214,TRUE
-0.649894699454308,-0.43856346205883,-1.08845816151314,TRUE
-0.738608616869897,-0.218593816856198,-0.957202433726095,TRUE
0.306203850079328,1.45996594473579,-0.962236048719424,FALSE
-0.312967055477202,-0.582059917915369,-0.895026973392571,TRUE
0.313516255933791,-0.783097595711896,-0.469581339778105,TRUE
-0.359253515023738,-1.51965399494385,-1.87890750996758,TRUE
-0.624617761466652,-0.805698081611249,-1.4303158430779,TRUE
0.564588602632284,-1.16618470736774,-0.601596104735454,TRUE
-0.81281002657488,0.407946196248296,-0.404863830326584,TRUE
-0.06644191686064,-0.863004246007877,-0.929446162868517,TRUE
0.0230109198018909,0.304042035028136,0.327052954830027,TRUE
0.19997791852802,-0.146427487847921,-0.855158672131008,FALSE
-0.334352919366211,-1.4335621799108,-1.76791509927701,TRUE
-0.0227739326655865,-0.790607785722698,-0.813381718388284,TRUE
0.908947654999793,0.885112455057677,1.79406011005747,TRUE
-0.0341952056623995,0.903076085954568,0.116018162021298,FALSE
0.780700444243848,2.00557327430063,2.78627371854448,TRUE
0.828876373823732,-0.00358030839978085,0.825296065423951,TRUE
0.217469964642078,-1.49582681398214,-1.27835684934006,TRUE
-0.178620446939021,-0.768417027015159,-0.947037473954181,TRUE
-0.705810618121177,0.408488504840148,-0.297322113281029,TRUE
0.870599606540054,1.90013633489472,0.8261276861486,FALSE
-0.397542200051248,0.110009123439723,-0.287533076611525,TRUE
-0.878558856900781,1.14038682512847,-1.2161067004232,FALSE
0.895453880075365,0.768081304692261,-1.05307308804764,FALSE
0.441192546859384,-1.16809162211733,-0.72689907525795,TRUE
-0.715411408804357,-0.171112652264859,-2.3105222380124,FALSE
0.098569312132895,1.30526153634768,1.40383084848058,TRUE
0.908182477112859,0.876096109595914,1.78427858670877,TRUE
0.170966706238687,0.463796141567798,0.634762847806485,TRUE
-0.190979436505586,0.477114245376879,0.286134808871293,TRUE
0.29578695865348,-0.491405300209402,-0.195618341555922,TRUE
-0.360358765814453,-1.3193853133442,-1.67974407915866,TRUE
-0.384559978265315,1.29542579083131,0.910865812565992,TRUE
-0.560464737471193,-1.42021949166693,-1.98068422913812,TRUE
-0.261022268328816,-0.93889591970583,-1.19991818803465,TRUE
0.96843840694055,0.62896499251984,1.59740339946039,TRUE
-0.691595398355275,-1.2621945493896,-2.17382765108422,FALSE
-0.817912000231445,-0.551870413272792,-1.36978241350424,TRUE
-0.716186184436083,-1.18279950678248,-1.89898569121856,TRUE
0.380014203023165,0.62066355772895,1.00067776075212,TRUE
0.238512966781855,0.446313016638096,0.250683486746951,FALSE
0.782788234297186,0.421884693273688,0.0614479034488146,FALSE
0.345998185221106,0.442464772145637,0.565745614900721,FALSE
0.474155475851148,0.557245746378939,1.03140122223009,TRUE
0.0422714515589178,0.639356491970517,0.326681040232417,FALSE
0.31967689935118,-1.96866155667422,-1.64898465732304,TRUE
0.643610920291394,-0.148816361359868,0.494794558931526,TRUE
0.572563103400171,0.112463812551901,-1.40054739475306,FALSE
0.959643834736198,0.72467620264776,1.00215714404205,FALSE
-0.121136927511543,-1.18748607600528,-1.30862300351683,TRUE
-0.376595595851541,-0.499600189815913,-0.876195785667454,TRUE
-0.181050094775856,-1.07364299075116,-1.25469308552701,TRUE
-0.979065776336938,1.05724021270968,-1.52779679140191,FALSE
-0.63230095198378,1.27907258320933,0.0795605653781013,FALSE
0.685458637773991,0.787676725359233,1.29833226037249,FALSE
-0.537676435895264,-1.22240338257699,-1.76007981847226,TRUE
-0.521800088696182,0.451952116736654,-0.069847971959528,TRUE
-0.846617669332772,1.15044918638092,-2.51515938336039,FALSE
-0.508552643936127,0.167940980736459,-0.340611663199668,TRUE
0.46427041105926,-0.56610933289597,-0.10183892183671,TRUE
0.694906330201775,-1.08611824061135,-1.1198007550951,FALSE
-0.00494546582922339,-0.665302795560156,-0.670248261389379,TRUE
-0.224181940313429,0.714848355949339,0.49066641563591,TRUE
-0.507102011702955,-0.431661100381928,-0.938763112084883,TRUE
-0.777807077392936,0.227614939940088,-1.40909202779551,FALSE
-0.220011129509658,1.2949457956703,0.687580638700196,FALSE
0.143870627973229,0.578334940469455,-0.253092697760417,FALSE
-0.566214474383742,1.36467278147354,-0.18425550893027,FALSE
-0.110463995952159,-1.70157980266041,-1.81204379861257,TRUE
-0.564018662553281,-0.280676279713792,-0.844694942267073,TRUE
0.00459912652149796,0.0650680194921931,-0.648103422225664,FALSE
-0.292190856300294,0.578589291608515,0.28639843530822,TRUE
0.29997031763196,-1.16920662152897,-0.86923630389701,TRUE
-0.250572086777538,0.806184855447289,0.555612768669751,TRUE
-0.289109238423407,0.307390076162333,0.0182808377389262,TRUE
0.0673758909106255,0.263806013604717,0.331181904515342,TRUE
0.480668720789254,0.508484791605046,0.989153512394299,TRUE
-0.557794124353677,-0.116358439876994,-2.27716992731686,FALSE
-0.1745077627711,0.925546098499114,-0.66920679807587,FALSE
-0.468626626301557,0.64822977373149,0.179603147429933,TRUE
0.259946106933057,-0.150209374167699,-1.1019015258104,FALSE
-0.632343018427491,1.0403770193407,-0.880646849028251,FALSE
0.727288222871721,0.292558684946182,1.0198469078179,TRUE
0.493136008270085,0.668751399439465,1.16188740770955,TRUE
0.336569299455732,-0.594177641624221,-0.257608342168489,TRUE
0.236035746522248,1.58043183698592,1.81646758350817,TRUE
-0.255523879546672,-0.0039889443499837,-0.259512823896656,TRUE
0.0596713717095554,0.847842768893476,0.907514140603031,TRUE
0.749364685732871,-0.100116525892691,0.64924815984018,TRUE
0.163500199560076,-0.279629906980599,-0.994916404076519,FALSE
0.679535529576242,0.784438245280006,1.46397377485625,TRUE
-0.375103670172393,-1.58461664459117,-1.95972031476357,TRUE
0.416580644436181,0.47836614779403,0.894946792230211,TRUE
-0.469964387826622,0.393566372994815,-0.412764044051669,FALSE
0.188686388079077,-2.69532936912452,-2.50664298104544,TRUE
-0.0374203990213573,0.368377328533257,0.330956929511899,TRUE
-0.46993453707546,-2.16841774734701,-2.63835228442247,TRUE
0.129180869553238,0.65980437689272,0.788985246445958,TRUE
0.826376446057111,-0.45391373338119,-0.974472801419641,FALSE
0.803748778998852,-0.694936825234894,0.108811953763958,TRUE
-0.451666756998748,-0.00684630317266509,-0.458513060171413,TRUE
-0.357034487184137,1.37305204498399,1.01601755779985,TRUE
0.971281768754125,-0.635323077217894,0.335958691536231,TRUE
0.239986620377749,0.558103293948777,0.798089914326526,TRUE
0.874628178309649,0.341157868421877,0.83253759376234,FALSE
-0.0669345953501761,-1.17951862914156,-1.24645322449173,TRUE
-0.186334813479334,-1.74102201733397,-1.9273568308133,TRUE
0.318460648413748,-1.99258577123914,-1.6741251228254,TRUE
-0.695306766312569,0.551274211467889,-0.14403255484468,TRUE
0.145734116435051,-0.0347420615312984,0.110992054903753,TRUE
-0.522547946311533,1.85057170361062,0.219801551979523,FALSE
0.924717872869223,0.573675108263045,1.49839298113227,TRUE
0.202731451950967,0.849695891082609,0.700557604338407,FALSE
0.0300594544969499,1.33438358533495,1.3644430398319,TRUE
-0.194853315595537,-0.500719097964974,-0.695572413560511,TRUE
0.760493082460016,0.510097928228489,1.27059101068851,TRUE
-0.271816270425916,0.868793270244154,0.596976999818238,TRUE
-0.423521438613534,1.36935168800303,0.945830249389493,TRUE
-0.658709529787302,0.762651146326369,-0.156530470101208,FALSE
-0.655656507238746,0.421147173037333,-0.234509334201413,TRUE
-0.0359147889539599,-0.868224047271223,-0.904138836225183,TRUE
-0.494070142973214,0.729560360957693,0.235490217984479,TRUE
-0.5674904207699,0.500265872418287,-0.176851588166526,FALSE
0.348752776160836,0.634250253706911,0.983003029867747,TRUE
-0.904672745149583,0.423645045572256,-0.70562731742303,FALSE
0.401706174947321,-0.201838044710004,-0.252106826372357,FALSE
-0.296222723089159,-0.0768658984340142,-0.373088621523173,TRUE
-0.182112004142255,0.687364113281517,0.505252109139262,TRUE
0.641902647912502,0.17163150692454,0.813534154837043,TRUE
0.83771469630301,-0.830108574326988,0.00760612197602162,TRUE
-0.434943339787424,-0.290159119805667,-0.725102459593091,TRUE
0.922209587413818,-1.31912572417651,-0.645859558200531,FALSE
0.45678885653615,-0.967031902668912,-0.510243046132762,TRUE
0.372750164009631,-0.144611070135517,0.228139093874113,TRUE
-0.894312114454806,-1.79813255637493,-2.69244467082973,TRUE
-0.209559730719775,-1.68854247459158,-1.89810220531135,TRUE
-0.0443092403002083,1.10256519943608,1.05825595913588,TRUE
0.120506527367979,-0.57661892421144,-0.456112396843461,TRUE
0.396523189730942,-1.85169172955149,-1.45516853982055,TRUE
0.831367076840252,-0.112863239428975,0.220344533424387,FALSE
0.236702454742044,1.32106926722151,-0.582640258418143,FALSE
-0.143156982492656,0.662254296934641,-0.0948475220468455,FALSE
0.0841607344336808,0.441383198353637,0.525543932787318,TRUE
-0.883043022826314,1.18374591227984,-1.22616786323131,FALSE
-0.478286285884678,-0.771501441100894,-1.50407755666302,FALSE
-0.205696093384176,0.729689191352037,-0.135147551591621,FALSE
-0.604510526638478,-0.58708561577886,-1.19159614241734,TRUE
0.663855125661939,0.000764186362514016,0.664619312024453,TRUE
-0.694225554354489,2.21446531934013,1.52023976498564,TRUE
0.606837084051222,0.969434395709261,1.57627147976048,TRUE
0.0936523131094873,0.768007713717215,0.861660026826702,TRUE
0.324635284021497,-1.10832791181816,-0.783692627796663,TRUE
-0.656603012233973,-0.786235919994713,-1.44283893222869,TRUE
0.266110719647259,2.2841164802616,-0.180857992197849,FALSE
-0.376260506454855,-1.09330076397331,-1.46956127042817,TRUE
0.44910869281739,0.214479375285073,0.663588068102463,TRUE
-0.202120350673795,0.892571059637072,0.690450708963278,TRUE
0.938712822273374,1.01875797234226,1.95747079461563,TRUE
0.934796741232276,1.08911201091924,0.259940810189506,FALSE
0.453405078034848,-0.163128989885215,0.290276088149633,TRUE
-0.485566507093608,-0.820986697119997,-1.30655320421361,TRUE
-0.556424130685627,-0.307257232988639,-0.863681363674267,TRUE
0.186091303359717,-0.902098008539463,-0.716006705179746,TRUE
-0.464957135729492,0.627068743114984,0.162111607385492,TRUE
0.0621407977305353,1.12035502842611,-1.963968785059,FALSE
0.570583342574537,2.12721355249353,2.69779689506806,TRUE
-0.663878378923982,0.366114382931719,-0.297763995992263,TRUE
-0.191201637964696,-0.874781377193686,-1.06598301515838,TRUE
-0.0568474447354674,1.02447486299323,0.96762741825776,TRUE
0.736213613767177,0.90475889369531,1.64097250746249,TRUE
0.851415911689401,-0.238248695902827,0.613167215786574,TRUE
0.763955118600279,-1.55785490387231,-0.793899785272035,TRUE
0.348373685032129,0.761309895393914,-1.67525333772563,FALSE
0.900333958677948,1.12914439564163,-0.140174039955345,FALSE
0.0328897885046899,-0.295107830705934,-0.262218042201244,TRUE
0.153038042597473,0.536242818358026,0.689280860955498,TRUE
-0.327337588183582,-0.275890474750511,-0.871226104793682,FALSE
-0.305350737180561,0.682315245137513,-1.16390003912458,FALSE
-0.959951398894191,-0.117290714714849,-1.07724211360904,TRUE
0.00562609126791358,-0.344675863920062,-0.339049772652148,TRUE
0.742086827289313,0.11162049819721,0.853707325486524,TRUE
-0.987398432102054,-0.283405314982296,-1.27080374708435,TRUE
-0.855885752011091,-0.591017164454285,-1.44690291646538,TRUE
-0.671577550005168,-0.315936931242398,-0.987514481247566,TRUE
0.540668148547411,-0.00815215232553516,0.0463452313594952,FALSE
0.470368611626327,0.207495140718474,0.677863752344801,TRUE
0.943751271348447,1.53242362162584,2.06551984566988,FALSE
-0.0670552463270724,-1.35799783095348,-1.42505307728056,TRUE
-0.851230973377824,-0.199619050552942,-1.05085002393077,TRUE
0.297636248636991,0.631523127780826,0.355742088377765,FALSE
0.517186339013278,1.76202090344287,-0.435790299732986,FALSE
-0.725787837989628,0.426014362615495,-0.320017723160973,FALSE
-0.206830810755491,-0.0137534164753999,-1.19076929465069,FALSE
-0.55002934159711,-0.307556909596359,-0.857586251193469,TRUE
-0.884082878939807,0.41430816410829,-1.31425164683663,FALSE
-0.208214623387903,0.98905792019639,0.780843296808487,TRUE
-0.870143400039524,-0.183858310546053,-1.05400171058558,TRUE
-0.548227134160697,0.163761406846557,-0.88303271454184,FALSE
-0.89074178179726,0.216936344144384,-0.673805437652876,TRUE
0.34056407911703,0.729277634209656,1.06984171332669,TRUE
-0.404516434762627,1.11138040702469,0.706863972262062,TRUE
-0.798556835390627,0.279160816939631,-0.851507053203148,FALSE
-0.856191805563867,-0.0761706715471799,-0.932362477111047,TRUE
0.760881137568504,1.39466313220858,2.06997881960491,FALSE
0.508494804147631,0.164534117605585,0.334032559300981,FALSE
0.633211775217205,1.57785197879348,2.21106375401068,TRUE
0.964280747342855,-0.0619226576195498,0.902358089723305,TRUE
-0.792800710070878,0.613922964193686,-0.178877745877193,TRUE
-0.801916341297328,-1.54608859424524,-2.34800493554257,TRUE
0.597663222346455,-0.112391961337408,0.195508144522991,FALSE
0.569150533061475,-0.0217945399608857,0.547355993100589,TRUE
-0.981140189804137,-0.758345417416546,-3.7347489439532,FALSE
0.558131765574217,-1.0358928844223,-0.477761118848082,TRUE
0.458781303837895,0.948159302551811,1.40694060638971,TRUE
0.26026370562613,0.91415873392772,-0.208606949407152,FALSE
-0.0381783400662243,-1.29873199484646,-1.33691033491268,TRUE
-0.68672629725188,0.424378794934342,-0.262347502317538,TRUE
-0.983568960335106,-1.11254531995509,-2.09611428029019,TRUE
-0.0950832115486264,-1.05107322618156,-1.14615643773018,TRUE
-0.0154133425094187,0.525412448266355,0.509999105756937,TRUE
-0.220825776923448,-0.686024000093054,-0.906849777016502,TRUE
-0.0706681162118912,0.993479982122214,-1.63675940471947,FALSE
0.426558001432568,0.0385235990753455,0.465081600507913,TRUE
-0.889396147336811,0.536148975785724,-0.353247171551087,TRUE
-0.290433804970235,-0.523626697886161,-0.814060502856396,TRUE
0.605624545831233,-1.15122133494359,-0.545596789112359,TRUE
0.671417674049735,0.914752241002756,0.716929091661182,FALSE
-0.524501190055162,0.238071491562714,-0.286429698492448,TRUE
-0.292027794755995,-0.239067759454706,-0.531095554210702,TRUE
0.713770840317011,0.0692353265457363,0.783006166862747,TRUE
0.707526747602969,1.32590834259925,0.771074026170878,FALSE
-0.408209089189768,-0.698166634620072,-2.53544176611893,FALSE
-0.705903350841254,-0.749408444463181,-1.45531179530443,TRUE
0.407984122633934,-0.619615052707355,-0.211630930073421,TRUE
-0.792386623565108,-1.58499126820987,-2.37737789177497,TRUE
-0.93254445400089,0.819628137503742,-0.112916316497148,TRUE
0.998809055890888,0.192369646744246,-0.357133742570602,FALSE
-0.930250391829759,0.207171974217929,-0.72307841761183,TRUE
-0.323217432480305,-0.0433473543476873,-0.392918420498719,FALSE
0.83012752328068,-0.51016044142411,0.31996708185657,TRUE
0.234470539260656,-0.823418613776223,-0.588948074515568,TRUE
-0.427429302595556,0.851856403292672,-0.630708218610709,FALSE
0.475594806019217,-1.42618467292015,-0.950589866900935,TRUE
0.668108618352562,0.440298941965411,1.10840756031797,TRUE
-0.371458439156413,-0.792611650757683,-1.1640700899141,TRUE
-0.0148669043555856,0.282310214545467,0.267443310189882,TRUE
0.394747532438487,-0.740690522190153,-0.597410654959347,FALSE
0.282924707978964,-0.52334168268403,-0.240416974705066,TRUE
0.287845829967409,1.76936591702701,2.05721174699442,TRUE
0.955706809647381,0.668282618933513,1.62398942858089,TRUE
-0.170529331080616,-2.14489702427566,-2.31542635535628,TRUE
-0.761190440040082,0.126412416100317,-0.652360229895284,FALSE
0.0520593202672899,-0.451812936257225,-0.399753615989935,TRUE
-0.549853298347443,-1.13662618777767,-1.68647948612511,TRUE
-0.0271764718927443,0.209785890431194,0.18260941853845,TRUE
-0.259570403024554,0.129965516019362,-0.129604887005192,TRUE
0.966700361575931,-0.328506572568084,0.638193789007848,TRUE
-0.22336176969111,1.97270356733745,-0.778974082275143,FALSE
-0.541510319337249,-2.24869006681656,-2.79020038615381,TRUE
0.246595092583448,0.838219387278491,-0.259509233750313,FALSE
-0.726919605862349,-0.289023270462573,-1.01594287632492,TRUE
0.934938988648355,0.656513410579383,1.59145239922774,TRUE
0.0301436157897115,-0.453997700638682,-0.423854084848971,TRUE
-0.673859341535717,-0.593864562445098,-1.26772390398082,TRUE
0.243804590310901,-1.71037966639463,-1.46657507608373,TRUE
0.971908330451697,-0.209448428272738,0.414827953764076,FALSE
0.337543034926057,2.47874580135709,2.81628883628315,TRUE
-0.162168206181377,0.989702208129369,0.827534001947992,TRUE
-0.353310013655573,1.67557215582683,1.32226214217126,TRUE
0.670510639902204,0.914965318314041,1.58547595821625,TRUE
-0.712365912739187,1.14426270796186,-1.02413244942601,FALSE
-0.614368106238544,0.902876414499107,-0.561870060469379,FALSE
0.793477365281433,0.475392431765103,1.26886979704654,TRUE
-0.383760891389102,-0.582528773997008,-1.25957771475163,FALSE
-0.273398912977427,-0.532934737323476,-0.806333650300903,TRUE
0.567892957478762,-1.60083999637529,-1.03294703889653,TRUE
-0.613242640160024,-0.00581771387999253,-1.1593546622399,FALSE
-0.96446837624535,0.899355675856713,-0.514091206376769,FALSE
-0.186784267425537,1.03192255652607,-0.879299741610706,FALSE
-0.0336646614596248,0.0951327044554184,-0.813260770424956,FALSE
-0.156310099642724,-0.547627617221911,-0.703937716864635,TRUE
-0.314382396638393,3.29051744331853,-0.278947831046613,FALSE
0.732966629322618,0.736685531250424,1.46965216057304,TRUE
-0.089783898089081,1.42057530487914,-0.323169918344796,FALSE
0.0675297472625971,-0.337680640667324,-0.270150893404727,TRUE
0.927686663810164,-0.0379576270545946,0.889729036755569,TRUE
0.549183084163815,0.448607097706726,0.997790181870541,TRUE
-0.582247302867472,1.67652231194829,-1.51457489217145,FALSE
-0.382426334545016,-0.311474545456128,-0.693900880001144,TRUE
0.942684900481254,0.853615666783069,1.79630056726432,TRUE
0.169800186995417,-2.09481463432023,-1.92501444732481,TRUE
0.521647250745445,-0.507254434081633,0.0143928166638125,TRUE
-0.254581211134791,-1.29200907676331,-1.54659028789811,TRUE
0.538387822452933,1.1133627173571,1.65175053981003,TRUE
0.0753543660975993,-0.164453088280257,-0.089098722182658,TRUE
0.827990899328142,-0.390374082006742,0.437616817321401,TRUE
-0.629407116211951,1.36909984619857,-0.0675079997525866,FALSE
-0.435563165228814,1.11627285824002,-0.558197991023866,FALSE
-0.810075173620135,-0.898021203467497,-1.70809637708763,TRUE
-0.579025841783732,0.427866487609647,-0.151159354174086,TRUE
0.954197992570698,-1.22844456851225,-0.274246575941552,TRUE
-0.407395649235696,-0.475615024211179,-0.883010673446874,TRUE
0.451966053806245,1.61657763714695,-0.142023926274809,FALSE
0.57137566851452,1.45012795133044,0.862337744551412,FALSE
-0.789164507761598,1.10901875546684,0.31985424770524,TRUE
-0.5208107419312,-0.570903886330324,-1.09171462826152,TRUE
-0.458910255227238,-1.88143147027555,-2.34034172550279,TRUE
-0.797883011866361,-1.17569818402416,-1.97358119589052,TRUE
-0.764172317460179,0.95255652462752,0.18838420716734,TRUE
0.982473111711442,-0.290567886165088,0.691905225546355,TRUE
0.972108594607562,-2.16260814556798,-1.19049955096042,TRUE
-0.725865057203919,-0.180187487716462,-0.906052544920381,TRUE
0.810619163326919,1.41023922112458,2.2208583844515,TRUE
0.152603675145656,0.643468640519534,0.79607231566519,TRUE
-0.20910228183493,-0.821258543529422,-1.03036082536435,TRUE
-0.100395031739026,-1.54591665206502,-1.64631168380405,TRUE
0.4130038022995,-0.826547225636788,-0.413543423337289,TRUE
-0.834994508419186,0.0345276713215226,-0.800466837097663,TRUE
-0.321374839637429,0.888073700912057,-0.637981130282032,FALSE
0.361575102433562,-1.93994015479026,-1.57836505235669,TRUE
-0.366101503837854,1.02320175527412,-0.29105666857462,FALSE
0.663137196097523,0.00545772658802192,-0.176512837671544,FALSE
-0.569655834697187,0.569778969605829,-1.96671975490493,FALSE
-0.00410212762653828,-1.65325556323487,-1.65735769086141,TRUE
-0.447900654748082,-0.666654380122182,-1.11455503487026,TRUE
-0.615953362546861,-0.448234189265524,-1.06418755181238,TRUE
0.901242528110743,1.04389134830903,1.94513387641977,TRUE
-0.356548924464732,1.02817404739542,-1.28558141435227,FALSE
-0.0430872323922813,0.435090459248337,0.392003226856056,TRUE
-0.944014856126159,1.60421218162388,0.660197325497725,TRUE
0.0949189360253513,-0.515411199745366,-0.420492263720015,TRUE
0.288480441085994,1.01253719377392,-0.705954541494195,FALSE
0.192527089267969,-0.035940029790719,-0.22281030905601,FALSE
-0.356125248596072,-0.667342096176409,-1.02346734477248,TRUE
0.782228624913841,0.923380038330837,1.30091288248175,FALSE
0.252513894811273,1.3811003308495,1.03955423380065,FALSE
-0.394190169405192,0.878250416184849,0.484060246779657,TRUE
-0.223590672481805,-0.509403455422264,-0.732994127904069,TRUE
-0.679049815051258,-0.469787634155099,-1.14883744920636,TRUE
0.725103795062751,1.377675846806,-0.248110160672823,FALSE
0.906202427577227,0.352826406417748,1.25902883399498,TRUE
0.127289366908371,0.829573979321121,-0.212192954418093,FALSE
-0.340905173216015,-0.338701983664306,-0.679607156880322,TRUE
0.99323443742469,1.26103493646465,2.25426937388934,TRUE
-0.530360648408532,-0.808755144962193,-1.33911579337073,TRUE
0.225343930535018,0.625351520866631,-0.404292763257126,FALSE
-0.78364294115454,-0.817174965568112,-1.60081790672265,TRUE
-0.0259348601102829,-2.46257501658577,-2.48850987669605,TRUE
-0.801108353305608,-1.34295751067967,-2.14406586398528,TRUE
-0.67766847461462,0.136295199210162,-1.17726537269334,FALSE
-0.434014258440584,0.882922749625827,0.448908491185243,TRUE
0.167744671925902,-1.75130208309482,-1.58355741116891,TRUE
0.463415317703038,-1.25142446891953,-0.788009151216488,TRUE
-0.668958177790046,1.76454599657549,0.0517719560773534,FALSE
0.732935526408255,-0.433899349823264,0.299036176584991,TRUE
0.417148274369538,0.505700131930602,0.922848406300139,TRUE
0.52079907245934,-0.526935321377321,-0.00613624891798048,TRUE
-0.705831782892346,-0.298582885151505,-1.35865020493839,FALSE
-0.283886073157191,0.0872442066052375,-0.209486721965336,FALSE
0.346664962824434,0.0109618427990058,-0.644297555647548,FALSE
0.0476452033035457,-0.192560211042065,-0.144915007738519,TRUE
-0.300396414473653,-0.469796485143739,-1.19556440258367,FALSE
-0.518938596826047,-3.04786088979872,-3.56679948662477,TRUE
-0.88361640740186,1.8686555003337,-2.95782299309806,FALSE
-0.526760515756905,1.79042420824304,1.26366369248613,TRUE
0.780155826359987,-1.10108174171923,-0.320925915359245,TRUE
0.623654832132161,-0.168107522109968,0.455547310022193,TRUE
0.495032644364983,1.37527530471249,1.84197781568954,FALSE
-0.690176548436284,0.998290023052202,-0.750602520362289,FALSE
-0.750515822786838,1.27660161874577,0.526085795958934,TRUE
0.949451616965234,-1.0717469181598,-0.122295301194562,TRUE
-0.127740007825196,2.57726809619797,2.44952808837277,TRUE
-0.0719667463563383,-1.13345995977033,-1.20542670612667,TRUE
-0.66940383752808,0.753916341883288,0.0845125043552079,TRUE
0.169873114675283,0.141275980445689,0.311149095120973,TRUE
-0.458443961106241,-0.403710317962031,-1.94445142546111,FALSE
-0.539806159213185,-0.379415798181019,-1.66612789328407,FALSE
0.382415662985295,-0.991396812531003,-1.84399182300131,FALSE
-0.434295200742781,1.62265979575681,1.18836459501403,TRUE
0.620796132367104,0.0895132277627515,0.710309360129856,TRUE
-0.812166785821319,0.259217949214378,-1.79056961803734,FALSE
0.644060142338276,0.209632833061035,0.853692975399311,TRUE
-0.145143438596278,-0.375170753060867,-0.520314191657145,TRUE
0.511774519458413,-1.13402124475505,-0.622246725296635,TRUE
0.324771013110876,0.253726309683961,0.0405483986686291,FALSE
-0.110945206135511,-2.09363944995893,-2.20458465609444,TRUE
0.254292368888855,-1.41856694283561,-1.16427457394676,TRUE
-0.999069301877171,-1.07639669493838,-2.07546599681555,TRUE
-0.565512971952558,-1.07867886267235,-1.64419183462491,TRUE
0.409744491335005,0.107188816567081,0.516933307902085,TRUE
-0.569667023606598,1.59848754832474,-0.692201410719647,FALSE
0.627867442555726,-1.51532414406497,-0.887456701509241,TRUE
-0.384472251404077,0.433676020596611,0.0492037691925346,TRUE
0.375485371332616,0.899544753321039,0.144157254308267,FALSE
0.865362158045173,-0.989532202288876,-0.124170044243703,TRUE
-0.768440670333803,-0.0527994015224791,-2.26517347840856,FALSE
-0.744588624220341,0.823610902622057,-0.0261889687772362,FALSE
0.356447714846581,-0.255509102547389,0.100938612299193,TRUE
-0.1421028082259,-0.220684347251213,-0.362787155477113,TRUE
0.668801955878735,0.307726791210618,-1.66155668044303,FALSE
0.942876133602113,-0.0600132533332709,0.577539498670811,FALSE
-0.859022044576705,-0.555652889939218,-1.41467493451592,TRUE
-0.0804296135902405,-0.138615019460891,-0.219044633051132,TRUE
0.40317023685202,1.88283979238647,0.0390038470666123,FALSE
-0.826119664125144,0.873668679606028,-0.776054307797555,FALSE
0.985888032242656,-0.914597072827623,0.0712909594150325,TRUE
-0.493802011944354,-1.24491762233132,-1.73871963427567,TRUE
-0.900923128705472,-0.359982240682608,-1.26090536938808,TRUE
0.372649893630296,1.32877470094798,0.484918440598455,FALSE
0.573854705318809,0.292679118416953,0.866533823735761,TRUE
-0.292787848040462,-0.701505236840661,-0.994293084881123,TRUE
-0.267117110081017,0.88223456781802,0.0434432037566815,FALSE
-0.425799738615751,-0.133370388722892,-0.559170127338643,TRUE
-0.840054175350815,-1.12067849929142,-1.96073267464223,TRUE
-0.269091460853815,0.461192454211788,0.141219152405559,FALSE
-0.643972370773554,1.52414281017881,-0.342573443581542,FALSE
0.0721074412576854,0.434468298132828,-0.0233226552045785,FALSE
0.00789742404595017,0.192000371138929,0.199897795184879,TRUE
0.89007020695135,-0.656243128417058,0.233827078534292,TRUE
-0.317357432097197,0.568398530869528,0.251041098772331,TRUE
-0.0705724516883492,-1.07057053489039,-1.14114298657873,TRUE
-0.834937636740506,-1.65314902448089,-2.4880866612214,TRUE
0.720213692169636,-0.0433527684937541,0.12387563324475,FALSE
-0.208678720053285,-0.0345935057990383,-0.243272225852324,TRUE
0.471798700746149,2.36505553200281,2.83685423274896,TRUE
-0.656513188034296,-1.2163473078919,-1.87286049592619,TRUE
-0.090476737357676,0.170906323349044,0.080429585991368,TRUE
0.540409518871456,0.805053093622193,0.766151588674746,FALSE
-0.874700003303587,1.05059284411588,0.175892840812298,TRUE
0.630162990186363,-0.0107244846593236,0.61943850552704,TRUE
-0.397714951075613,-0.743256141429252,-1.58677654232354,FALSE
-0.270657944027334,-0.0657840518699871,-0.336441995897322,TRUE
-0.375774416141212,1.93975599193716,-1.33434188364715,FALSE
-0.925260070245713,0.482739008175833,-2.45895418811886,FALSE
0.0376098467968404,-2.04447707255807,-2.00686722576123,TRUE
0.358026831410825,1.42345912865025,1.78148596006107,TRUE
0.806467120535672,0.540502660915081,1.34696978145075,TRUE
-0.948946603108197,-0.033571771837525,-0.982518374945722,TRUE
0.978156541474164,-0.0178636211100986,0.625063801112866,FALSE
-0.394224750809371,-0.149789719793403,-0.544014470602775,TRUE
0.878276801202446,0.25655948095525,1.1348362821577,TRUE
0.375215163454413,-0.503866933037016,-0.128651769582603,TRUE
-0.105926010292023,0.277011251660008,0.171085241367985,TRUE
0.632956277579069,-0.931356024820741,-0.298399747241672,TRUE
-0.921001604292542,0.200146875274757,-0.720854729017785,TRUE
0.478063371032476,1.10683742066645,1.58490079169892,TRUE
-0.302561012562364,0.509206113653801,-1.0502164770308,FALSE
0.658501646947116,1.03374967645111,0.639029789091081,FALSE
0.0710827833972871,-1.09086876180262,-1.01978597840533,TRUE
-0.450909272767603,0.0547927844725968,-0.396116488295007,TRUE
0.601896423846483,0.617250302722063,1.21914672656855,TRUE
-0.816710610408336,-1.06800486773328,-1.88471547814162,TRUE
0.664215548429638,1.56581433705846,2.2300298854881,TRUE
-0.446289855055511,-1.03480801098526,-2.19173016183904,FALSE
0.506220199167728,0.16451870850584,0.670738907673568,TRUE
0.928305140230805,0.151832330355081,1.08013747058589,TRUE
-0.83706687996164,0.121670301966854,-2.17927724385621,FALSE
0.708729492966086,-0.210424583643468,0.498304909322618,TRUE
0.60447643417865,0.449936787146205,1.05441322132486,TRUE
-0.229652790818363,-1.03116449189746,-1.26081728271583,TRUE
-0.344805201981217,-1.28936418822322,-1.63416939020444,TRUE
-0.590122594032437,-0.654568638113246,-1.24469123214568,TRUE
0.138765325304121,-0.0573241038477797,0.0814412214563411,TRUE
0.776110380887985,1.25674782035705,2.03285820124503,TRUE
0.0594281828962266,1.58745413986454,0.204254834734345,FALSE
0.173917313572019,0.319481462544746,0.493398776116765,TRUE
0.331470285076648,0.381591622693148,0.38385966752874,FALSE
0.0597849171608686,-0.243644883639445,-0.183859966478576,TRUE
0.0196857987903059,0.0480530840530341,0.06773888284334,TRUE
-0.967679038178176,-1.40454586110179,-2.37222489927997,TRUE
-0.904580030124635,0.289933728895764,-2.90220735830872,FALSE
0.858701365068555,-0.535553582293745,0.32314778277481,TRUE
0.538571077398956,0.334678773100549,0.873249850499505,TRUE
-0.597838767804205,-0.345981339154502,-0.943820106958707,TRUE
0.300523000769317,-0.661615734836447,-0.36109273406713,TRUE
0.307533364742994,-0.219111376802046,0.0884219879409481,TRUE
-0.209492477122694,-0.366904910633707,-0.576397387756401,TRUE
0.624609657097608,1.09457820784237,1.71918786493998,TRUE
0.094046835321933,0.209208082437128,-1.87896687550305,FALSE
0.770265303086489,0.432491426153216,1.20275672923971,TRUE
0.106627975124866,-1.24085358580078,-1.13422561067591,TRUE
0.81209622323513,1.49682170962802,2.30891793286315,TRUE
0.174922734033316,0.159370441160762,0.334293175194078,TRUE
-0.153072698041797,-0.856281403403253,-1.00935410144505,TRUE
0.899170645978302,0.309046645446821,-0.103151396005677,FALSE
0.418075806926936,0.870434029844877,1.28850983677181,TRUE
-0.173389183823019,-1.38367713830156,-1.55706632212458,TRUE
-0.963271832559258,1.69010697003056,0.726835137471304,TRUE
0.133468165528029,-0.158030705178362,-0.024562539650333,TRUE
-0.0198730938136578,1.12117078064864,1.10129768683499,TRUE
0.75734804244712,0.0722613190889151,0.829609361536035,TRUE
0.625705375801772,-0.332422844566724,0.293282531235048,TRUE
0.708199955057353,-1.83492004662686,-1.12672009156951,TRUE
-0.264208104461432,-1.10017221858719,-1.36438032304862,TRUE
0.747899825684726,-0.0413402999174309,0.706559525767295,TRUE
-0.697323657106608,0.827852545117142,-1.07825924653708,FALSE
-0.436376660596579,-1.88167865415457,-2.31805531475115,TRUE
0.333410315681249,1.37544111232424,-0.280376101946978,FALSE
0.954767153598368,1.39899046430298,0.7880713409903,FALSE
0.165479473304003,-1.14331625591094,-0.977836782606937,TRUE
0.0531801590695977,0.47230056219311,0.525480721262708,TRUE
-0.878435550257564,-1.03363921335421,-1.91207476361177,TRUE
0.938077727332711,-0.125199978688284,0.0382070202680922,FALSE
-0.759525742847472,0.928662738846683,0.169136995999211,TRUE
-0.823273397982121,0.868339647698771,-1.46753898268132,FALSE
0.761528229806572,-0.849174603633478,-1.03791128713572,FALSE
0.0167412594892085,-0.386636454475566,-0.369895194986358,TRUE
-0.325010005384684,-0.976163570997166,-1.30117357638185,TRUE
0.788669250905514,0.339543659904915,1.12821291081043,TRUE
-0.936056743841618,-1.55907516443377,-2.49513190827539,TRUE
-0.525540605187416,-2.62932544155136,-3.15486604673878,TRUE
0.372980702202767,1.46981228187286,1.84279298407563,TRUE
-0.548363153357059,2.27347291299472,1.72510975963767,TRUE
-0.363010823726654,-0.455033540238828,-0.818044363965483,TRUE
-0.652032366488129,0.761102487094892,0.109070120606763,TRUE
0.602859167382121,-0.00750278370972113,0.5953563836724,TRUE
-0.7074358840473,1.47431379971599,0.766877915668692,TRUE
0.645434783305973,0.554143932569381,1.19957871587535,TRUE
-0.33800434274599,0.203663965116151,-0.134340377629839,TRUE
-0.251661224290729,-1.79913645176587,-2.0507976760566,TRUE
0.259490847587585,1.08295568079775,-0.297253084713439,FALSE
-0.806732513941824,-0.350853615046856,-1.91693969768528,FALSE
-0.956012569367886,-1.40349008471503,-2.35950265408291,TRUE
0.986089560668916,-0.20179666491333,0.573164075718857,FALSE
0.167877691332251,-0.126778159792303,0.0410995315399475,TRUE
0.563646130263805,1.05920687266615,1.62285300292996,TRUE
0.783792245201766,-1.167396032264,-0.38360378706223,TRUE
0.509730907157063,-0.557643627318445,-0.0479127201613814,TRUE
0.958407460246235,1.48811992838316,1.75150725940122,FALSE
-0.911705864127725,1.35866576877003,-0.87326902265173,FALSE
0.806801769416779,1.16321454390236,0.63863877759876,FALSE
0.731001628097147,1.66152394534788,0.146812219111555,FALSE
0.550815182738006,0.204030979829896,0.754846162567902,TRUE
-0.246367166284472,-0.581883686869775,-0.828250853154247,TRUE
-0.91578390263021,0.555204061863422,-0.89634141916211,FALSE
-0.271177836693823,1.05872312582593,0.787545289132105,TRUE
-0.452497460413724,2.41363327147105,-0.455490672587187,FALSE
0.700934961438179,-1.96498233271119,-1.26404737127301,TRUE
-0.275196575094014,0.273235703066817,-0.409076097159305,FALSE
-0.391044418793172,0.654794582869646,0.263750164076474,TRUE
0.518270678818226,-0.0545986553603831,0.463672023457843,TRUE
0.689669248647988,-1.55782224848511,-0.868152999837124,TRUE
-0.0841568778268993,0.741500892086244,0.657344014259345,TRUE
0.4592633289285,-0.779085741263919,-0.319822412335419,TRUE
-0.791842727921903,0.505861498830513,-0.394234134960561,FALSE
-0.560033644549549,0.90755170601785,0.347518061468302,TRUE
0.907902495469898,1.28395701047459,2.19185950594449,TRUE
0.504075082484633,-1.55786379738557,-1.05378871490094,TRUE
0.637910766527057,1.08174184817912,-0.0799923356325809,FALSE
-0.164445796515793,-0.756981356946019,-0.921427153461812,TRUE
0.187676986213773,-1.28901947384896,-1.10134248763519,TRUE
0.597647115588188,1.31432066591943,1.91196778150762,TRUE
0.776817300822586,1.14625997326498,1.92307727408756,TRUE
-0.229616813361645,-0.242583267705004,-0.472200081066648,TRUE
-0.819355831481516,0.759540706238345,-0.0598151252431715,TRUE
0.251487274188548,-0.860325741423062,-2.19713407944067,FALSE
0.491272434592247,-0.151031579052044,0.340240855540203,TRUE
-0.829243085347116,-0.0937232337608719,-0.922966319107988,TRUE
-0.398964777588844,-0.280740054504004,-0.679704832092848,TRUE
0.229124314617366,0.734098736497243,-1.41257979532088,FALSE
0.505864115897566,1.53732753549595,2.04319165139351,TRUE
0.83411426609382,-0.455771062778902,0.378343203314918,TRUE
-0.0484989886172116,-0.0326584523557289,-0.0811574409729405,TRUE
0.134238932281733,1.6367573491655,1.77099628144723,TRUE
0.473240692168474,-0.329041970526538,0.144198721641936,TRUE
0.714894848875701,-2.6040381706071,-1.8891433217314,TRUE
0.818293008953333,0.513983786447932,0.536089697621289,FALSE
-0.887235549278557,-0.886468011111257,-2.11600174059012,FALSE
0.00581660820171237,-0.998538406003926,-0.992721797802214,TRUE
-0.298910453915596,1.42081681358485,1.12190635966926,TRUE
0.691112245898694,2.44799800701523,0.304220162967351,FALSE
0.612870327662677,-1.03978254140354,-0.426912213740866,TRUE
-0.7653375454247,1.03102518166676,0.26568763624206,TRUE
0.425373109988868,-0.0941478383696331,0.331225271619235,TRUE
-0.529462283942848,0.141807459220448,-0.387654824722401,TRUE
-0.850086497608572,1.2222367014564,-1.56671952530742,FALSE
0.871292294468731,0.213674518441066,1.0849668129098,TRUE
-0.685664349701256,-0.851365353860758,-1.53702970356201,TRUE
0.294114700052887,-0.470408874742861,-0.176294174689974,TRUE
-0.652964507695287,0.686135255298873,0.0331707476035851,TRUE
-0.959851981606334,-2.3359473318599,-3.29579931346624,TRUE
0.0426276926882565,1.09524438184847,1.13787207453673,TRUE
-0.827444213442504,-1.56715009883224,-2.39459431227474,TRUE
-0.433995307888836,0.0219310628183824,-0.412064245070453,TRUE
-0.159130197949708,-0.19035897759196,-0.349489175541668,TRUE
0.174556248355657,1.29306948602434,0.596059257294329,FALSE
0.613388859201223,0.188849315056629,0.802238174257852,TRUE
-0.596009582281113,0.101939134905212,-0.494070447375901,TRUE
-0.0811506565660238,0.698135808858598,0.616985152292574,TRUE
-0.103713772259653,-0.827014556190432,-0.930728328450085,TRUE
0.467495516408235,-0.195898856066376,0.271596660341859,TRUE
0.429509621113539,1.17758441380777,1.14995904519423,FALSE
0.662443957757205,0.683473620979851,1.34591757873706,TRUE
0.773132241796702,-1.27549670675253,-0.502364464955825,TRUE
0.905289147980511,0.637956367410881,1.54324551539139,TRUE
0.101233443710953,-1.37758962460372,-1.27635618089277,TRUE
0.0446715322323143,-0.59831080371967,-0.553639271487355,TRUE
-0.658603489398956,1.21092038385701,-1.73275804354268,FALSE
-0.0414568800479174,-2.25104517544585,-2.29250205549377,TRUE
-0.492358407005668,-1.77901419088083,-2.2713725978865,TRUE
-0.92043872596696,1.30137267282642,0.380933946859465,TRUE
0.269601019565016,-0.814792784052655,-0.545191764487639,TRUE
0.0791218280792236,1.24370701857891,-0.902961637503918,FALSE
-0.719792900141329,-0.168250200756106,-0.888043100897434,TRUE
-0.432576446328312,0.427775678362924,-0.514321373496241,FALSE
0.166061190422624,0.813278889629239,-1.67912964888097,FALSE
-0.669948215596378,-0.651211869360044,-1.32116008495642,TRUE
-0.80739777861163,-0.304590923146605,-3.29592520941547,FALSE
-0.142773817293346,-0.415097169645636,-0.557870986938982,TRUE
-0.288476868532598,2.81608427602238,2.52760740748978,TRUE
0.689867079723626,0.126147069097579,0.816014148821206,TRUE
-0.479735052678734,0.472800423111086,-0.00693462956764845,TRUE
-0.953711015637964,-0.34075354094095,-1.29446455657891,TRUE
0.724799079354852,-0.24179064265461,0.145944929444539,FALSE
-0.330824077595025,1.37875466885731,1.04793059126229,TRUE
0.263577743433416,-0.338883669537391,-0.0753059261039747,TRUE
0.0928525174967945,0.0201363027607609,0.112988820257555,TRUE
-0.247111013624817,0.376962164141067,-2.32196724027557,FALSE
-0.62825396982953,-0.431723745037877,-1.55409983411748,FALSE
-0.142118817660958,1.95906415617703,-2.04647660893514,FALSE
0.261547197122127,-1.42845961222117,-1.16691241509905,TRUE
0.0416847025044262,2.01129297984563,2.05297768235005,TRUE
0.319242674391717,-0.351591888879179,-0.826219264089564,FALSE
0.458721862640232,1.35711964684949,-0.426713581530276,FALSE
-0.0263542532920837,-1.99917741100747,-2.02553166429955,TRUE
-0.231086768675596,0.956080621428453,0.557303687665986,FALSE
-0.986332982312888,0.876431264976865,-0.109901717336023,TRUE
-0.99263154482469,-1.27121697156009,-2.26384851638478,TRUE
0.989872880280018,-0.768323878489628,0.221549001790389,TRUE
-0.784226239658892,0.193524845470222,-0.590701394188671,TRUE
-0.162661683280021,1.14383542879701,0.285169954858272,FALSE
0.435769093222916,-0.765999304028674,-0.726796171998549,FALSE
0.485078264493495,-0.224125999053298,0.260952265440197,TRUE
0.743997647427022,1.57134693497734,0.127894182860104,FALSE
0.215735922101885,-1.12734724085149,-1.08909338152575,FALSE
0.512406702619046,0.947793980716858,-0.656577640407374,FALSE
0.694482596125454,0.448768189234897,1.14325078536035,TRUE
0.225559297949076,-1.10581452855633,-1.07498768908683,FALSE
0.586448335554451,-0.667867842173781,-0.0814195066193305,TRUE
-0.95429063308984,0.783277510302197,-0.171013122787643,TRUE
-0.166170900687575,0.248959432712127,0.0827885320245514,TRUE
0.749764774926007,1.42509827746748,2.17486305239348,TRUE
0.294694031123072,-0.601783962091586,-0.307089930968515,TRUE
0.848957973532379,-1.71448769637948,-0.865529722847098,TRUE
-0.655549807939678,1.04782692647826,0.392277118538586,TRUE
-0.368374421726912,-0.608621618434128,-0.976996040161041,TRUE
0.608512558508664,0.120340526822556,-0.769795411558796,FALSE
0.977926822379231,1.7190418138518,0.599842536510992,FALSE
-0.355228896252811,-0.250414052311195,-0.605642948564006,TRUE
-0.997616743203253,1.54955532739698,-0.859391339939364,FALSE
0.984341238625348,-1.09713964993245,-0.112798411307098,TRUE
-0.703295216429979,0.925511236116236,0.222216019686258,TRUE
-0.901271405629814,0.246799211870998,-0.654472193758816,TRUE
0.194706965237856,-0.73677153935145,-0.542064574113595,TRUE
-0.357343113049865,-1.28000893888965,-1.63735205193952,TRUE
0.0558580006472766,0.0766436635945079,0.132501664241785,TRUE
0.590844040736556,0.255164762454082,0.846008803190638,TRUE
-0.862134806346148,0.277446817034678,-0.58468798931147,TRUE
0.390041394624859,0.536856022231548,0.517698070871734,FALSE
0.897263014689088,-0.460485565976711,0.269886368991104,FALSE
-0.444461365230381,-0.511603722189581,-0.956065087419962,TRUE
-0.501186829525977,0.236937879127631,-1.19959077783761,FALSE
-0.681129039730877,-0.541589171621698,-1.22271821135257,TRUE
-0.856739887967706,1.21922764704307,-1.83691751485607,FALSE
0.114875166211277,0.174135875106149,0.289011041317426,TRUE
-0.0203258967958391,-0.615268316096478,-0.635594212892317,TRUE
-0.0114152762107551,-1.80689296408533,-1.81830824029608,TRUE
0.776743170339614,-0.643681105896039,0.133062064443575,TRUE
-0.926591280382127,2.04601885213282,-0.234391137447903,FALSE
-0.592512372881174,-0.560762421131065,-2.7301538727363,FALSE
0.0275622783228755,-0.835999305852858,-0.808437027529982,TRUE
-0.527320221997797,0.652947502777847,0.12562728078005,TRUE
0.150871339719743,0.441293124842934,0.592164464562676,TRUE
-0.0354841770604253,0.751629056591275,0.073274896627956,FALSE
0.138705377466977,-0.277975085155337,-0.139269707688361,TRUE
-0.71169536979869,1.12265421625967,0.410958846460982,TRUE
-0.708582474850118,-1.17260886019801,-1.88119133504813,TRUE
-0.175433774013072,-0.048876767973659,-0.281389855632288,FALSE
0.3660205649212,-0.704140337217957,-0.338119772296756,TRUE
0.306855640839785,0.680758638017183,-0.924410452529508,FALSE
0.831972666084766,0.130006761402136,0.961979427486903,TRUE
0.626226264983416,1.10970808177014,0.236635808751528,FALSE
0.35178000247106,2.05850086898135,2.41028087145241,TRUE
0.614998218603432,0.140655531724984,-0.260320330174117,FALSE
-0.743871160782874,-0.534616652198382,-1.27848781298126,TRUE
-0.498442932032049,-0.823516726518704,-1.32195965855075,TRUE
-0.336906016804278,-0.263033982230645,-0.599939999034923,TRUE
-0.185461420100182,-0.0696018363603779,-0.25506325646056,TRUE
0.270735153928399,1.99180191472057,-0.348279814453264,FALSE
0.617224089801311,-1.12910954273777,-0.511885452936457,TRUE
-0.482397597283125,-1.09321743652488,-1.57561503380801,TRUE
0.638934279792011,-0.407966690317779,-1.3461946150149,FALSE
-0.969044662080705,0.587559463498313,-1.20921255917808,FALSE
0.308801533188671,0.821111859737407,-0.00773651307859446,FALSE
0.623439168557525,-0.907934699241847,-0.284495530684322,TRUE
-0.0772621463984251,0.127038606349588,-0.609269140105471,FALSE
-0.593165796715766,-0.0428929778975765,-0.636058774613343,TRUE
-0.962463565636426,1.19520647042577,0.23274290478934,TRUE
-0.433734605554491,1.08919223650205,0.655457630947562,TRUE
0.830545251257718,-0.312280694434521,0.518264556823197,TRUE
0.867393041029572,0.0459937666619196,0.913386807691492,TRUE
0.0850632274523377,0.652722613401543,0.737785840853881,TRUE
-0.56115490803495,-1.65349263659697,-2.21464754463192,TRUE
-0.0211443919688463,-0.310270965480046,-0.331415357448892,TRUE
0.602297472301871,0.574872884002481,0.0103506152041984,FALSE
-0.18473868444562,-0.523232154380118,-0.707970838825738,TRUE
-0.792576866224408,-0.0599182013481885,-0.852495067572597,TRUE
-0.438869650475681,-0.0210075354337069,-0.459877185909388,TRUE
-0.277067558839917,-0.723653214316312,-1.00072077315623,TRUE
-0.481510317884386,-0.994479836178391,-1.47599015406278,TRUE
-0.0586363328620791,-0.199867234998128,-0.258503567860207,TRUE
-0.268309053499252,-0.347027822807086,-0.615336876306337,TRUE
-0.757455891463906,0.834095065661453,0.0766391741975478,TRUE
-0.906012638937682,1.52988221249492,0.623869573557241,TRUE
-0.474407391622663,-0.0119223793666472,-0.48632977098931,TRUE
0.937282335944474,0.398671992491547,1.33595432843602,TRUE
-0.0230090352706611,-0.0704153139057291,-0.0934243491763902,TRUE
-0.0443559405393898,0.601359843881131,0.557003903341741,TRUE
0.497585762292147,0.218495462278797,-0.944976922503443,FALSE
0.335280462633818,0.236595501860209,0.571875964494027,TRUE
-0.901168806478381,1.112915127616,-1.63390190912226,FALSE
0.390210488811135,-0.987421149395455,-0.597210660584319,TRUE
-0.273476866539568,1.44786401312549,-0.554518903012564,FALSE
0.76826721476391,0.349112412179829,1.11737962694374,TRUE
0.550594459287822,0.180822010712195,0.731416470000017,TRUE
-0.721592717338353,-0.560241851130579,-1.28183456846893,TRUE
-0.409981457516551,-0.163877591582529,-0.57385904909908,TRUE
-0.747834429144859,0.373684804430444,-0.532379684798685,FALSE
0.179803247563541,-2.06371425739842,-1.88391100983488,TRUE
0.123351217713207,-0.601521948838093,-0.478170731124886,TRUE
0.377442240249366,0.58599161230581,0.963433852555175,TRUE
-0.377458381932229,-0.294481786351775,-0.671940168284004,TRUE
0.211173682939261,-0.800527545484263,-0.589353862545002,TRUE
0.982068637851626,-0.63569453113499,0.346374106716636,TRUE
0.486409830395132,0.235749032414043,0.722158862809176,TRUE
-0.848285739310086,-1.63483238484751,-2.48311812415759,TRUE
-0.0976621871814132,0.871229240582207,0.773567053400793,TRUE
-0.892926130909473,-2.16893467443595,-3.06186080534542,TRUE
-0.320888971909881,-0.503339522315559,-0.824228494225439,TRUE
0.467904297634959,-0.787182478973486,-0.319278181338527,TRUE
-0.991786119062454,-1.24860020954842,-2.24038632861087,TRUE
0.543818964622915,-1.07790734011295,-0.534088375490039,TRUE
-0.0740495775826275,0.250077353605602,0.176027776022975,TRUE
0.44168070005253,-0.11977403121588,-0.831682103602269,FALSE
0.333011434413493,-0.30085263245286,0.0321588019606325,TRUE
0.144147441256791,-2.32076377558186,-2.17661633432506,TRUE
0.407625900115818,-1.32432071149579,-0.916694811379968,TRUE
0.31444212095812,-0.131307112462703,0.183135008495417,TRUE
-0.421295709908009,-0.87803515301306,-1.29933086292107,TRUE
-0.805521088652313,-0.796768930311008,-1.60229001896332,TRUE
0.924842642154545,1.0495407129977,1.97438335515225,TRUE
0.472668058238924,0.175588348517341,0.648256406756265,TRUE
0.225446937140077,-1.04384462163877,-1.6551270278883,FALSE
-0.760142238344997,-0.468696015002214,-1.22883825334721,TRUE
0.100518092978746,-0.28490348155087,-0.184385388572124,TRUE
-0.474487444385886,-0.680295181235103,-1.15478262562099,TRUE
0.796721662394702,-0.964053610494564,-1.01105843476191,FALSE
-0.981640108395368,-0.0518040820003942,-1.03344419039576,TRUE
-0.527530128136277,0.741194719519762,-0.0205317770171075,FALSE
-0.739910809323192,0.226852003567295,-0.513058805755896,TRUE
-0.347533706575632,-0.200147012715761,-0.547680719291393,TRUE
0.45279777655378,0.387820244768823,0.840618021322603,TRUE
0.983490470796824,0.793918367051497,1.77740883784832,TRUE
0.430267055518925,-0.140513958248364,0.289753097270562,TRUE
0.00887962197884917,0.455805198945874,-1.26848043142803,FALSE
-0.127904656343162,-1.14557290708596,-1.27347756342913,TRUE
0.897650501225144,-0.249650688168871,0.647999813056273,TRUE
-0.759637024719268,-0.420298275494042,-1.17993530021331,TRUE
-0.849709646776319,0.195664503560041,-0.654045143216278,TRUE
0.778042985592037,0.357319513842984,1.13536249943502,TRUE
-0.151095809880644,-0.123617978997338,-0.960768140616636,FALSE
-0.915278642438352,-0.766214222789801,-2.20270493022117,FALSE
0.29488428728655,-0.929714216784719,-0.634829929498169,TRUE
-0.0627616751007736,0.278520610602079,0.215758935501306,TRUE
0.235852246638387,1.35683685227542,1.59268909891381,TRUE
-0.458369134925306,-0.787135594929695,-1.245504729855,TRUE
-0.685409426689148,-0.384798672297195,-1.07020809898634,TRUE
-0.771491459570825,0.330680560251943,-1.44322543644676,FALSE
0.0153657263144851,-0.55462045006283,-0.539254723748345,TRUE
0.0960645750164986,0.121572314820453,0.217636889836951,TRUE
-0.718707621097565,-0.0475961169783602,-0.766303738075925,TRUE
-0.66046189982444,-0.776251590566683,-1.43671349039112,TRUE
0.523970646318048,0.831441251138311,1.35541189745636,TRUE
0.0547898812219501,0.84630783722297,0.90109771844492,TRUE
0.721978715155274,1.0241395066572,1.4445831138225,FALSE
0.34710997575894,1.26799658618238,-0.521496276564015,FALSE
-0.973917940631509,-0.506361787922575,-1.48027972855408,TRUE
0.38639780273661,-0.464481896508305,-0.0780840937716952,TRUE
0.78342746431008,0.26121800049174,1.04464546480182,TRUE
0.26370035065338,0.630080976551625,0.893781327205005,TRUE
-0.785410690121353,-0.339626156224904,-1.12503684634626,TRUE
0.842130407691002,-0.423344808400481,-0.271567319095057,FALSE
0.350724762305617,-0.618271527554652,-0.267546765249035,TRUE
-0.702812574803829,1.48220189072674,-1.37011471956156,FALSE
0.490683684591204,-2.50816635204148,-2.01748266745027,TRUE
0.885197723750025,-0.16757803378388,0.717619689966145,TRUE
-0.158433248754591,0.0382128770535341,-0.120220371701057,TRUE
-0.404553843662143,-1.05960960299357,-1.46416344665571,TRUE
-0.481146659702063,0.385425894820638,-0.0957207648814249,TRUE
-0.554237366188318,-1.96708768381011,-2.52132504999842,TRUE
0.13130868691951,0.954968861111918,-1.24221998737363,FALSE
0.513300265651196,-1.6633605848706,-1.1500603192194,TRUE
0.339207091834396,-2.20273488009703,-1.86352778826263,TRUE
0.0930455885827541,-0.763563825792029,-0.670518237209274,TRUE
0.622927315533161,0.162080393912321,0.785007709445482,TRUE
0.518333604093641,-0.651567164764164,-0.133233560670523,TRUE
-0.959863067604601,-0.559286995277619,-1.51915006288222,TRUE
-0.238192599732429,0.333204975057779,0.0950123753253507,TRUE
-0.898239772766829,-1.05890092148845,-1.95714069425528,TRUE
0.595805874560028,-0.0858495457604726,0.509956328799556,TRUE
0.847398426383734,0.497932992929394,1.34533141931313,TRUE
0.085196740925312,1.63398965670861,-0.395674690964961,FALSE
0.704729200340807,0.479451881240197,0.363141552332985,FALSE
0.167125726584345,1.71476299216676,0.736899094611254,FALSE
0.336647287011147,0.453160033529716,0.544023923382099,FALSE
0.0226291930302978,-0.00324112682536025,-0.735963279224363,FALSE
0.525501178577542,-2.25653485624939,-1.73103367767185,TRUE
0.80672457581386,-1.22465855193064,-0.417933976116784,TRUE
0.640949024353176,-0.318962623738223,-0.638468646354531,FALSE
-0.857136300764978,0.712270455853782,-0.144865844911196,TRUE
-0.992207313887775,-0.32251357317817,-1.31472088706595,TRUE
-0.895602768287063,0.543648621254837,-0.351954147032225,TRUE
0.733120359480381,-1.06381135183874,-0.33069099235836,TRUE
0.152490337844938,-0.274129717350557,-0.121639379505619,TRUE
-0.372314855922014,0.21700603247715,-0.155308823444863,TRUE
0.918931567575783,-0.359385718165611,0.384087237172775,FALSE
0.182387514039874,0.11283169498315,0.295219209023024,TRUE
0.0628186715766788,-0.670748026053258,-0.607929354476579,TRUE
-0.232126656919718,0.374345223259504,0.142218566339786,TRUE
-0.360893541015685,-0.0810548925112574,-0.441948433526942,TRUE
0.616772510576993,-0.0470493466531285,-0.542892259776151,FALSE
-0.916161003056914,-1.94878708644615,-2.86494808950306,TRUE
-0.272514610551298,-0.673668581278741,-0.946183191830039,TRUE
0.713193933945149,-1.48964408489825,-0.776450150953099,TRUE
0.395893156994134,-1.6057180576203,-1.20982490062617,TRUE
0.368972945958376,-0.493883100845236,-0.12491015488686,TRUE
-0.30396989453584,-0.160798367745603,-0.464768262281443,TRUE
0.109363658819348,0.283600225800619,0.392963884619967,TRUE
-0.725512764882296,1.09126265030032,-2.15819519127998,FALSE
0.569863112643361,0.444400296922585,1.01426340956595,TRUE
0.773725143168122,1.01207034075848,1.0373430942096,FALSE
-0.59180823341012,-0.526310287634533,-1.11811852104465,TRUE
0.541245922911912,-0.307840173188787,0.233405749723125,TRUE
0.192725921515375,1.08516888442625,1.11357742556116,FALSE
0.915339484810829,0.00120718393810378,0.413146770932327,FALSE
-0.682623204775155,-1.68024471568337,-2.36286792045853,TRUE
0.0519485482946038,-0.846555519092125,-0.794606970797521,TRUE
0.746302735060453,1.00759205983273,1.75389479489319,TRUE
0.739412140566856,-0.61073725767746,-0.0869012042116905,FALSE
-0.952622713521123,0.333444132777122,-0.619178580744001,TRUE
0.95177938695997,0.0142226956806451,0.966002082640615,TRUE
-0.0195516035892069,-0.496357607349662,-0.515909210938869,TRUE
-0.221659353934228,-0.350786392406381,-0.57244574634061,TRUE
-0.164890080224723,0.391720547858095,0.118468613950006,FALSE
-0.814148359000683,0.209578828892245,-0.604569530108438,TRUE
-0.676381579600275,1.23467013989917,0.558288560298891,TRUE
-0.189167009666562,-0.199819784434937,-0.388986794101499,TRUE
-0.316371111664921,-0.923208042026682,-1.2395791536916,TRUE
-0.16948509356007,0.165903101579443,-0.00358199198062648,TRUE
-0.391895061824471,0.70533455324418,0.31343949141971,TRUE
0.120561074931175,2.28196695572699,2.40252803065817,TRUE
-0.688251698855311,-0.463683013103733,-1.15193471195904,TRUE
0.91315952828154,-0.326353571908267,0.586805956373273,TRUE
-0.912066749297082,0.882493210397949,-0.0295735388991332,TRUE
-0.255684514530003,1.28128612650446,-1.68971788520263,FALSE
0.925230682827532,-0.658681856604976,-0.105543289478842,FALSE
0.290855031460524,0.664570454944413,0.955425486404937,TRUE
-0.877474771346897,-0.565157514042339,-1.44263228538924,TRUE
-0.180108143016696,-0.962178270242238,-1.14228641325893,TRUE
-0.148189731873572,0.623360901900257,0.153410712994169,FALSE
0.0163161694072187,0.106497772201071,0.12281394160829,TRUE
-0.100800178479403,0.38933087814222,0.288530699662817,TRUE
0.246522767003626,-0.580503496721951,-0.333980729718325,TRUE
-0.720044137910008,1.79497795592676,1.07493381801676,TRUE
0.815892801620066,0.665288009047707,1.48118081066777,TRUE
0.138886549510062,-0.374402425652033,-0.326438510582469,FALSE
0.0965611478313804,0.702748931010458,0.587707351954229,FALSE
-0.766344754956663,-1.21451438389368,-1.98085913885034,TRUE
0.524056664668024,-0.137750126949227,0.19854887306045,FALSE
-0.0432611065916717,1.40335789868052,1.36009679208885,TRUE
0.563937829341739,-0.188839311604344,0.129823032518947,FALSE
-0.907946902792901,0.910490371995549,-0.932803546594118,FALSE
0.639689335599542,-0.221922000189912,0.417767335409629,TRUE
-0.461183105129749,-2.29802640030622,-2.75920950543597,TRUE
-0.434299170970917,-0.880212545566096,-1.31451171653701,TRUE
0.286443118937314,0.22273568903497,0.509178807972284,TRUE
0.896237675566226,1.44655271093401,2.34279038650023,TRUE
-0.986003091093153,-0.593402125000833,-1.57940521609399,TRUE
-0.296764655970037,0.275979011382551,-0.020785644587486,TRUE
-0.161908550187945,-0.964819289479567,-1.12672783966751,TRUE
-0.0842464058659971,-1.0164562413338,-1.1007026471998,TRUE
0.423385158646852,-0.777316643416822,-0.353931484769971,TRUE
0.839696115348488,1.36906206733358,2.20875818268207,TRUE
0.254221401177347,0.940310089910901,-0.698124398105651,FALSE
0.804363556671888,0.5936651573177,1.39802871398959,TRUE
0.514658318366855,1.11546255343648,1.63012087180333,TRUE
-0.724283268675208,-0.424424996733506,-1.14870826540871,TRUE
-0.693490243982524,0.759576936893122,0.066086692910598,TRUE
-0.61737562622875,0.209629277871549,-0.7561895194042,FALSE
-0.133629718795419,-1.04910092481282,-1.18273064360824,TRUE
-0.825561396311969,-0.831062222281743,-3.66857929134604,FALSE
-0.552439997904003,0.0500529319191458,-0.502387065984857,TRUE
0.144297359045595,0.205630061496544,-0.677024348035003,FALSE
-0.199661643244326,-0.321358418660978,-0.521020061905304,TRUE
0.130930761341006,-0.996491243786537,-0.865560482445532,TRUE
0.659247757401317,-2.09089194048916,-1.43164418308784,TRUE
0.284227638971061,0.425235479441099,0.70946311841216,TRUE
-0.217002496588975,-0.295271709137097,-0.512274205726072,TRUE
0.419159709475935,0.54916088318128,-0.492696814880712,FALSE
-0.782351853791624,-1.54589181325016,-2.32824366704179,TRUE
-0.45275453152135,-1.25333593531244,-1.70609046683379,TRUE
0.187733865343034,-0.111331874671968,0.0764019906710665,TRUE
-0.679630373138934,-1.4128135356317,-2.09244390877064,TRUE
0.706860477570444,-1.98295385072071,-1.27609337315027,TRUE
0.695478315465152,0.783595407833566,1.47907372329872,TRUE
-0.0442263749428093,0.900869339749533,0.856642964806724,TRUE
0.547384244855493,-1.0299636420045,-0.48257939714901,TRUE
-0.409199838992208,-0.272057268566593,-0.681257107558801,TRUE
-0.868743776343763,-1.13397290517125,-2.00271668151502,TRUE
-0.118933750316501,0.316426916752984,0.197493166436484,TRUE
-0.0758022842928767,-0.0296783010019916,-1.2979510750155,FALSE
-0.318131259642541,-0.869460450959366,-1.18759171060191,TRUE
-0.629719362594187,-0.774217543896185,-1.40393690649037,TRUE
0.0139954537153244,-1.0620811934282,-1.04808573971287,TRUE
-0.961617938708514,0.436374262192543,-0.525243676515971,TRUE
0.547372078988701,0.571008847814101,1.1183809268028,TRUE
0.11933015845716,0.376474894415886,-0.4268728919133,FALSE
0.282925278414041,-0.842889697415977,-0.559964419001936,TRUE
-0.0631357626989484,-1.78616962823527,-1.84930539093422,TRUE
-0.441552378702909,0.530875663154472,0.0893232844515633,TRUE
-0.0775668593123555,-0.177058947394319,-0.254625806706674,TRUE
0.585476683452725,-0.0393923499714967,-0.170579759300744,FALSE
0.171131152659655,1.03212798487339,1.20325913753304,TRUE
-0.210482028312981,-0.8935158344016,-1.76242692341152,FALSE
0.622474699281156,1.14401532568501,0.463589320991996,FALSE
-0.362873812206089,-0.413191495212929,-0.776065307419019,TRUE
0.162894676439464,-0.713187821756013,-0.999390062640088,FALSE
-0.0890220841392875,-0.205746143817567,-0.294768227956855,TRUE
-0.462393100373447,0.390019728842846,-0.0723733715306009,TRUE
0.110354409553111,-0.207215645255724,-0.0968612357026131,TRUE
-0.537538231350482,-0.900507220547859,-1.43804545189834,TRUE
0.0864657959900796,-0.281624278790779,-0.600221641176576,FALSE
-0.104859717655927,-2.54193110113798,-2.64679081879391,TRUE
-0.739423726219684,-0.508511681872445,-1.24793540809213,TRUE
0.24345196550712,0.455966217539027,-0.464483228863532,FALSE
0.0959885665215552,-0.169259774532087,-0.741455239904761,FALSE
-0.701511572580785,0.688327722261226,-0.0131838503195588,TRUE
0.119091738481075,0.48598243397446,0.605074172455535,TRUE
-0.14622884709388,0.645646746355588,0.499417899261708,TRUE
-0.104539803229272,0.656044945025482,0.50190767133088,FALSE
0.666589543223381,-1.73858076137427,-1.07199121815088,TRUE
0.43917456548661,0.00415968001844305,0.443334245505053,TRUE
-0.0862264889292419,1.63006733460683,-0.716426778812182,FALSE
0.0425285259261727,-0.480485227044419,-0.437956701118246,TRUE
-0.5150858447887,0.452802442420564,-3.55822068736629,FALSE
-0.848278330639005,0.143393730979936,-0.704884599659068,TRUE
-0.217409817501903,0.557012225188023,0.33960240768612,TRUE
-0.973783568013459,-0.272030117170514,-1.24581368518397,TRUE
0.734998937230557,-0.648299296516002,0.0866996407145548,TRUE
0.985231347382069,0.071960844365645,1.05719219174771,TRUE
0.417710776440799,0.207814830703413,-0.215002778147477,FALSE
0.653430980630219,-0.185332289683865,0.468098690946354,TRUE
0.783792539034039,0.0314406650264462,0.815233204060485,TRUE
0.0788214653730392,0.411351933690778,0.490173399063817,TRUE
0.110627183690667,-0.776183890462463,-0.665556706771796,TRUE
-0.447120232507586,1.13967765719806,0.692557424690476,TRUE
0.318395851645619,2.20076027074659,2.51915612239221,TRUE
-0.513129515107721,1.47720532873484,0.653671291037543,FALSE
-0.423467590473592,-0.454417850707568,-0.877885441181161,TRUE
0.431561917066574,-1.82288726903245,-1.39132535196587,TRUE
0.455067266244441,0.0541979571095952,0.509265223354036,TRUE
-0.653913922607899,0.880273220604069,0.226359297996171,TRUE
-0.387377482373267,0.778106697935667,0.390729215562399,TRUE
-0.260185446590185,-1.22974677471174,-1.48993222130193,TRUE
-0.844556891359389,-1.11314851074341,-1.9577054021028,TRUE
0.426300377584994,0.133744634877637,0.560045012462631,TRUE
0.10184545814991,0.626081345376854,0.727926803526764,TRUE
-0.728269207291305,0.872931663855459,-0.0207998757766709,FALSE
0.948327388148755,0.816391978938957,1.76471936708771,TRUE
0.123926317784935,-0.967975491966489,-0.844049174181554,TRUE
0.576818763278425,-1.31260505619999,-0.735786292921561,TRUE
0.697828168515116,-2.01251977795928,-1.31469160944417,TRUE
0.756083549465984,0.504932697727817,1.2610162471938,TRUE
0.600952747743577,0.828111565769426,1.429064313513,TRUE
0.280296972952783,0.335850688825044,0.616147661777827,TRUE
0.257855521515012,-1.05912444601131,-0.801268924496301,TRUE
-0.457181990612298,1.56771674994935,1.11053475933705,TRUE
-0.940120349172503,-0.370146624363391,-1.31026697353589,TRUE
-0.160271570086479,1.77903836149569,-2.04302607193901,FALSE
-0.289130657911301,0.551402005080575,0.262271347169275,TRUE
-0.215337492059916,1.19031064508552,0.710602499562229,FALSE
-0.656126335263252,0.330602226294406,-0.325524108968846,TRUE
-0.360715761315078,-0.0646522280998777,-0.425367989414955,TRUE
-0.172889871522784,-1.01254806837321,-1.185437939896,TRUE
0.51867139339447,-0.55851419019136,-0.0398427967968893,TRUE
-0.456219589803368,-0.0471078362764253,-0.503327426079793,TRUE
-0.768835085909814,0.282074067985043,-0.486761017924771,TRUE
-0.94132677000016,-0.0332192123310964,-0.974545982331256,TRUE
0.613710595760494,-0.177971989093417,0.435738606667078,TRUE
-0.039747126866132,0.183485516942061,-0.853699794883541,FALSE
0.612495880573988,-0.524372042597516,0.0881238379764721,TRUE
-0.84198863664642,-0.53593745633951,-1.37792609298593,TRUE
-0.769325180910528,-1.45570470165602,-2.22502988256655,TRUE
-0.74116742098704,0.846271470268007,0.105104049280967,TRUE
0.477497084066272,0.046932368001524,0.524429452067796,TRUE
0.514197066891938,-0.0836242334273476,0.324731032479524,FALSE
0.984910617116839,-0.740918614774916,0.243992002341922,TRUE
0.249105974566191,-0.247773863902407,0.00133211066378469,TRUE
-0.422619782853872,-1.0867828557013,-1.50940263855517,TRUE
-0.600176451262087,-1.04929735235275,-1.64947380361484,TRUE
0.601835697423667,-1.9189517717066,-1.31711607428293,TRUE
0.455525420606136,0.981698772648436,1.43722419325457,TRUE
-0.565904050599784,0.125964082145297,-0.439939968454486,TRUE
0.488477010745555,-1.11677637555443,-0.628299364808876,TRUE
0.733307416550815,1.1637866037459,0.272675922854548,FALSE
0.0588115127757192,0.624591683369118,0.683403196144837,TRUE
0.197277093771845,0.742382274584664,0.939659368356509,TRUE
0.875264664646238,-0.225770566942818,0.64949409770342,TRUE
0.901448196731508,-0.422872006585657,0.47857619014585,TRUE
0.321064602583647,-0.0980529020064929,0.223011700577154,TRUE
-0.855426838155836,0.404690656237582,-0.450736181918254,TRUE
0.652663157321513,0.799914606641116,1.05356728486689,FALSE
-0.0409118440002203,1.58946914995693,-1.58846906471248,FALSE
-0.217542433179915,-0.509070404137271,-0.726612837317186,TRUE
-0.401754448655993,-1.01556474815148,-1.41731919680747,TRUE
-0.511383500881493,0.100858665610429,-0.410524835271064,TRUE
-0.156379736494273,3.02210418529039,2.86572444879611,TRUE
0.875540353823453,-0.428615845083704,0.446924508739749,TRUE
-0.471029766835272,1.14568121778476,0.674651450949487,TRUE
0.137137508019805,-0.243098209585093,-0.105960701565288,TRUE
-0.595630864612758,-0.478543237763877,-1.07417410237664,TRUE
-0.614388746209443,-0.710417122207556,-1.324805868417,TRUE
0.437223490327597,-0.211244627717603,0.225978862609993,TRUE
-0.372964208945632,1.64178447087543,0.778400471008276,FALSE
-0.723219745326787,0.301846720563439,-0.421373024763348,TRUE
-0.883938604500145,0.487329123215285,-0.39660948128486,TRUE
0.86219928227365,0.838735792432261,1.70093507470591,TRUE
0.136676024179906,2.071741512886,-0.567919772855974,FALSE
-0.764459278900176,0.77561884207953,-0.6378167456318,FALSE
0.129588962998241,-1.42711135295193,-1.29752238995369,TRUE
0.0805123657919466,-1.03351133546615,-1.83947875876186,FALSE
0.639365036971867,-1.58945511359183,-0.950090076619958,TRUE
0.4059590077959,-2.84854676989379,-2.44258776209789,TRUE
0.135496747214347,1.29073392779261,-1.83084175696743,FALSE
0.442618532571942,-0.493723874282408,-0.0511053417104663,TRUE
0.504888426978141,0.394970677706016,0.899859104684157,TRUE
-0.237154806498438,1.18161785314391,0.944463046645476,TRUE
-0.423979437444359,-0.511832694580471,-0.93581213202483,TRUE
0.0633666543290019,-0.134967648662221,-0.071600994333219,TRUE
-0.480707857292145,0.350256179524455,-1.2814349313959,FALSE
0.663580635562539,0.225879221817625,0.889459857380164,TRUE
-0.189272230491042,-0.774315249588103,-0.963587480079146,TRUE
-0.854736148845404,0.730815610006591,-0.123920538838813,TRUE
0.907517249230295,0.545635528242466,1.45315277747276,TRUE
-0.565632434096187,-0.288449295921491,-0.854081730017678,TRUE
-0.188749466557056,-1.222380910859,-1.41113037741606,TRUE
0.251336630899459,0.633333595568586,-2.24035035052285,FALSE
0.256809607613832,1.427519655915,1.68432926352883,TRUE
-0.343522671610117,1.38051749338936,1.03699482177924,TRUE
-0.722181016113609,0.872634566795338,0.150453550681728,TRUE
0.8293143408373,-0.483135068652272,0.346179272185027,TRUE
0.198231934569776,-0.531346919490549,-0.782046711913673,FALSE
0.499214191921055,-0.587684756585901,-0.0884705646648454,TRUE
0.837909490335733,-0.411697868987503,0.42621162134823,TRUE
0.0575307919643819,0.709185621253385,0.766716413217767,TRUE
-0.256042507942766,0.256396753535657,-2.10813991072218,FALSE
-0.868383357767016,-1.8563605863048,-2.72474394407182,TRUE
0.70873984741047,-1.86058762981445,-1.15184778240398,TRUE
0.020822602789849,-0.0228340937343522,-0.682962463747581,FALSE
-0.580003882758319,0.149938747281039,-0.43006513547728,TRUE
-0.248313126619905,-2.30747434203529,-2.5557874686552,TRUE
-0.585269000381231,-0.816447225812107,-1.40171622619334,TRUE
-0.0815183655358851,0.0275611516966839,-0.0539572138392012,TRUE
-0.516995499841869,1.46178591517648,0.178169512047909,FALSE
-0.762619355227798,-2.01286872832228,-2.77548808355008,TRUE
-0.855061700567603,-1.25544427798198,-2.11050597854958,TRUE
0.381979699712247,-1.08030684721822,-0.698327147505977,TRUE
-0.426084761507809,0.175396078648851,-0.250688682858958,TRUE
-0.701175008900464,0.330839221414253,-1.88461699514227,FALSE
0.944864018354565,-0.320689231300393,0.624174787054172,TRUE
-0.178971219342202,-1.61232868794999,-1.79129990729219,TRUE
-0.196372291538864,-0.630552416864319,-0.826924708403184,TRUE
0.297112697269768,-0.560485986655885,-0.263373289386118,TRUE
0.832611479330808,-0.202581284417019,0.630030194913789,TRUE
-0.566675722133368,1.62288518113168,1.05620945899831,TRUE
0.0959977437742054,-0.676770530437996,-0.580772786663791,TRUE
0.44010091573,0.0762644051386911,0.516365320868691,TRUE
-0.205507989507169,-0.705398341626911,-0.910906331134079,TRUE
-0.811997214797884,-1.24022784904392,-2.0522250638418,TRUE
0.269792810082436,0.635947897868601,-0.489890061174471,FALSE
-0.995042379479855,-1.05062867965275,-2.0456710591326,TRUE
-0.578953520394862,2.73520918962219,2.15625566922733,TRUE
0.358045618981123,0.0925629378272146,0.450608556808338,TRUE
0.732378260698169,0.0602535760786764,0.792631836776846,TRUE
0.599394231103361,-0.0665452110108605,0.5328490200925,TRUE
-0.730007203295827,1.84364554004006,1.11363833674423,TRUE
-0.225003484636545,0.663927110403606,0.438923625767061,TRUE
0.576943858060986,-0.250990643747969,0.325953214313017,TRUE
0.385827333200723,-1.16618980661084,-0.780362473410113,TRUE
0.18854594277218,-1.03872776071744,-0.850181817945264,TRUE
-0.752284697256982,-0.78498930533731,-1.53727400259429,TRUE
0.110156205482781,1.21494843097831,0.436254181472309,FALSE
-0.101177224423736,-0.188981575770903,-0.290158800194639,TRUE
0.532333057373762,-0.757198622679825,-0.224865565306063,TRUE
-0.947804556693882,0.792059477880274,-0.155745078813608,TRUE
-0.609657136257738,1.34518001902217,-0.171110360556872,FALSE
0.762469129636884,-0.694531484071315,0.0679376455655686,TRUE
-0.780396813061088,-0.444932544042374,-1.22532935710346,TRUE
0.937101855874062,0.345284186723786,1.28238604259785,TRUE
-0.229602814186364,-0.00484443653596692,-1.33260749696404,FALSE
0.717182814609259,0.406366471484777,1.12354928609404,TRUE
0.774769509211183,1.71419852577143,-1.67672150043284,FALSE
-0.0218170029111207,-0.0603865541209644,-0.152820822136057,FALSE
0.436183617915958,-0.280702267534243,0.155481350381716,TRUE
-0.0265888548456132,0.485414460894456,0.458825606048843,TRUE
0.977417721878737,-0.049344529739962,0.928073192138775,TRUE
-0.870497740805149,0.627765061532786,-0.242732679272364,TRUE
-0.684674444142729,-0.223971151420257,-0.908645595562986,TRUE
0.570697236806154,0.443522714401107,1.01421995120726,TRUE
0.0843765796162188,-1.56374070756789,-1.47936412795167,TRUE
-0.166905309539288,0.0139036583033916,-0.849074685182361,FALSE
0.997765298001468,-0.516215987283684,0.481549310717784,TRUE
-0.48865376599133,-1.19054257551753,-1.67919634150886,TRUE
0.0157513422891498,-0.413069207837028,-0.397317865547878,TRUE
-0.842057644855231,0.371994945422908,-0.470062699432323,TRUE
0.627336728852242,0.0923429640204638,0.719679692872706,TRUE
-0.235641679726541,0.693483762521126,-1.70225830724227,FALSE
0.604365415871143,0.940899243153547,1.36364045186035,FALSE
-0.604152726475149,0.828464029727859,0.224311303252709,TRUE
0.892799540422857,-0.324489176475348,0.275264151281254,FALSE
-0.308655051514506,-1.32815619805706,-1.63681124957156,TRUE
0.0441004945896566,-0.280334969912362,-0.236234475322705,TRUE
-0.776623987127095,1.16965543651082,0.0143136482074994,FALSE
0.771949702408165,-0.121476364908072,0.650473337500093,TRUE
0.908509946428239,-1.63729165104512,-0.791422269285189,FALSE
-0.919238473754376,0.491383222869776,-2.73175321900008,FALSE
-0.0127676227129996,0.281819310693371,0.269051687980371,TRUE
-0.547872590366751,-0.400603355192185,-0.948475945558936,TRUE
0.717600678559393,0.173361502856003,0.890962181415395,TRUE
0.0618714676238596,1.36938766954533,1.43125913716919,TRUE
-0.990723698399961,1.29919609375684,-1.61198224649812,FALSE
-0.444879839662462,-0.456296893545459,-0.901176733207921,TRUE
-0.349593713879585,0.010664861858056,-0.338928852021529,TRUE
0.177412553224713,-1.45408914493424,-1.27667659170953,TRUE
-0.500630598515272,-0.727753325968744,-1.22838392448402,TRUE
-0.913765438366681,2.00824039746518,-4.05114996636206,FALSE
-0.778642424847931,1.49800968551095,0.71936726066302,TRUE
0.407507624011487,-0.229254725283134,0.178252898728353,TRUE
0.878042477648705,-0.692465145302773,0.185577332345932,TRUE
-0.377661963924766,-1.3666232971684,-1.92375804527717,FALSE
-0.843014139682055,2.1260518537637,1.28303771408164,TRUE
-0.356511817313731,0.114629724838474,-0.241882092475257,TRUE
0.249811073765159,-0.593948909367117,-0.344137835601958,TRUE
-0.119516300968826,1.07806733795125,0.958551036982429,TRUE
0.602690601255745,-1.09958583285891,-0.49689523160317,TRUE
-0.441432389896363,0.726564197606452,-1.29185043215396,FALSE
0.141426386777312,1.4408703022386,1.58229668901591,TRUE
-0.915743975900114,-0.210170159621664,-1.12591413552178,TRUE
-0.618565089069307,1.45128094388337,0.65703693840874,FALSE
0.454172941390425,0.641551431409249,0.633669118106246,FALSE
0.653380100615323,-0.678807618879959,-0.0254275182646361,TRUE
0.0214421506971121,0.574312736347461,0.595754887044573,TRUE
0.135452331509441,-0.704514526288929,-0.569062194779488,TRUE
-0.997688360512257,-0.533984057229936,-1.53167241774219,TRUE
-0.712443793658167,0.774384606617658,0.0619408129594906,TRUE
0.731934166047722,-0.475621395338803,0.25631277070892,TRUE
-0.834877878893167,-0.0244273788868501,-0.859305257780017,TRUE
-0.510858635883778,1.01900809628437,-0.307238973997147,FALSE
0.963086314965039,-1.20558039559856,-0.242494080633517,TRUE
0.155162558890879,1.59529386747203,1.75045642636291,TRUE
-0.50254727108404,2.041955459993,-1.10638306755485,FALSE
0.229907907545567,0.614481250043309,0.844389157588875,TRUE
-0.936485358513892,0.421931174136824,-0.514554184377068,TRUE
-0.70715291146189,-0.496421667693228,-1.20357457915512,TRUE
0.406145947985351,0.490961412826035,0.897107360811386,TRUE
-0.868878582958132,-0.501982169603514,-1.37086075256165,TRUE
0.243614124599844,0.288169818251616,-0.762934009429353,FALSE
0.874654730781913,-0.686626008241128,0.0230426879519352,FALSE
-0.824210770428181,0.788403786030499,-0.0358069843976817,TRUE
0.945607018657029,0.691368840963686,-0.450375204927346,FALSE
-0.947978578973562,1.24299900805133,0.295020429077766,TRUE
0.450455904006958,1.98220971242917,-0.130350225893269,FALSE
-0.0925872167572379,-0.646441834619146,-0.739029051376384,TRUE
0.132364809978753,0.96618929222735,-0.993160572014087,FALSE
0.745462092570961,-1.42726744709521,-0.681805354524249,TRUE
0.109126359224319,-0.457483758648024,-0.348357399423704,TRUE
0.475304414518178,0.945466684608465,1.42077109912664,TRUE
0.24625832401216,-0.738389150369058,-0.492130826356898,TRUE
-0.377943188417703,0.345640699877904,-0.0323024885397988,TRUE
-0.215607030782849,-0.900444693895271,-1.11605172467812,TRUE
-0.595825089141726,-0.370350704115059,-0.966175793256786,TRUE
0.705560779199004,-0.0407969264500623,0.664763852748942,TRUE
0.21366030164063,-0.612318766406044,-0.398658464765415,TRUE
0.512196027673781,-1.94585208981637,-1.43365606214259,TRUE
0.125033617485315,0.243096329527575,0.36812994701289,TRUE
-0.448201974388212,0.474900095404527,0.0266981210163146,TRUE
0.471116807311773,0.136714574061142,0.0662154000419806,FALSE
0.0985595877282321,-0.48874772568831,-0.390188137960078,TRUE
-0.307745912112296,0.900203657260438,0.592457745148142,TRUE
0.0299312695860863,1.07753566006142,1.1074669296475,TRUE
0.631535895168781,-2.37367085604992,-1.74213496088114,TRUE
0.0525451386347413,1.12457483752911,1.17711997616386,TRUE
-0.593919900245965,-1.77954774715351,-2.37346764739948,TRUE
0.696215360891074,-0.344550362435428,0.351664998455646,TRUE
-0.259011569898576,-1.10917311375928,-1.36818468365785,TRUE
-0.393349658232182,-0.630105782923093,-1.02345544115528,TRUE
0.541194093879312,1.31688376872424,1.85807786260355,TRUE
0.466897109989077,0.534513388284073,-1.87812610436348,FALSE
0.677811996545643,0.493898085741881,1.17171008228752,TRUE
0.138097684830427,-2.07799243134481,-1.93989474651439,TRUE
-0.94743832340464,0.196325342741564,-3.57331596296361,FALSE
-0.027745543513447,0.628803153873898,0.601057610360451,TRUE
0.0853620655834675,0.860947143393616,0.192774360271103,FALSE
0.673320233821869,-0.973247350475229,-0.29992711665336,TRUE
0.457329076249152,0.937543052030658,1.39487212827981,TRUE
0.110227613709867,-1.39520577829527,-1.2849781645854,TRUE
-0.853171205148101,1.73874301887633,0.885571813728232,TRUE
-0.726995401550084,-0.798634290243535,-1.52562969179362,TRUE
0.369217392522842,0.765024386769347,1.13424177929219,TRUE
-0.80075612757355,0.317911345135436,-0.482844782438114,TRUE
-0.592428189702332,-1.06360051761289,-1.65602870731522,TRUE
-0.268039723392576,1.1442586560686,-0.328825627943451,FALSE
0.692391515243798,0.0333768426273916,0.72576835787119,TRUE
-0.526254808995873,0.818407774847846,-0.248486599555525,FALSE
0.409755701199174,0.218192085822206,0.62794778702138,TRUE
-0.784782338421792,0.868497252409914,-1.11707294489663,FALSE
0.558137737214565,0.0216805208980772,0.579818258112642,TRUE
-0.489788633305579,1.11522864969301,-0.945444197427506,FALSE
0.0960866520181298,-0.352180864911126,-0.256094212892996,TRUE
-0.932196958456188,0.527288318248801,-1.25931458567088,FALSE
0.612218952272087,0.378571522243943,0.99079047451603,TRUE
-0.324494385626167,0.843859777098379,0.142039841181004,FALSE
0.832571716047823,-0.621042494956867,0.211529221090957,TRUE
-0.285787164233625,0.177691497867866,-0.108095666365759,TRUE
0.950730026233941,-0.580165079131849,0.370564947102092,TRUE
-0.231242954730988,0.908637825733444,0.677394871002456,TRUE
-0.022652929648757,-0.636686379475083,-0.65933930912384,TRUE
-0.0184475374408066,1.73223869637675,1.01963103367738,FALSE
-0.975490751676261,0.790371602039116,-0.185119149637145,TRUE
0.282946401275694,-0.0137079788538398,0.269238422421855,TRUE
0.0251499433070421,1.20619647520582,0.865211101771593,FALSE
-0.359295763541013,-0.0845909401382518,-0.443886703679265,TRUE
0.162866315338761,0.563262281636034,-0.0608513521388462,FALSE
0.234688816592097,0.528194400015101,0.762883216607198,TRUE
-0.123450924642384,0.423038432410325,0.299587507767941,TRUE
-0.659262038767338,-0.596764229709111,-1.25602626847645,TRUE
0.430160993244499,-1.2508442776012,-0.820683284356698,TRUE
0.49557309737429,-1.68160070977383,-1.18602761239954,TRUE
0.687829416245222,-0.456296359001271,-0.89897959054569,FALSE
0.0695180939510465,0.682793192202467,0.752311286153513,TRUE
-0.395529476925731,-0.23903748350282,-0.634566960428551,TRUE
-0.0869636358693242,-1.20335093346794,-1.29031456933727,TRUE
-0.231314931064844,2.15647760195008,1.92516267088524,TRUE
-0.501906290650368,0.702009423048609,0.200103132398242,TRUE
0.309253489598632,1.94661810026563,2.25587158986426,TRUE
0.91064740344882,1.21303635372129,1.44324553168705,FALSE
-0.417834085412323,-0.611379118364512,-1.02921320377684,TRUE
0.300378173124045,-0.411921203246786,-0.111543030122741,TRUE
0.0727198617532849,-1.44068097826971,-1.36796111651643,TRUE
0.194903733208776,0.74047345310968,0.758256982369271,FALSE
-0.950203461106867,1.62365925222734,0.673455791120469,TRUE
-0.99031652091071,-0.920484878072598,-1.91080139898331,TRUE
-0.737243491224945,-1.20219764681918,-1.93944113804412,TRUE
-0.950365792494267,0.882678068364482,-0.0676877241297855,TRUE
-0.815741096157581,-1.51647903560073,-2.33222013175831,TRUE
-0.0488835517317057,1.92161155776854,-0.437952706713457,FALSE
-0.606686477549374,0.572135777806248,-0.0345506997431261,TRUE
0.629347897134721,-1.71489505383856,-1.08554715670384,TRUE
-0.511881543789059,0.354918895732423,-0.156962648056636,TRUE
-0.0223847241140902,0.105181865810994,-0.968623070992293,FALSE
0.297764959279448,-2.46841353318467,-2.17064857390522,TRUE
-0.682567059993744,-0.0418580303239525,-0.724425090317696,TRUE
0.673955821897835,-0.587260767867037,0.0866950540307972,TRUE
-0.126806940417737,-0.887296992757254,-1.01410393317499,TRUE
-0.533008949831128,0.238716819750682,-0.294292130080446,TRUE
-0.402288015931845,0.850890302293807,0.448602286361962,TRUE
-0.681157326325774,1.72700883321405,1.04585150688828,TRUE
0.171134208329022,-2.63250764609541,-2.46137343776639,TRUE
-0.702444045804441,0.743611327809965,-2.25134716030755,FALSE
-0.641880880575627,-0.952351111335292,-1.59423199191092,TRUE
-0.321556990034878,1.15633016538051,0.834773175345631,TRUE
-0.632196122314781,0.345861674157838,-0.286334448156943,TRUE
-0.188916955608875,1.44495717206043,1.25604021645155,TRUE
0.227119236718863,-1.48276130575666,-1.25564206903779,TRUE
0.371342668775469,0.49463129762884,0.865973966404309,TRUE
0.647051200270653,0.295159338034633,0.942210538305286,TRUE
-0.252035772427917,1.04786224591943,-1.08572303920021,FALSE
0.905682009179145,-0.231168508634999,0.674513500544146,TRUE
-0.962335682008415,1.14401684592874,0.181681163920324,TRUE
0.224749944638461,-0.444960875475881,-0.22021093083742,TRUE
-0.0728524723090231,-0.429237403893111,-0.941974037353274,FALSE
-0.290540758986026,0.0253793014557843,-0.265161457530242,TRUE
0.764846057631075,-1.06925217238229,-0.30440611475122,TRUE
-0.848394283093512,-0.456571640834288,-1.3049659239278,TRUE
0.76658238330856,1.11000382848242,1.87658621179098,TRUE
-0.62355632847175,1.65182870430573,-0.0387875582086783,FALSE
-0.569866506382823,1.11425467962836,0.544388173245533,TRUE
0.739064583089203,-0.424865175188582,-0.155663798298007,FALSE
-0.878323887474835,0.318479885539619,-0.559844001935216,TRUE
-0.530200798530132,0.098489648944743,-0.638709599350034,FALSE
0.986031025648117,-1.2590274729358,-0.272996447287681,TRUE
0.356395455542952,0.257408211140715,0.613803666683667,TRUE
-0.129026398994029,-0.824293327671809,-0.953319726665837,TRUE
-0.245380116160959,-1.06062421894714,-1.3060043351081,TRUE
-0.0776319513097405,0.725505461365908,0.647873510056168,TRUE
0.603703743312508,-0.707931887106341,-1.02551456391513,FALSE
0.325933950487524,-0.144048750509615,0.181885199977909,TRUE
-0.0679926718585193,-0.973715576881434,-1.04170824873995,TRUE
-0.893481126986444,0.0559444258531401,-1.3856720513618,FALSE
-0.525604163296521,0.492346553150489,-1.0042909331178,FALSE
-0.533520524855703,0.502545254666909,-1.17125478496577,FALSE
-0.53869279846549,-1.07525797722939,-1.61395077569488,TRUE
-0.876547452062368,1.25804225002658,0.381494797964208,TRUE
-0.00576278148218989,1.49297171304439,-1.03006189284875,FALSE
-0.511749822646379,0.372910426410749,-0.13883939623563,TRUE
0.516371077857912,0.157479547884347,0.673850625742258,TRUE
0.0946053550578654,0.0773429033210805,0.171948258378946,TRUE
0.896133792586625,0.257545945939747,1.15367973852637,TRUE
-0.827655615285039,0.376423588722638,-0.451232026562401,TRUE
0.895765169989318,0.136823618948169,0.96207604510199,FALSE
0.44479773612693,0.653823170914733,1.09862090704166,TRUE
0.844009209424257,-0.335768542377534,0.382394077786095,FALSE
0.227681887336075,1.12934492850217,1.35702681583825,TRUE
-0.678066997323185,-0.0376828117706237,-0.715749809093809,TRUE
-0.634118615649641,-1.75569401653616,-2.3898126321858,TRUE
0.460367124062032,-0.0997203693834034,-0.01504572257602,FALSE
0.179051300976425,0.447020452653874,0.364037652821848,FALSE
-0.375035274773836,1.2300316728337,0.854996398059865,TRUE
0.54558879788965,0.0602104326151076,0.605799230504757,TRUE
-0.327403595671058,-1.940069201671,-2.26747279734206,TRUE
0.711353382095695,0.00483176592536138,0.716185148021056,TRUE
0.161056987009943,-1.19921192196747,-1.03815493495753,TRUE
-0.168554697185755,-0.976105703649749,-1.1446604008355,TRUE
0.865145570598543,-1.02562705123497,-0.160481480636426,TRUE
-0.0746023170650005,-0.799226924512563,-0.873829241577563,TRUE
-0.801307340152562,1.13712909055669,-0.51924974468042,FALSE
-0.069101273547858,-0.831528899543843,-0.900630173091701,TRUE
0.96816771524027,-0.439062773952966,0.529104941287304,TRUE
0.850545731838793,0.184173461400253,1.03471919323905,TRUE
-0.12920247297734,0.89037962557919,0.341132180281076,FALSE
0.73944143159315,-0.666705010074985,0.0727364215181652,TRUE
-0.399291656445712,-0.826223863869995,-1.22551552031571,TRUE
0.595945262350142,-0.518615722213841,0.0773295401363009,TRUE
0.60102142393589,-1.17171869923338,-0.570697275297486,TRUE
-0.226148607674986,0.920033349469812,-0.246878287112549,FALSE
-0.236820609774441,-2.18195813409894,-2.41877874387339,TRUE
0.291031228378415,-0.5276920773549,-0.236660848976485,TRUE
0.723334908485413,-1.44114002209388,-0.717805113608462,TRUE
0.313265341799706,-1.95678478418978,-1.64351944239007,TRUE
0.0326521471142769,0.0286581970792618,0.0613103441935387,TRUE
-0.702436833176762,1.53823566132278,0.835798828146016,TRUE
0.225531805772334,1.63464035479982,1.86017216057216,TRUE
-0.916066362056881,-0.562776208352765,-1.47884257040965,TRUE
-0.00328201474621892,-0.696955708518244,-0.700237723264463,TRUE
0.479016443248838,-0.538226303471587,-0.451293688331946,FALSE
0.507799558807164,0.710110231783851,1.21790979059102,TRUE
-0.873812517616898,-2.56169696298002,-3.43550948059692,TRUE
-0.115036133211106,0.24770047442229,0.132664341211184,TRUE
0.00134339835494757,-0.405540381007554,-0.404196982652606,TRUE
-0.459513799287379,-0.743938496851104,-1.20345229613848,TRUE
0.197604298125952,-2.00612003132012,-1.80851573319417,TRUE
0.4716752525419,-0.205826417782953,0.265848834758947,TRUE
0.427155623678118,-1.64905677245587,-1.22190114877775,TRUE
-0.767014126293361,-0.0153078731923365,-0.782321999485698,TRUE
0.15024123666808,-0.894901677513419,-0.901151042470235,FALSE
0.596263974439353,0.0463197241835662,0.642583698622919,TRUE
-0.536352406721562,0.461004079383783,-0.0753483273377789,TRUE
0.449711651075631,-0.503738767197944,-2.21824658551656,FALSE
0.676046395674348,-1.022398456216,-0.346352060541655,TRUE
-0.762322858441621,-0.61174222903031,-1.37406508747193,TRUE
0.917900793254375,-0.667393503214493,-0.290878096818007,FALSE
0.495529168751091,-1.49327582905547,-0.997746660304379,TRUE
0.621778957545757,-0.780618213906196,-0.158839256360439,TRUE
-0.620164553169161,-0.193405134857153,-0.813569688026314,TRUE
-0.948062445037067,-0.220833309799399,-1.16889575483647,TRUE
0.727564584463835,0.329541739887292,0.591650346322079,FALSE
0.83835973078385,1.29187572312354,0.715851575614054,FALSE
-0.724744024220854,0.333671031663867,-2.90173761364579,FALSE
-0.0447027562186122,1.47578697474206,-0.0441431715934885,FALSE
-0.0740769994445145,-0.647925964720306,-0.722002964164821,TRUE
0.400357222184539,1.35066841000033,0.812693909769167,FALSE
-0.868850197643042,0.593408907817607,-0.275441289825434,TRUE
0.466079986654222,-1.19170888523403,-0.72562889857981,TRUE
-0.208136819303036,0.402171012485224,0.194034193182189,TRUE
-0.077024310361594,-1.23769284056948,-1.50468062013626,FALSE
0.450598726514727,0.947230675691712,0.550173407440394,FALSE
-0.059994705952704,-0.539746145027583,-1.61544658431036,FALSE
0.999047955032438,-0.236110187036619,0.762937767995819,TRUE
0.691871583461761,-0.679536488943232,0.0123350945185294,TRUE
0.656414607539773,-0.852178292364297,-0.195763684824524,TRUE
0.523288688622415,1.70213970919678,2.2254283978192,TRUE
-0.775787016376853,0.991804522902772,-2.08327999813158,FALSE
0.677954038605094,0.675213077027448,1.14483489600476,FALSE
0.627701048273593,0.0736199590039371,-0.445198896692224,FALSE
0.982824388425797,0.736333814551808,1.441330055919,FALSE
-0.903370950371027,0.661712776915951,-1.5221760412537,FALSE
0.493575824890286,1.60352059838129,-0.186361566634323,FALSE
-0.161372956819832,0.85003977821244,0.688666821392607,TRUE
0.16428779438138,-0.206189006457514,-0.041901212076134,TRUE
0.661468124482781,-0.214892943259896,0.446575181222885,TRUE
-0.97293874528259,-0.468072564336127,-1.44101130961872,TRUE
-0.976956473663449,-0.363738560815834,-1.34069503447928,TRUE
0.992891414556652,-0.236683939495527,0.756207475061125,TRUE
0.531379334162921,1.22288074959827,1.75426008376119,TRUE
-0.370674778707325,-2.32835963269809,-2.69903441140542,TRUE
0.624023488722742,-0.701845828410341,-0.0778223396875998,TRUE
0.982438434846699,-0.132880719366657,0.849557715480043,TRUE
-0.598480814136565,-1.2832584037532,-1.88239723976642,FALSE
0.292074440512806,1.61910061010553,0.609325862873062,FALSE
-0.124898542184383,-0.233948301011858,-0.358846843196241,TRUE
0.876056523062289,-1.11691813121359,-0.240861608151303,TRUE
0.97600661078468,-0.891613786810676,0.084392823974004,TRUE
-0.0873608780093491,0.87239516251344,-1.54456493904989,FALSE
-0.538770113606006,1.86900934050409,-1.95636656361004,FALSE
0.390978537034243,-0.124268503812241,0.126957846513526,FALSE
0.113264689221978,0.107028807376313,0.220293496598291,TRUE
0.169420178979635,-0.948535060055103,-0.779114881075468,TRUE
-0.132737506181002,1.31664471072918,1.18390720454818,TRUE
-0.147649894468486,0.722656926345969,-0.749886183233072,FALSE
0.193708790931851,-2.32925346285753,-2.13554467192568,TRUE
-0.0958288302645087,-0.645232545817526,-0.741061376082034,TRUE
0.913217317312956,-0.234117494341529,0.679099822971427,TRUE
0.688860700000077,-1.10816067338053,-0.419299973380448,TRUE
-0.554462794680148,-0.273224175602157,-0.827686970282305,TRUE
-0.159659645985812,-1.13344115426419,-1.29310080025001,TRUE
-0.16003412893042,0.359307953730572,0.199273824800153,TRUE
-0.958418302237988,0.335644763865137,-0.622773538372851,TRUE
-0.239104060921818,0.81098435313938,0.571880292217562,TRUE
-0.155303144827485,0.416456135933571,0.261152991106085,TRUE
-0.617147873155773,1.59411403885386,0.976966165698089,TRUE
0.410658563487232,-0.386137877288101,0.0245206861991308,TRUE
-0.972959049511701,-2.15330336743643,-3.12626241694813,TRUE
0.462406211532652,0.025659213079887,0.488065424612539,TRUE
-0.134551804047078,0.649848845025497,0.515297040978419,TRUE
0.462480186019093,-0.401235599512803,0.0612445865062898,TRUE
-0.972116895020008,1.40087647763291,0.428759582612903,TRUE
-0.909373383037746,1.09476867868607,0.185395295648322,TRUE
-0.163171247113496,0.537493298921215,0.374322051807719,TRUE
0.287680004257709,0.0697747577746106,0.357454762032319,TRUE
-0.560412428807467,-0.551500633193785,-1.11191306200125,TRUE
0.666885305661708,-0.176943367781943,0.489941937879765,TRUE
0.389534627087414,0.469177847669925,0.858712474757339,TRUE
0.798248970415443,0.96779678824769,0.404731519289317,FALSE
-0.171519429422915,-0.296114656814332,-0.467634086237247,TRUE
-0.177990593481809,-0.728253258423636,-0.906243851905445,TRUE
-0.499970021191984,2.4756058618661,1.97563584067412,TRUE
-0.252465921919793,0.5185571703497,0.266091248429908,TRUE
-0.536214534658939,-0.903603205337453,-1.70503047486674,FALSE
0.863206329289824,0.930979056343251,1.61440285648971,FALSE
-0.0473104896955192,0.061686497897853,0.0143760082023338,TRUE
-0.904669994022697,0.826789248521633,-1.25281516942715,FALSE
0.547062112018466,0.0517969525608289,0.598859064579295,TRUE
-0.337765341158956,-0.0584290512452095,-0.396194392404166,TRUE
0.105752941220999,0.0906116207122605,0.196364561933259,TRUE
0.352661057841033,0.412780797052548,0.765441854893581,TRUE
-0.445331258233637,-0.61008573154393,-1.05541698977757,TRUE
-0.89428864326328,-0.65536323027314,-1.54965187353642,TRUE
-0.148482832591981,-0.184779206139361,-0.333262038731341,TRUE
0.220236964058131,0.171301431637089,0.39153839569522,TRUE
0.952092070132494,-0.317376455269396,-0.166530026227364,FALSE
0.939600240439177,0.316984562457902,0.83138923037385,FALSE
-0.823030885308981,-1.101735412602,-1.92476629791098,TRUE
-0.00323992548510432,-1.43095845286738,-1.43419837835248,TRUE
-0.208621264435351,1.89201063250808,1.68338936807273,TRUE
-0.219336141832173,0.397877113060311,-0.793354425261732,FALSE
-0.363001018296927,-0.397028133394579,-0.760029151691506,TRUE
0.365150108467788,-0.279957848490363,0.0359970684763238,FALSE
-0.430770184844732,0.78511853104356,0.354348346198828,TRUE
-0.219810571521521,-0.210320814229356,-0.430131385750877,TRUE
0.980337120592594,0.192114963876683,0.540594413004785,FALSE
0.584011462982744,-0.264725626098451,0.319285836884293,TRUE
-0.375189696904272,-0.501391057936759,-0.87658075484103,TRUE
0.634235460776836,0.602189813520256,1.23642527429709,TRUE
-0.558180455584079,0.141494558350148,-0.416685897233931,TRUE
0.0021476405672729,1.30181266697034,-1.55531059887472,FALSE
-0.666055407375097,-1.12539685767474,-1.79145226504984,TRUE
-0.760681611020118,-0.135307406049395,-0.895989017069513,TRUE
0.79521993547678,-0.208988948819788,0.586230986656992,TRUE
-0.812570242676884,-1.07486233391367,-1.88743257659056,TRUE
0.73011711332947,0.997858726258268,1.72797583958774,TRUE
-0.446817072574049,-0.107399749074144,-0.554216821648193,TRUE
-0.945432614535093,-1.38555799043147,-2.33099060496656,TRUE
0.574769926723093,-0.59214062739422,-0.0173707006711273,TRUE
-0.282679400406778,-1.10533356064609,-1.38801296105287,TRUE
-0.949794068466872,1.03908851261442,-2.18168576278241,FALSE
0.492187195923179,2.54290445686211,3.03509165278529,TRUE
-0.940748845692724,-0.673715819136411,-1.61446466482914,TRUE
-0.132270338013768,-0.0922300081017977,-0.224500346115566,TRUE
-0.486746334005147,0.279735034290658,-0.207011299714489,TRUE
-0.00396955804899335,2.70895941900681,0.533609059720648,FALSE
0.30671046115458,-2.32900346367574,-2.02229300252116,TRUE
-0.83268622867763,-0.513955735696316,-1.36062642817706,FALSE
-0.63905507652089,-1.20279475722774,-1.84184983374863,TRUE
-0.791074996814132,-0.227624806236914,-1.41094624990888,FALSE
0.624785967636853,-0.275899217586007,-0.469361186947619,FALSE
0.255004883278161,-0.72980880602493,-0.474803922746769,TRUE
0.261144971940666,1.83415571752355,-2.92804113449436,FALSE
-0.218220299575478,0.257065337064977,0.0388450374894995,TRUE
-0.13549285242334,2.39358537418796,0.856070647423396,FALSE
-0.302731995470822,0.823616626218353,0.520884630747531,TRUE
0.587115517351776,-1.26531215025604,-0.67819663290426,TRUE
0.773872224148363,-0.753491215068184,0.020381009080179,TRUE
0.302254173438996,0.273038419162952,0.575292592601949,TRUE
0.185726528521627,-0.577898941085042,-0.392172412563415,TRUE
-0.344355812296271,0.35428968907761,0.00993387678133906,TRUE
-0.848621264100075,0.732572641958218,-0.834947987381434,FALSE
0.182774484157562,0.421122276651071,0.603896760808633,TRUE
-0.643326472956687,-0.13461283417085,-1.08478032548478,FALSE
0.482700248248875,-0.643538933862576,-0.1608386856137,TRUE
-0.412247583735734,-1.28932068916416,-1.7015682728999,TRUE
0.278371621388942,0.340894898598314,0.619266519987256,TRUE
-0.750355205498636,0.922335674092897,-0.912083940562133,FALSE
-0.489468432497233,-0.0796694097451784,-0.569137842242412,TRUE
0.641149374656379,0.75361765272448,0.0210057719043145,FALSE
0.607560785952955,2.227529683524,1.34058941096003,FALSE
-0.908330738544464,1.93382128195771,-0.719451258449307,FALSE
0.751063443720341,-0.494905476776135,0.256157966944206,TRUE
-0.743981820065528,0.546711841395066,-0.197269978670462,TRUE
0.217662807088345,-0.702210637746134,-0.484547830657789,TRUE
-0.0608662534505129,0.68981342390161,0.628947170451097,TRUE
0.114582171197981,-0.0583631400767486,-1.07530520660353,FALSE
0.460785569157451,0.277587578066646,0.614148597628085,FALSE
-0.0602826224640012,-0.859014614409201,-0.919297236873202,TRUE
0.977220118045807,1.20537791583264,2.18259803387845,TRUE
0.969336769077927,-0.0841799664768694,0.527937160485196,FALSE
-0.213430637959391,-0.445919957955063,-0.659350595914454,TRUE
0.217694275081158,-0.0766213726151868,0.141072902465971,TRUE
-0.309032539837062,0.0763983799958751,-0.232634159841187,TRUE
-0.125774875748903,1.63686401169385,1.51108913594494,TRUE
-0.541736073326319,-1.11072398833375,-1.65246006166007,TRUE
-0.987855503801256,2.45899120349098,-2.08730720796875,FALSE
-0.952246223576367,-0.773312386463012,-1.72555861003938,TRUE
-0.882483143359423,0.174643374960065,-0.707839768399358,TRUE
0.529151290189475,-2.05814136474925,-1.52899007455978,TRUE
-0.0619119890034199,-0.654460530329722,-0.716372519333142,TRUE
0.701663760468364,0.731773364128733,0.423461308920619,FALSE
0.163438781164587,0.50523305857902,0.668671839743606,TRUE
-0.626223475206643,0.410572221752549,-0.215651253454095,TRUE
0.218121957033873,-0.466765303532686,-1.11723474275498,FALSE
0.786683466285467,-1.84357246605783,-1.05688899977236,TRUE
0.588642331771553,-1.07282462705942,-0.484182295287865,TRUE
0.00818566791713238,-0.229828765324043,-0.22164309740691,TRUE
-0.153943452518433,0.6216371749907,0.467693722472267,TRUE
0.308762575499713,0.837445481389698,1.14620805688941,TRUE
0.775477028917521,-0.302888049153909,0.472588979763612,TRUE
0.784032942261547,-0.151552534412389,-0.833620056714653,FALSE
-0.643218924291432,-0.162851522523741,-0.883156907607026,FALSE
-0.484995150472969,0.0578455329557257,-0.75688207407596,FALSE
-0.773122990503907,1.53714488558615,0.764021895082246,TRUE
0.594317917246372,-0.726712528090392,-0.318633732782125,FALSE
-0.78092302242294,-0.204762719552353,-1.65411457711222,FALSE
0.658143389504403,0.078726292442996,0.736869681947399,TRUE
0.542092593852431,-1.33826589318506,-0.796173299332628,TRUE
0.887378809042275,-0.921029235202948,-0.0336504261606729,TRUE
-0.0660848128609359,0.200261948609106,0.13417713574817,TRUE
0.879711295012385,0.427069127739095,1.30678042275148,TRUE
0.570365884806961,1.14009020938031,1.71045609418728,TRUE
0.749215750023723,-0.465705956438507,0.283509793585215,TRUE
-0.211074693128467,1.45390062123435,0.945105175313488,FALSE
-0.800601678434759,-0.864556217319535,-2.05364770252981,FALSE
-0.446077159140259,-1.59628307950226,-2.04236023864252,TRUE
0.444444102235138,-1.94601344555199,-1.50156934331686,TRUE
-0.287389641162008,1.10405027494058,0.816660633778575,TRUE
-0.234576233197004,0.304872111305456,-0.27345381703151,FALSE
-0.936062698252499,-0.130421889948526,-1.26735415043658,FALSE
0.0428905738517642,-0.293613387011894,-0.25072281316013,TRUE
-0.757844179403037,1.58625545540677,-0.878487764004888,FALSE
0.770368352998048,1.20114550405925,1.9715138570573,TRUE
-0.850707401987165,-1.00373971119925,-1.85444711318642,TRUE
0.568455893546343,-1.39101698281623,-0.822561089269883,TRUE
0.708264605142176,1.08529588092986,1.79356048607204,TRUE
-0.925643658731133,0.560611806017343,-1.36689846756116,FALSE
-0.449712981004268,-0.510980985089714,-0.960693966093982,TRUE
0.284139898139983,0.396451965571097,0.680591863711081,TRUE
0.570156719069928,-2.02323110391136,-1.45307438484143,TRUE
-0.199874576181173,-0.665141472933446,-0.86501604911462,TRUE
0.870604659430683,0.435007205526097,1.30561186495678,TRUE
-0.218966058455408,-0.0729116390239619,-0.291877697479369,TRUE
-0.152081385720521,-1.28188764411534,-1.43396902983586,TRUE
-0.427156597841531,1.01526613067697,0.588109532835439,TRUE
0.223496817052364,1.16305933920202,1.38655615625438,TRUE
0.117625477258116,-0.940039838457001,-0.822414361198885,TRUE
-0.920065729878843,-0.185466629123019,-1.10553235900186,TRUE
0.490563893690705,0.730613939460249,1.22117783315095,TRUE
-0.587025158572942,0.863724842718663,0.0127104860970242,FALSE
0.312991930171847,-0.528747614634865,-0.215755684463017,TRUE
0.0448293425142765,-0.878539839568099,-1.66900749724248,FALSE
0.266873169690371,0.345075406845387,0.611948576535758,TRUE
0.235126267652959,-1.91601821802967,-1.68089195037671,TRUE
-0.43020890513435,-0.950077589348363,-1.38028649448271,TRUE
-0.552385555114597,0.773587127057442,0.221201571942845,TRUE
0.0780387106351554,-1.7037984055143,-1.62575969487915,TRUE
0.992743954528123,-1.20077712678264,-0.208033172254517,TRUE
-0.342166926246136,-0.240785063614367,-0.582951989860503,TRUE
-0.353327823337168,-0.302073501137212,-0.655401324474379,TRUE
-0.929352964274585,-1.75404475768728,-2.68339772196187,TRUE
0.0512237050570548,0.50937884189092,-0.180705632646976,FALSE
0.193613830022514,-1.02145633708376,-0.82784250706125,TRUE
0.484173318371177,-0.158058937403218,-1.02012205135016,FALSE
0.90567425917834,-0.196572207000955,0.709102052177386,TRUE
-0.0207575242966413,0.696628740831187,0.675871216534546,TRUE
-0.833425309043378,-0.0659814597136106,-1.27462588982329,FALSE
-0.480144002009183,-0.13434798554826,-0.614491987557443,TRUE
0.749693251214921,1.65474084400222,2.40443409521714,TRUE
0.704118272755295,0.371894882020314,1.07601315477561,TRUE
0.685809329152107,0.623540462610103,1.30934979176221,TRUE
0.893807349260896,0.474898626830697,1.36870597609159,TRUE
0.305363269522786,0.571634626645242,0.876997896168028,TRUE
-0.0236888695508242,1.33573646703799,1.31204759748717,TRUE
-0.624486598651856,-0.0571041609665933,-0.68159075961845,TRUE
0.42606612155214,0.242843946422432,0.0629366646140382,FALSE
-0.829860058613122,1.96963413281427,-0.468006380131707,FALSE
-0.0776011887937784,-0.530038313429479,-0.607639502223257,TRUE
0.871814613230526,1.29100897953624,1.63219927229519,FALSE
0.690587335731834,-0.607078196072321,0.0835091396595129,TRUE
0.43237343383953,1.71013967532023,2.14251310915976,TRUE
-0.752387303393334,-0.666247379760654,-1.41863468315399,TRUE
0.189654922578484,-0.814372276715255,-0.624717354136771,TRUE
0.979705602861941,1.03640262444953,2.01610822731147,TRUE
0.2308169757016,0.964931532612911,-0.599309663261954,FALSE
-0.453844666015357,0.551710837460081,0.097866171444724,TRUE
-0.872586313635111,0.273188529340283,-0.599397784294828,TRUE
-0.855393448844552,0.241859803341899,-0.613533645502653,TRUE
0.747022428084165,2.05476070604651,2.80178313413067,TRUE
-0.274350006598979,-1.43253449521809,-1.70688450181707,TRUE
0.891244298312813,-0.986336317053269,-0.0950920187404563,TRUE
0.116637879982591,-1.27914012290609,-1.1625022429235,TRUE
0.0253223017789423,0.960755490376344,-1.30033325341305,FALSE
0.895543327089399,-0.245641935333867,0.649901391755532,TRUE
-0.780396808870137,-0.130008455896796,-0.969448108207725,FALSE
0.637815101072192,1.78330681833913,2.42112191941133,TRUE
-0.245315786451101,-0.579026452784536,-0.824342239235638,TRUE
0.113282095640898,2.02279460124328,1.93619108724015,FALSE
-0.372257626615465,-1.40944081364363,-1.7816984402591,TRUE
-0.835314239375293,1.31783561304849,0.482521373673197,TRUE
0.559875084552914,0.323121002574827,0.882996087127741,TRUE
-0.613530543167144,-0.388600519991625,-1.00213106315877,TRUE
0.311170935165137,-0.172836903387074,0.138334031778063,TRUE
-0.129705893341452,1.33897466777892,1.20926877443747,TRUE
-0.605703346896917,1.70380587237689,1.09810252547997,TRUE
0.98932084441185,-1.67846782105134,-0.689146976639493,TRUE
-0.106514267157763,3.42109460835705,3.31458034119929,TRUE
-0.937146671582013,2.57794265437777,1.64079598279576,TRUE
0.874033116269857,-0.52532183465562,0.348711281614237,TRUE
0.741967908572406,-0.0643819052069338,0.677586003365472,TRUE
0.202492566779256,-0.663547355536672,-0.461054788757416,TRUE
-0.401969087310135,-0.0930010885901879,-0.494970175900323,TRUE
0.61869255034253,0.739859438245835,1.35855198858837,TRUE
0.904284770134836,0.103362814930562,-0.000577093444325438,FALSE
0.704107942525297,0.192006998204335,0.896114940729633,TRUE
-0.745380528271198,1.47880760269639,-1.92385496532413,FALSE
0.937764699570835,-2.20386847858085,-1.26610377901002,TRUE
0.114202017430216,-0.491443047401821,-0.377241029971605,TRUE
-0.989271105267107,0.144417271262889,-0.844853834004218,TRUE
-0.728472160641104,-0.783100637317684,-1.51157279795879,TRUE
-0.988305796869099,1.06096624028704,-0.302861128261633,FALSE
0.633748124353588,-0.445505642122027,0.188242482231561,TRUE
0.564327175728977,-0.429180153772765,0.135147021956211,TRUE
0.86213257163763,1.18901180052985,2.05114437216748,TRUE
-0.262620235327631,0.834294073061504,0.571673837733873,TRUE
0.948909748345613,-0.150307477864079,0.798602270481535,TRUE
0.647487363778055,-0.327757132786462,-0.645210442406826,FALSE
0.574897726532072,-1.44816529018399,-0.87326756365192,TRUE
0.24565166933462,-0.697284584551622,-0.451632915217001,TRUE
0.934709857683629,2.59849023212988,3.5332000898135,TRUE
-0.000163018703460693,-0.0374150136340493,-0.03757803233751,TRUE
0.787391199264675,0.91349189044332,1.700883089708,TRUE
-0.197913506068289,-0.184526498264729,-0.39594141855346,FALSE
-0.104916780721396,0.609824296161446,-0.288924451797734,FALSE
0.87155816424638,-0.0527268089879745,0.818831355258406,TRUE
0.36666439473629,1.36392195568146,1.73058635041775,TRUE
-0.963673739694059,-0.503633417134383,-1.46730715682844,TRUE
-0.668946564663202,-1.7090601686817,-2.3780067333449,TRUE
-0.00833100220188498,0.898549683127699,0.890218680925814,TRUE
-0.146929543931037,-0.237734026494317,-0.574080046963914,FALSE
0.984106241259724,1.46340758053025,2.44751382178998,TRUE
0.777900247834623,0.124378266479307,0.90227851431393,TRUE
-0.308489257469773,1.45374084383311,1.14525158636333,TRUE
0.411688250023872,0.350226959507424,0.761915209531296,TRUE
0.817449374124408,-0.349025479659772,0.468423894464636,TRUE
0.352585774380714,0.725598607819829,1.07818438220054,TRUE
0.278200542554259,-0.459238429621469,-0.18103788706721,TRUE
-0.700790945906192,1.68475923125394,-0.948105730323891,FALSE
0.202250780072063,0.146584016803509,0.348834796875572,TRUE
-0.454497528262436,-2.02985709292959,-2.48435462119203,TRUE
-0.0842932579107583,-0.472170080106029,-1.19455687510705,FALSE
-0.555493813473731,-1.63237192678704,-2.18786574026077,TRUE
-0.490156966261566,-2.1783553060946,-2.66851227235617,TRUE
0.307375454343855,0.0592086510876087,0.366584105431464,TRUE
-0.0560136777348816,0.647860636697636,0.591846958962755,TRUE
-0.678073928691447,-0.761426888665313,-1.43950081735676,TRUE
-0.455839330796152,-1.32884232612394,-1.78468165692009,TRUE
0.425912186037749,-0.602030747228367,-0.176118561190618,TRUE
0.226707304362208,-1.55052527235048,-1.32381796798828,TRUE
-0.735756067559123,0.703001795150071,-0.0327542724090524,TRUE
-0.859985493589193,0.574503005108308,-0.285482488480885,TRUE
0.932530025951564,-1.59529150956621,-0.662761483614649,TRUE
-0.263459444046021,-0.624068861570706,-0.887528305616726,TRUE
0.35490816924721,1.04721605508961,1.40212422433682,TRUE
0.691903460770845,-0.168059235328074,0.523844225442771,TRUE
-0.516699229367077,0.00951589246488359,-0.507183336902194,TRUE
-0.929698017891496,0.417240223978003,-0.512457793913494,TRUE
0.190480473451316,0.626834196680769,0.720429787455361,FALSE
0.672382256016135,1.20624313870859,1.87862539472472,TRUE
-0.275501579511911,0.772565368613624,0.426748444764024,FALSE
-0.335622933227569,-1.37756706406485,-1.71318999729242,TRUE
0.28947266144678,-0.362426925315183,-0.0729542638684033,TRUE
0.917230273596942,0.302298495796781,0.560766692671855,FALSE
0.192407256923616,-0.109079876118132,0.0833273808054838,TRUE
0.0205600359477103,-2.17916528120393,-2.15860524525622,TRUE
-0.689471728168428,-0.758114724994385,-1.44758645316281,TRUE
0.691702011041343,1.01455115132308,1.70625316236443,TRUE
-0.571239148732275,0.158047162065185,-0.41319198666709,TRUE
0.339746489655226,-1.47256043761472,-1.13281394795949,TRUE
0.23551290249452,0.215926206229537,0.451439108724057,TRUE
-0.900000446010381,-0.158707473207847,-1.05870791921823,TRUE
0.898797551169991,0.671853873401115,1.57065142457111,TRUE
0.165104063227773,2.10655860175097,-0.579056090288359,FALSE
0.721908674109727,-1.51590013106286,-0.79399145695313,TRUE
0.0369344986975193,-0.505063521990801,-0.468129023293282,TRUE
-0.467745033092797,-0.138762940342402,-0.606507973435199,TRUE
0.194755326956511,-2.13620500038377,-1.94144967342726,TRUE
0.591152168344706,-0.031219995960159,0.559932172384547,TRUE
0.378572075162083,-0.593169037912431,-0.214596962750348,TRUE
-0.0387367107905447,2.23560276857964,2.1968660577891,TRUE
-0.0681412224657834,-2.91797621388336,-2.98611743634914,TRUE
0.236824670340866,1.48822116820748,-0.277082428453284,FALSE
-0.101458971388638,1.00802466769112,0.159672743212765,FALSE
0.205415065400302,0.735091629620298,0.9405066950206,TRUE
-0.990782051812857,0.146811992724805,-2.71023056576559,FALSE
0.989989025052637,-0.710800295204202,-0.099469777699251,FALSE
-0.187075103167444,1.10563140078162,-1.09849439150888,FALSE
-0.764096725732088,-0.885747065035595,-1.64984379076768,TRUE
0.73907819064334,0.694761817861876,1.43384000850522,TRUE
0.0803859131410718,0.402639185314637,0.483025098455709,TRUE
0.763195335865021,1.07623819643517,0.506937474389691,FALSE
-0.924920321907848,-0.596546431488492,-1.52146675339634,TRUE
0.762867924291641,-0.580987627977025,-0.241335330188341,FALSE
0.444699339568615,0.302076563812211,0.746775903380826,TRUE
0.539620593190193,0.305685155514337,-0.394744818536177,FALSE
0.727187417913228,1.37399835400225,1.44384121394421,FALSE
0.00148420641198754,0.485399428386068,0.486883634798056,TRUE
0.851728048641235,0.144840039347648,0.996568087988883,TRUE
-0.583850659430027,0.842619843915447,0.25876918448542,TRUE
-0.945788812357932,-0.543607815762762,-1.48939662812069,TRUE
-0.368413855787367,1.0929718962791,0.724558040491729,TRUE
0.320224499329925,-1.02254160386159,-0.702317104531665,TRUE
-0.37061739852652,0.338147371372873,-0.0324700271536466,TRUE
0.888922775629908,-1.70684576361273,-0.817922987982822,TRUE
0.557941159699112,0.246449258206672,0.804390417905785,TRUE
-0.32113750744611,-1.56796313114203,-1.88910063858814,TRUE
-0.0367074706591666,-0.231484944965333,-0.268192415624499,TRUE
-0.168010402470827,-1.75745545006646,-1.92546585253729,TRUE
0.552667798940092,-0.639619829898748,-0.0869520309586557,TRUE
-0.0291459881700575,-0.776166909934286,-0.805312898104343,TRUE
-0.96940179169178,0.554774652987968,-0.414627138703812,TRUE
0.284902590326965,-0.582122130085705,-0.297219539758741,TRUE
-0.530340030323714,-0.768595101872549,-1.29893513219626,TRUE
0.494051766116172,1.22151568781476,1.50272957701697,FALSE
-0.408785250969231,1.66917040967207,1.02718245319439,FALSE
0.812436383217573,1.09348038421025,1.90591676742782,TRUE
0.706648035906255,-1.49124250514145,-0.784594469235196,TRUE
-0.0760724460706115,1.27665308259526,-0.798669039331123,FALSE
-0.857303503435105,-1.2285375707397,-2.08584107417481,TRUE
0.155607448890805,-0.0719510219818068,-2.18853614007764,FALSE
0.159158668015152,0.734458203312735,0.00172918747570461,FALSE
0.987153553869575,-0.213887080390025,-0.463697254416408,FALSE
-0.329451171215624,-0.150392803617815,-0.674642871688679,FALSE
0.333603548351675,0.125382426230553,-1.27338692505167,FALSE
0.877112003974617,0.427858022106523,1.30497002608114,TRUE
0.149713669903576,0.411350679073257,0.561064348976834,TRUE
0.383422827813774,-1.72636125386664,-1.34293842605286,TRUE
-0.820482825860381,-0.175648234059894,-0.996131059920276,TRUE
0.732918489258736,0.286838523204975,-0.131896407812022,FALSE
0.00227879360318184,0.590740011639347,-1.54428181101763,FALSE
-0.553487431723624,-0.31736028416263,-0.870847715886254,TRUE
-0.175161516759545,-0.702651640434172,-0.877813157193717,TRUE
0.772612559143454,-1.36758780159598,-0.594975242452527,TRUE
-0.00881312554702163,-0.728807248919832,-0.737620374466854,TRUE
0.345507455524057,-0.121524925642922,0.223982529881135,TRUE
-0.434991124086082,-0.635206048873192,-1.07019717295927,TRUE
0.634116605855525,0.594702688120578,1.2288192939761,TRUE
-0.5078010908328,0.367501230897759,-0.14029985993504,TRUE
-0.260707612149417,-1.60873843468627,-1.86944604683569,TRUE
-0.528951209969819,0.317331844798329,-0.21161936517149,TRUE
0.87151385191828,0.541704658217943,1.41321851013622,TRUE
-0.169846343342215,-0.261326989914513,-0.49770526379227,FALSE
-0.725101189222187,-0.0264957619663642,-0.751596951188551,TRUE
0.828729446046054,-0.432238306953734,0.396491139092321,TRUE
-0.304717247840017,-0.293386742786612,-0.598103990626629,TRUE
0.705861751455814,-1.00704012536731,-0.348010323473946,FALSE
-0.714729642495513,0.425207599639901,-0.289522042855612,TRUE
-0.281134258024395,-1.22481659233549,-1.72939424243337,FALSE
-0.508989864960313,-0.590464655327117,-1.09945452028743,TRUE
-0.908188106957823,-0.91363806913849,-1.82182617609631,TRUE
0.569095804356039,-0.870917714356669,-0.478845098604104,FALSE
-0.601656530983746,-0.368555639793572,-0.970212170777318,TRUE
-0.216299511492252,-0.485252516092759,-0.701552027585011,TRUE
-0.352875510696322,-0.699961879182035,-1.05283738987836,TRUE
0.204211810138077,-0.253433896782625,-0.049222086644548,TRUE
0.0825433591380715,-1.58489760807918,-1.50235424894111,TRUE
0.981647465378046,0.111038367521325,1.09268583289937,TRUE
-0.492417901754379,0.631846158956852,0.139428257202473,TRUE
0.470539786387235,-1.28309869203391,-0.812558905646672,TRUE
0.955216322094202,-1.41310062159301,-1.39216616667703,FALSE
0.116092483513057,2.23199711011046,0.746208109879519,FALSE
-0.214583680965006,0.239507240812717,0.0249235598477109,TRUE
0.64937851857394,0.0531929269048023,0.702571445478742,TRUE
-0.775231078267097,-0.198507455577018,-0.973738533844116,TRUE
0.0715558081865311,0.492647761120744,-0.386069582536627,FALSE
-0.112336830236018,0.037241061093232,-0.0750957691427857,TRUE
-0.452085574623197,-0.545911952356732,-0.997997526979929,TRUE
-0.685284928418696,-0.432476067022042,-1.11776099544074,TRUE
0.743676147423685,-0.344484706333552,0.399191441090133,TRUE
0.124089712742716,-0.319669395772421,-0.262849082328666,FALSE
0.101379516534507,-0.751698873596972,-0.91210166716462,FALSE
0.184730571229011,1.07410152344092,1.25883209466993,TRUE
0.455625725444406,0.0938221556594885,0.357135599438866,FALSE
0.277850569225848,-0.773066829488245,-0.495216260262397,TRUE
0.228900329675525,0.591248734948418,-1.00310315003254,FALSE
-0.895166298840195,0.350228478678131,-0.544937820162063,TRUE
0.130315505899489,-0.137579581182907,-0.185384548270967,FALSE
0.174682760611176,0.400881867040071,0.575564627651247,TRUE
0.257134150248021,-0.906378995284437,-0.649244845036416,TRUE
0.243781290017068,-0.198840252562068,0.0449410374550009,TRUE
-0.835459915921092,-0.999154704327225,-1.83461462024832,TRUE
-0.844714775681496,-1.1838104344236,-2.02852521010509,TRUE
0.374189379625022,-0.331398650181689,0.0427907294433336,TRUE
0.660607184749097,0.168024801248484,0.828631985997581,TRUE
-0.708180249668658,-0.913005530683512,-1.62118578035217,TRUE
0.567060144618154,-0.17505812828446,0.392002016333694,TRUE
-0.0270998417399824,-1.83044612088624,-1.85754596262622,TRUE
0.978530210908502,-0.446737251934726,0.531792958973776,TRUE
-0.00179009092971683,1.17066727472609,0.951058382571645,FALSE
0.124521070159972,-1.15141589767973,-1.02689482751975,TRUE
-0.243485958781093,-1.19293202004669,-1.43641797882779,TRUE
0.0372743946500123,-0.21986145850709,-0.182587063857078,TRUE
-0.851432415656745,0.534670732983126,-1.02637801010246,FALSE
0.0769446883350611,1.23610916552029,1.31305385385536,TRUE
0.922122001647949,2.65374072860382,0.490529219889591,FALSE
0.0556202791631222,0.800893238074751,0.0799099705090549,FALSE
-0.125681096222252,0.671453526553663,0.545772430331411,TRUE
-0.935466006863862,2.02792411706594,1.09245811020208,TRUE
-0.924531638622284,-0.300924303869464,-1.22545594249175,TRUE
-0.905303412117064,-0.213349405510672,-1.11865281762774,TRUE
-0.678081928752363,0.253270149612449,-0.730973302624109,FALSE
-0.0618052133359015,-1.42008804484053,-1.48189325817643,TRUE
0.611847949679941,-1.83543665542799,-1.22358870574805,TRUE
-0.438804967794567,1.80678937403827,-0.623073882168583,FALSE
0.509567970409989,-0.574995742510381,-0.0654277721003919,TRUE
0.043651629704982,-0.457880856793051,-1.82096541705894,FALSE
-0.422105613630265,-0.992955765989436,-1.4150613796197,TRUE
-0.965245597064495,0.144072596665995,-0.8211730003985,TRUE
0.336699059698731,0.591140522435689,0.92783958213442,TRUE
-0.866048070602119,-0.228611237873408,-1.09465930847553,TRUE
0.672772853635252,0.0147046935473733,0.687477547182625,TRUE
-0.729313688352704,0.951392914928735,0.222079226576031,TRUE
0.311756216920912,-0.0107680770137928,0.300988139907119,TRUE
0.675895457621664,-0.561343472177005,0.114551985444659,TRUE
-0.484704007860273,-0.0606100814465088,-1.06834467699827,FALSE
-0.728009429760277,-0.842326346047997,-1.57033577580827,TRUE
0.526976828463376,0.101888083639531,0.628864912102906,TRUE
-0.576007533352822,-0.897925784148349,-1.47393331750117,TRUE
-0.464060801547021,1.39392544527667,-1.1683480266932,FALSE
0.063662389293313,-2.48652390438096,-2.42286151508765,TRUE
-0.0517662651836872,0.401294135810678,0.349527870626991,TRUE
-0.25311267003417,-0.488027222960909,-0.741139892995079,TRUE
0.550699857063591,1.9871488081498,-0.627191505155431,FALSE
0.116407940164208,-0.234463430687309,-0.118055490523101,TRUE
-0.689526757691056,0.481837360399392,-0.207689397291664,TRUE
0.978836896829307,0.386893969204339,1.07571847807535,FALSE
-0.511107139289379,0.247672409336777,-0.263434729952602,TRUE
-0.739242975600064,0.518119835350654,-0.958758563513066,FALSE
-0.574637729208916,1.99741373388409,1.42277600467517,TRUE
-0.239991503302008,0.927508823680672,-1.386086546992,FALSE
-0.280757662374526,0.19642414887758,-0.0843335134969463,TRUE
-0.394675902090967,1.79026621898744,-0.0674259323456284,FALSE
-0.911200572736561,0.583197749189959,-0.328002823546602,TRUE
0.869566705543548,0.650333599101656,1.5199003046452,TRUE
0.137434059754014,1.2450301486185,1.38246420837252,TRUE
-0.558394509833306,0.161106626019968,-0.397287883813338,TRUE
0.755922350566834,0.725490691457639,1.48141304202447,TRUE
-0.0654223873279989,-0.274480218132268,-1.18564390535317,FALSE
0.0846996293403208,0.124836065396146,-0.741065225321334,FALSE
0.568796347826719,0.0396426273274589,0.608438975154178,TRUE
0.29574054479599,-0.63973303753229,-1.25307596636029,FALSE
-0.710213705897331,2.03465321892986,0.09853933786859,FALSE
-0.356725245714188,-0.558897599388836,-0.915622845103024,TRUE
0.902111165225506,-0.355779410672021,0.546331754553484,TRUE
-0.623603018000722,1.32441739035745,0.700814372356724,TRUE
0.500808496959507,-0.0206222292289781,0.480186267730529,TRUE
-0.0816830494441092,1.16812642718924,1.08644337774513,TRUE
-0.71726990211755,-0.607357120914811,-1.32462702303236,TRUE
-0.589613847900182,-0.0128416593054387,-0.602455507205621,TRUE
0.350586999207735,-0.250936878426421,-0.999526227704678,FALSE
-0.723939578980207,-0.969113640406662,-1.69305321938687,TRUE
-0.168912598397583,-0.30331195336701,-0.472224551764592,TRUE
-0.0975059363991022,-0.655267139665184,-0.752773076064287,TRUE
0.245893139392138,0.857447324947049,0.536849101159815,FALSE
-0.497651405166835,-0.290983583023627,-0.788634988190462,TRUE
-0.0716930725611746,-0.0827812044442989,-1.15031206856135,FALSE
-0.668981541879475,-0.827844692804802,-1.49682623468428,TRUE
0.715612906962633,0.215199005610929,0.930811912573563,TRUE
-0.686896205414087,-1.61193635690363,-2.29883256231772,TRUE
-0.823336732573807,-2.94987178428323,-3.77320851685703,TRUE
0.786835543811321,1.88010634326583,-0.0155542983638379,FALSE
-0.398758983239532,0.757261697422699,0.358502714183167,TRUE
0.504173342138529,0.634728634060444,1.13890197619897,TRUE
-0.196786704007536,-2.23650826580299,-2.43329496981053,TRUE
-0.102883787825704,0.677129117027189,0.574245329201486,TRUE
-0.680652039591223,0.519814270578053,-0.16083776901317,TRUE
-0.710968297440559,-0.0776550413999491,-0.788623338840508,TRUE
-0.701639215927571,0.825038762653747,0.123399546726176,TRUE
0.0288685197010636,1.1205690307062,1.14943755040726,TRUE
-0.0143453874625266,-0.122163599186946,-0.136508986649473,TRUE
0.232685537077487,1.94533707765883,0.892838113437521,FALSE
-0.105154218617827,0.988362699499805,0.883208480881979,TRUE
-0.888646569568664,1.22438538128579,0.335738811717122,TRUE
-0.989207380916923,-0.315117614832637,-1.30432499574956,TRUE
-0.556331597734243,-0.131122855661501,-2.56240990740428,FALSE
0.701926447916776,-0.922585422453901,-0.220658974537125,TRUE
-0.465307587757707,0.407369085480355,-0.0579385022773513,TRUE
0.197200546506792,0.264011434380507,0.461211980887299,TRUE
0.217199394479394,0.0912835539416647,-1.49791440984621,FALSE
0.984316880814731,-0.680687428865753,0.303629451948978,TRUE
-0.617620078381151,-0.231969495130984,-0.849589573512135,TRUE
0.506781169213355,1.98511178276459,2.49189295197794,TRUE
-0.515225325711071,-0.929159357105225,-1.4443846828163,TRUE
-0.345095559954643,-0.406090232626196,-0.751185792580839,TRUE
-0.992929010652006,-1.40343255381246,-2.39636156446446,TRUE
0.994848287198693,-1.24072906757593,-0.245880780377239,TRUE
-0.123880991246551,-0.286765201435186,-0.410646192681737,TRUE
0.995377489831299,-0.391287301787077,0.604090188044222,TRUE
-0.606561661697924,-0.616901564232573,-1.2234632259305,TRUE
-0.777046408504248,-0.773844309532882,-1.55089071803713,TRUE
-0.498527098912746,-0.196626923218971,-2.66551890596434,FALSE
0.360953206196427,1.13402054312043,1.49497374931686,TRUE
0.15450859349221,-0.357801185526678,-0.203292592034468,TRUE
-0.167305407579988,-1.2832038636231,-1.45050927120309,TRUE
0.458362487144768,-1.06905180450069,-0.610689317355918,TRUE
0.148379466030747,-2.00434764907113,-1.85596818304039,TRUE
0.155270298011601,-1.71051632221807,-1.55524602420647,TRUE
0.179998254869133,-0.747420182762966,-0.567421927893833,TRUE
-0.554143319837749,-0.976415461234376,-1.53055878107213,TRUE
-0.79301540274173,-1.14902611060112,-1.94204151334285,TRUE
0.47301205387339,1.98924365380742,2.46225570768081,TRUE
0.224807512480766,1.7511310826985,1.97593859517927,TRUE
0.902424721047282,2.56440930061295,3.46683402166024,TRUE
0.919751731213182,0.776495901541338,1.69624763275452,TRUE
0.489672100171447,-0.161248544839263,0.328423555332184,TRUE
-0.130339708644897,-1.04326069445062,-1.43301399259443,FALSE
-0.650449725333601,-1.10076626213621,-1.75121598746981,TRUE
-0.129423862323165,-0.496873947470779,-0.626297809793944,TRUE
0.52491637552157,1.28052092659645,1.80543730211803,TRUE
0.838058622088283,0.666470562339114,1.5045291844274,TRUE
0.813395165838301,0.889500197272317,1.70289536311062,TRUE
0.631025657989085,-0.187121427736611,0.333156386723058,FALSE
-0.600494114682078,-1.55363634292591,-2.15413045760799,TRUE
-0.900748829357326,0.326402671779581,-0.574346157577745,TRUE
-0.0421029487624764,-0.214611972064497,-0.256714920826973,TRUE
0.180786737706512,-0.303958307149332,-0.12317156944282,TRUE
-0.806759528350085,2.18417322839228,1.37741370004219,TRUE
0.901780469808728,0.869691283218553,1.77147175302728,TRUE
-0.674513722769916,-0.228406203687321,-0.902919926457237,TRUE
0.843012525234371,-1.90344641952332,-1.06043389428895,TRUE
-0.744449854362756,-0.286641470723756,-1.03109132508651,TRUE
0.325479181017727,0.990388920100186,1.31586810111791,TRUE
0.568083854857832,0.37282099271425,0.940904847572082,TRUE
0.529226323589683,0.272107368015517,0.801333691605199,TRUE
0.345140621066093,1.04509363912809,0.137052008192381,FALSE
-0.768668195232749,-0.169009987214824,-0.937678182447574,TRUE
0.702602975070477,-0.345802025216759,0.356800949853717,TRUE
0.235923189669847,-0.253966133668967,-0.0180429439991191,TRUE
0.672823111992329,0.734512927460703,1.40733603945303,TRUE
-0.660143550485373,-0.269348130964323,-0.929491681449695,TRUE
-0.979437559843063,0.760301142439061,-0.219136417404002,TRUE
-0.353060537483543,-1.2281836193586,-1.58124415684214,TRUE
-0.460634551011026,-1.27106502138202,-2.31721640927737,FALSE
0.650522712152451,0.127383608306443,0.777906320458894,TRUE
0.867323474027216,0.760383157988027,0.658898366394007,FALSE
-0.744417032692581,-0.407652916022205,-1.15206994871479,TRUE
0.826675212476403,-0.577421344918043,0.249253867558359,TRUE
0.210467895492911,-2.83937616690889,-2.62890827141598,TRUE
-0.199429667089134,0.374320874220963,0.174891207131828,TRUE
0.331590606831014,-0.902854978742815,-0.571264371911801,TRUE
0.535198554396629,0.402574906183067,-0.225142146045881,FALSE
0.0437914002686739,1.4272117229534,1.47100312322207,TRUE
-0.210984965786338,-0.495919045927329,-0.706904011713667,TRUE
0.931573667097837,0.696725381553881,1.62829904865172,TRUE
-0.902028918731958,-0.152545773297634,-1.12395352146435,FALSE
-0.693383456673473,0.368604635711658,-0.324778820961815,TRUE
0.393678131047636,-1.15579938527956,-0.83454967808227,FALSE
0.455571746453643,0.417823594928106,0.873395341381749,TRUE
-0.783241169061512,1.30496154444897,-1.14612579197789,FALSE
-0.07086290884763,1.79671185562111,-0.111212178720207,FALSE
0.284251072444022,-1.18738065485708,-0.903129582413062,TRUE
-0.205778124276549,0.533685008357217,-0.282028375071224,FALSE
0.980860514100641,-0.508024170765753,0.472836343334888,TRUE
0.357417619787157,0.522720628103725,-0.882449044814081,FALSE
-0.369363084901124,-0.178463862456432,-0.547826947357556,TRUE
-0.692461479920894,-0.248033265601507,-0.940494745522401,TRUE
-0.39749652845785,0.682099496739719,0.284602968281868,TRUE
-0.810968938749284,0.746201526735843,-0.0647674120134402,TRUE
-0.94624898629263,0.279077037786067,-1.4516188740429,FALSE
-0.379033391363919,0.46404938204628,0.0850159906823609,TRUE
0.484877737239003,0.378460412533289,-1.05878096582688,FALSE
0.920184424612671,0.278374001552994,1.19855842616567,TRUE
-0.168394674547017,0.0912301601069542,-0.0771645144400624,TRUE
0.0444708145223558,0.915610225764827,0.960081040287183,TRUE
-0.864960542414337,0.709899292255341,-0.155061250158996,TRUE
0.259683610871434,0.793932838572023,1.04929040739119,FALSE
-0.293172425590456,1.1069684984941,0.813796072903641,TRUE
-0.150570695754141,0.549337333014554,0.398766637260413,TRUE
0.92753758141771,-0.152998328694666,0.774539252723043,TRUE
0.361996973864734,-1.08947042324526,-0.904262658089304,FALSE
0.436927768867463,-0.488032453801593,-0.0511046849341301,TRUE
-0.658740469254553,-0.869954917300795,-1.52869538655535,TRUE
-0.592781821731478,-0.298508586975253,-0.891290408706731,TRUE
0.753099423833191,-0.525294572640387,0.227804851192804,TRUE
0.675045051146299,-0.196685815876952,0.0379400704359358,FALSE
0.441254084929824,-1.02389991827425,-0.582645833344422,TRUE
-0.437873257789761,-0.622302116573955,-1.06017537436372,TRUE
-0.580018206499517,0.35558715707793,-0.224431049421587,TRUE
-0.0116993607953191,0.213605953502618,-0.805124194315341,FALSE
0.0435056164860725,-0.404069681572142,-0.36056406508607,TRUE
-0.560336376540363,1.01282233205102,0.452485955510655,TRUE
0.526213404722512,-1.64112944133307,-1.11491603661056,TRUE
-0.950960693880916,0.482758608560415,-1.00120967064548,FALSE
0.422971890307963,1.56983056712062,1.99280245742858,TRUE
0.681775198318064,-0.407847758248619,0.273927440069445,TRUE
0.861642144154757,0.387584918040847,0.872346519324662,FALSE
0.324183294549584,-0.558288003324279,-0.234104708774694,TRUE
-0.460115561261773,-0.0220150362400862,-0.482130597501859,TRUE
-0.563533079344779,0.815603462122397,-1.34738403046771,FALSE
0.735636342316866,-0.914014481393565,-0.178378139076699,TRUE
-0.950856896582991,-0.554820797749138,-1.50567769433213,TRUE
0.700053448788822,0.532223347384848,-0.203249161848971,FALSE
0.0478661539964378,0.415709689724458,0.463575843720895,TRUE
-0.129074596334249,0.806859181812312,0.677784585478063,TRUE
0.862589492928237,1.25274819689651,1.9514694600339,FALSE
-0.67089920816943,0.769852741781516,0.0989535336120854,TRUE
-0.24242321588099,-1.07763260721319,-1.32005582309418,TRUE
-0.723910125903785,0.153781366543957,-0.570128759359828,TRUE
-0.700557845644653,-0.399087420248963,-1.09964526589362,TRUE
0.352894494775683,-0.00585749811279422,0.347036996662888,TRUE
0.124232311733067,0.917362355389143,1.04159466712221,TRUE
-0.0567031144164503,0.276155443869339,0.219452329452889,TRUE
0.62220033723861,0.155188360208886,0.777388697447496,TRUE
0.924777064472437,-0.120114745397783,0.804662319074653,TRUE
0.0308197680860758,0.397018504856981,0.427838272943057,TRUE
0.407445539254695,-1.17862518855815,-0.77117964930345,TRUE
-0.638240979984403,-0.421548024007117,-1.05978900399152,TRUE
-0.29006610577926,1.61657603604283,1.32650993026357,TRUE
-0.900194421410561,0.616122843297705,-0.978440908732525,FALSE
-0.694892594590783,-0.9617940267648,-2.27765606228618,FALSE
-0.801456562709063,-1.22855665934927,-2.03001322205834,TRUE
-0.439703847747296,-0.959330253589292,-1.39903410133659,TRUE
-0.225099595729262,0.580156856563299,0.355057260834037,TRUE
0.268317572772503,0.433158964582613,0.701476537355116,TRUE
0.41412721760571,-0.568582303141119,-0.581437185657339,FALSE
-0.347963362466544,-0.368684340898934,-0.716647703365478,TRUE
0.930366630200297,0.978228069525606,1.9085946997259,TRUE
0.392908894922584,-0.307073609966018,0.0858352849565667,TRUE
-0.677843611687422,-0.0584092798451658,-0.736252891532588,TRUE
-0.261875516735017,0.352533747158679,0.0906582304236614,TRUE
-0.39556448161602,-0.182327630508894,-1.67470542714204,FALSE
-0.0840684650465846,-0.735026404402801,-0.819094869449385,TRUE
0.646565492730588,-0.41294127515641,-0.652430932668189,FALSE
-0.534921298269182,-1.08100043519868,-1.61592173346787,TRUE
-0.195355549454689,0.469312616007674,-0.468830026139143,FALSE
0.943225605878979,1.33204012251754,2.27526572839652,TRUE
-0.751158508006483,0.244262635869097,-0.506895872137387,TRUE
0.260580153204501,0.81272922619384,1.07330937939834,TRUE
0.407734011765569,-0.651135024934329,-0.243401013168759,TRUE
0.182400568388402,-0.140308776263568,0.0420917921248347,TRUE
0.993032542522997,-0.13611215659361,0.856920385929387,TRUE
-0.909327797126025,-1.43064062509921,-2.33996842222524,TRUE
0.980145075824112,0.08889294253109,0.183291652497031,FALSE
0.490612618625164,0.479237258969012,0.969849877594176,TRUE
-0.126500804442912,0.683406455538803,0.55690565109589,TRUE
-0.693986902479082,1.3156540407747,-0.350816592735175,FALSE
-0.102269649039954,-1.4726494367775,-1.57491908581745,TRUE
-0.627350574824959,0.617651459020608,-0.190136922397196,FALSE
-0.146902834996581,0.717074072832601,0.57017123783602,TRUE
0.641559733077884,-0.210025808024777,0.431533925053107,TRUE
-0.899242171552032,0.602459332748625,-0.296782838803408,TRUE
-0.349235696718097,-1.4145324747417,-1.7637681714598,TRUE
0.684823859017342,0.214394673940768,0.625089313826484,FALSE
-0.91960041411221,-3.12908819139171,-4.04868860550392,TRUE
0.583745922427624,0.31205830314547,-1.17005134232445,FALSE
0.923256875015795,1.60156345500434,2.52482033002014,TRUE
0.321840974967927,1.54198702770824,1.86382800267616,TRUE
-0.982565161772072,-2.6596693797359,-3.64223454150797,TRUE
-0.0684215514920652,0.535026842684138,0.466605291192073,TRUE
0.433227697387338,-0.349720994346983,0.0835067030403547,TRUE
-0.943635780364275,-0.0250080580964582,-0.968643838460733,TRUE
0.690965117421001,-2.2161334557135,-1.5251683382925,TRUE
0.492830818053335,0.385040501175137,0.620833322102618,FALSE
-0.471938471309841,-0.526720687742884,-0.998659159052724,TRUE
0.491827352438122,0.373889488898866,0.865716841336988,TRUE
0.343164942692965,-0.191218200356621,0.151946742336344,TRUE
-0.655894533265382,-1.02543755537228,-1.68133208863766,TRUE
0.339432936627418,0.333196336107161,0.672629272734579,TRUE
0.860708063002676,0.595069071311139,1.45577713431382,TRUE
0.701949516776949,0.0543192874307289,0.756268804207678,TRUE
0.562146470416337,0.567101587438083,1.12924805785442,TRUE
0.371684662532061,-0.464010628735977,-0.0923259662039161,TRUE
0.182738224044442,1.28480081505999,1.46753903910443,TRUE
-0.193453566171229,-0.35797228180566,-0.551425847976889,TRUE
-0.743303774856031,-0.579651889845945,-1.32295566470198,TRUE
0.640328928828239,1.04159278248064,1.68192171130888,TRUE
0.433440944645554,1.11488218107788,1.54832312572343,TRUE
0.576649704948068,0.680655637101081,1.25730534204915,TRUE
-0.963367997668684,0.220506659926104,-0.742861337742579,TRUE
-0.65101971803233,1.5948859846481,-3.04224370700462,FALSE
0.197297936771065,-1.0106408939135,-0.813342957142436,TRUE
-0.838722354266793,1.1377699929415,0.105601217220186,FALSE
0.414631883613765,1.71439383448494,2.12902571809871,TRUE
0.127337548416108,0.0546095741367307,0.181947122552839,TRUE
-0.434384181629866,0.585722003945402,0.151337822315535,TRUE
-0.215886468533427,0.609702193642644,0.0422343500977318,FALSE
0.345456335693598,1.19358200831037,-0.20257037592938,FALSE
-0.675640665460378,-0.858810426620774,-1.53445109208115,TRUE
-0.782996193040162,0.895706193348967,0.112710000308805,TRUE
0.0668884599581361,-1.70894706616893,-1.64205860621079,TRUE
-0.793601799290627,2.07690354539009,-0.621386639787583,FALSE
-0.813163829501718,-0.571339759295446,-1.38450358879716,TRUE
0.279850284103304,-0.316190965486705,-0.0363406813834012,TRUE
0.128084874246269,0.258885176649788,-0.15961003167662,FALSE
-0.388926960993558,-1.25031206020367,-1.63923902119723,TRUE
-0.467981937341392,-0.262894843235988,-1.19107278959578,FALSE
0.26500157918781,0.0614874404655674,0.326489019653378,TRUE
0.661515667103231,-0.339967488178091,0.32154817892514,TRUE
-0.897288769483566,2.02629406134448,-0.953114835187096,FALSE
0.984670072328299,-1.78676065095644,-0.802090578628139,TRUE
-0.955825614277273,-0.105388415641915,-1.06121402991919,TRUE
-0.640322221908718,1.17884728859329,-0.726793494019747,FALSE
-0.342615850269794,-0.836164804463538,-1.17878065473333,TRUE
0.709791433531791,-0.138951121805986,0.570840311725805,TRUE
-0.631279373541474,1.94328489677314,-1.25382107802057,FALSE
0.590713405050337,-1.86734559765039,-1.27663219260005,TRUE
0.717704276554286,-0.80359786515808,-0.0858935886037936,TRUE
-0.0559609322808683,-1.19840856257805,-1.25436949485892,TRUE
0.296405678614974,0.62952138428992,0.925927062904894,TRUE
-0.34991663089022,-0.866128522960584,-1.2160451538508,TRUE
-0.0677250837907195,0.467805602966812,0.400080519176093,TRUE
0.88481456739828,-0.645806382206571,0.239008185191709,TRUE
-0.509071402717382,-0.152525559658479,-1.87380503576227,FALSE
-0.955085881520063,0.856214879376642,-0.923309008203132,FALSE
0.934143661055714,0.137003753628528,1.07114741468424,TRUE
-0.479902286082506,-1.94070545396635,-2.42060774004886,TRUE
0.308214433025569,-0.535887467461224,-0.501184345211543,FALSE
-0.849237524904311,0.713595097676634,-0.614997593394953,FALSE
0.938492198009044,1.86014831963883,2.79864051764787,TRUE
0.837078647688031,-1.11482614497505,-0.277747497287017,TRUE
0.736305072437972,-0.228621036089534,0.507684036348438,TRUE
-0.151242050342262,-0.0815898798548839,-0.232831930197146,TRUE
0.562063951976597,-0.732566487362174,-0.170502535385576,TRUE
-0.400188214611262,-1.38263282305576,-1.78282103766702,TRUE
-0.421094423159957,1.83879660034406,1.4177021771841,TRUE
0.998547666240484,1.47833445941722,2.4768821256577,TRUE
0.97407441586256,-1.40678671660781,-0.432712300745252,TRUE
-0.0399073176085949,-1.88397213212785,-1.92387944973645,TRUE
0.524550132453442,-0.277366227607279,0.247183904846163,TRUE
-0.342776149976999,0.430427805191253,0.0876516552142548,TRUE
-0.527522305492312,-0.128786668054707,-0.656308973547018,TRUE
0.235720060765743,1.1292645954138,1.36498465617955,TRUE
-0.319101469125599,-0.246528493011147,-0.565629962136745,TRUE
-0.883217944763601,-1.16554781579066,-2.04876576055426,TRUE
0.963891644496471,1.51988229295041,2.48377393744688,TRUE
0.376080243382603,-0.234026743812637,0.142053499569966,TRUE
0.724364441819489,-0.283973587038927,-0.0601762193637951,FALSE
-0.0766090326942503,-0.263158284120996,-0.339767316815246,TRUE
-0.747945602983236,0.0560043037582182,-0.691941299225018,TRUE
0.360590890515596,-2.31866188966679,-1.9580709991512,TRUE
-0.960102429613471,0.683297132017777,-0.276805297595694,TRUE
-0.674082720652223,0.721231898711608,-1.35347905406639,FALSE
0.79163167020306,0.629245190810868,1.42087686101393,TRUE
-0.693684510886669,-0.411125620176541,-1.35170380475117,FALSE
-0.482716812752187,0.0993084268808665,-0.383408385871321,TRUE
-0.511950639542192,-1.43491267164449,-1.94686331118669,TRUE
-0.376270185224712,0.359780354270464,-0.0164898309542482,TRUE
-0.557506620883942,-0.817055357054789,-1.37456197793873,TRUE
-0.938906314317137,1.31689292485862,0.377986610541484,TRUE
0.806073218118399,-0.9258235679908,-0.119750349872401,TRUE
0.918794928584248,-2.05908538293546,-1.14029045435121,TRUE
0.885697322897613,0.172659183962971,0.827333277707428,FALSE
-0.0933999200351536,-1.63055613264585,-1.72395605268101,TRUE
-0.124669995158911,-0.927846619109304,-1.05251661426821,TRUE
-0.899667704477906,0.804032290142514,-1.08283502163607,FALSE
-0.280357463285327,1.8723317486393,-0.431972233113248,FALSE
0.793288129381835,-0.262678090014843,0.530610039366993,TRUE
-0.25787366554141,0.971651297680579,0.713777632139168,TRUE
0.00657002255320549,-1.37736386169196,-1.37079383913876,TRUE
0.0551986121572554,1.73050131428387,1.78569992644112,TRUE
-0.659459869842976,-0.00508718145513425,-0.664547051298111,TRUE
0.0771975535899401,-0.779880243419497,-0.702682689829557,TRUE
-0.779013109859079,0.397543921415631,-1.42343272908294,FALSE
0.228210068773478,-0.809248936707142,-0.581038867933664,TRUE
0.0899528539739549,0.050323030248645,0.1402758842226,TRUE
-0.544742614962161,0.101772041721814,-0.442970573240347,TRUE
0.803017305210233,1.16912354606323,0.0216443840741293,FALSE
-0.602947126608342,-0.566591093897041,-1.16953822050538,TRUE
-0.156375764869153,-0.375340288323561,-0.531716053192714,TRUE
0.768723716028035,0.123993538996108,0.892717255024142,TRUE
-0.523598306812346,0.897374477733325,0.373776170920979,TRUE
-0.416738803498447,1.89559699317342,-0.228633317141693,FALSE
0.752790539059788,1.58218645567045,2.33497699473024,TRUE
0.238144950009882,0.960255353783174,0.0138841108550944,FALSE
0.714597507379949,-1.90307697710446,-1.18847946972451,TRUE
-0.045431334991008,0.947324753875237,0.901893418884229,TRUE
0.788461919873953,0.753420372173012,1.54188229204696,TRUE
-0.661861286498606,-0.697797127021826,-1.40352571710493,FALSE
0.242140275426209,-0.564930211034253,-0.322789935608044,TRUE
0.445521059446037,-1.36915034494198,-0.923629285495943,TRUE
-0.619567673187703,-0.0125469747796106,-1.59964803505292,FALSE
0.137431004550308,0.0906300156783073,-0.278000328329509,FALSE
0.343062655068934,-1.75355046064458,-1.41048780557564,TRUE
0.838421797379851,-1.58133763297504,-0.742915835595186,TRUE
-0.348880604375154,0.174485077417376,-0.174395526957778,TRUE
0.0935041406191885,-1.02688393836773,-0.933379797748537,TRUE
-0.99001764273271,-0.299216322369481,-1.28923396510219,TRUE
-0.259767717216164,1.00771668611063,0.747948968894462,TRUE
0.275242849253118,-0.42591120128335,-0.150668352030232,TRUE
0.219214020296931,0.127064314826948,-0.83918562973945,FALSE
0.636584338266402,0.615771024583157,1.25235536284956,TRUE
-0.764216406736523,-1.12465771102114,-2.06141788061894,FALSE
0.32671534223482,1.24267702194518,-0.502358088038636,FALSE
-0.596785489469767,0.917015357279716,0.32022986780995,TRUE
0.173719082958996,1.27296529299446,-0.673582725972941,FALSE
0.390139957424253,-0.42620110290016,-0.0360611454759071,TRUE
0.0565762957558036,-1.46431958960135,-1.40774329384555,TRUE
-0.260956979822367,0.511162949780878,0.0452451483002507,FALSE
0.396944811102003,0.618532251784249,1.01547706288625,TRUE
-0.05259108543396,2.54036862385644,2.48777753842248,TRUE
-0.538384303916246,1.71949292604995,1.18110862213371,TRUE
-0.0917306067422032,-0.464882764513658,-0.556613371255861,TRUE
-0.841616161633283,-1.00677729019296,-1.84839345182624,TRUE
-0.484638852532953,0.620988963443898,0.136350110910945,TRUE
0.108161001466215,1.99324249254339,-0.462354442718219,FALSE
-0.956480413675308,-1.18313396550829,-2.1396143791836,TRUE
-0.577795872464776,-0.780501608586493,-1.35829748105127,TRUE
0.272786784451455,1.74769498790242,2.02048177235388,TRUE
0.433947542216629,1.83718698216698,2.27113452438361,TRUE
0.553724810946733,0.194556414446477,0.74828122539321,TRUE
-0.853582869283855,-1.62023028423844,-2.4738131535223,TRUE
-0.802503257058561,-0.542570527423244,-3.17748939866813,FALSE
0.892791120801121,1.16741884047502,2.025873830412,FALSE
0.861766815651208,2.15373357487731,1.92498997652825,FALSE
0.842903083190322,-0.0158765401725334,0.462995800635107,FALSE
0.299877296667546,-0.631445133964004,-0.331567837296458,TRUE
-0.687299267854542,0.30528731624952,-0.382011951605021,TRUE
0.820287337526679,0.144878603892084,0.965165941418763,TRUE
0.844123775605112,-0.909335306190533,-0.0652115305854207,TRUE
-0.661518772132695,0.591884173719186,-0.0696345984135091,TRUE
-0.853265368845314,1.39044430779123,0.537178938945918,TRUE
0.132457862142473,0.0131204272854507,-1.93179750888823,FALSE
-0.269189406186342,0.625750200559898,0.356560794373555,TRUE
-0.0796667621470988,0.252085033197336,0.172418271050237,TRUE
-0.0705261752009392,0.461566093810851,0.391039918609911,TRUE
0.557814216241241,-0.21362309040986,-0.317124332274025,FALSE
0.647332752589136,1.19787605791361,0.396762538799911,FALSE
-0.435289895627648,0.231803133441912,-1.9731736173748,FALSE
0.459956628270447,-0.502841451950738,-0.042884823680291,TRUE
-0.00805662805214524,0.630457130487061,0.622400502434916,TRUE
-0.867463397793472,0.957297525780924,0.0898341279874524,TRUE
-0.924704338889569,-0.0744828631416607,-0.99918720203123,TRUE
-0.524829851929098,-2.67816441082093,-3.20299426275003,TRUE
-0.563207779545337,1.63616438658732,1.07295660704198,TRUE
-0.155227450188249,-0.750630548636383,-0.905857998824633,TRUE
0.099503266159445,-0.349143907623776,-0.249640641464331,TRUE
0.427475209347904,1.61863073979497,2.04610594914288,TRUE
-0.520011782646179,-1.89803988850216,-2.41805167114834,TRUE
0.791364026255906,-1.1065443604311,-0.315180334175198,TRUE
-0.0347524238750339,-0.749450708751393,-0.784203132626426,TRUE
-0.474305996205658,-1.31288137012789,-1.78718736633355,TRUE
-0.360162479337305,1.10328832396475,0.743125844627444,TRUE
0.32860394846648,1.26449613364349,1.59310008210997,TRUE
0.456102722790092,0.500876131100523,0.956978853890615,TRUE
0.142871901858598,-0.439405825726849,-0.296533923868252,TRUE
0.757390152662992,-0.423679975612137,-1.53403735009977,FALSE
-0.181593442335725,-0.568073072207334,-1.83396321914481,FALSE
-0.58920842083171,-0.524706366281828,-2.16045912247154,FALSE
-0.0583591656759381,0.482825593869976,0.424466428194038,TRUE
-0.241184449288994,0.909263365392755,0.668078916103761,TRUE
-0.504870075266808,-0.456577687018755,-0.961447762285563,TRUE
0.850065051577985,0.318990398966857,1.16905545054484,TRUE
-0.0676505868323147,-2.38579275089487,-2.45344333772719,TRUE
-0.972116633318365,0.075836973157585,-0.89627966016078,TRUE
0.88644947623834,-0.878441856374896,0.00800761986344456,TRUE
-0.250908689107746,1.09853317980309,0.847624490695339,TRUE
-0.983916928991675,1.18582440763367,-0.507117485838628,FALSE
0.961049006786197,-2.19649538110396,-1.23544637431776,TRUE
-0.244919888209552,0.92231751847207,-2.48927875583813,FALSE
0.971735109575093,-0.565728393717844,0.406006715857249,TRUE
-0.720767218619585,-0.163941021677803,-3.6450583508034,FALSE
0.124436206184328,0.898500827015439,1.02293703319977,TRUE
0.588720388710499,0.68916731902298,1.27788770773348,TRUE
-0.612197262700647,-0.819023245342681,-1.43122050804333,TRUE
0.421397006139159,0.320066756976218,0.741463763115377,TRUE
0.131416040007025,-0.467075231215858,-0.335659191208833,TRUE
-0.979768533725291,1.25185533604649,-1.87841036972266,FALSE
-0.486098264344037,-1.57147258552999,-2.05757084987403,TRUE
-0.0580370342358947,0.819754452082411,0.761717417846516,TRUE
0.853725494351238,1.39109608819633,1.58085540253706,FALSE
0.990583957638592,-2.60952500918578,-1.61894105154719,TRUE
-0.580035399179906,0.647746596960509,0.0677111977806036,TRUE
0.090373816434294,-0.362979582071462,-0.272605765637168,TRUE
0.290785744786263,0.110221751018043,0.401007495804305,TRUE
0.80221596127376,-0.270074147559846,0.532141813713914,TRUE
0.4646434946917,0.692097306933716,-1.06069814073048,FALSE
0.219421403948218,0.928280305471999,1.14770170942022,TRUE
-0.551255732774734,0.593130101339695,0.0418743685649604,TRUE
0.832342026755214,-0.106292768822515,0.726049257932698,TRUE
0.605522049590945,-0.42412912886889,0.181392920722055,TRUE
-0.375182774849236,-0.14031375201881,-0.515496526868046,TRUE
-0.545497607439756,-0.227291151311803,-0.772788758751559,TRUE
0.315190407913178,0.205061938233205,0.520252346146383,TRUE
0.471462312620133,-0.824595488543724,-0.353133175923591,TRUE
-0.069811490830034,0.584580583678504,0.51476909284847,TRUE
0.727210658602417,-0.998298665870284,-0.271088007267867,TRUE
0.350001166574657,-1.48428150612725,-1.13428033955259,TRUE
-0.677064222283661,0.25777748308749,-3.96644007084123,FALSE
-0.975819386541843,0.415290004058814,-0.56052938248303,TRUE
0.732136054895818,1.02541957291262,0.945229694429011,FALSE
-0.798574424348772,0.726076067920901,-0.0724983564278703,TRUE
-0.375535510946065,0.219787376146357,-0.506987745611591,FALSE
-0.131009893957525,0.691599611796066,-0.80288936528515,FALSE
0.231512128375471,-0.980497735371133,-0.748985606995662,TRUE
-0.321551886387169,-1.14060970386147,-1.46216159024864,TRUE
0.159956205636263,-1.21548799679483,-1.05553179115856,TRUE
0.659349605441093,0.0447285363233251,0.704078141764419,TRUE
-0.330763708800077,0.661470374680939,-1.78752756155204,FALSE
-0.235962007660419,0.906392247142644,-0.0636774072206734,FALSE
0.211379869375378,1.48370145305015,1.69508132242553,TRUE
-0.00852821581065655,0.329200587574838,0.320672371764181,TRUE
-0.7814642325975,-0.128191449344178,-0.909655681941678,TRUE
0.69185659987852,-0.661276942989563,0.0305796568889568,TRUE
-0.10828692978248,0.254068219646731,-0.0750628886034068,FALSE
0.500751809682697,-0.0643552748031504,-0.833545871210092,FALSE
0.591077239252627,-0.325129316662193,0.265947922590434,TRUE
-0.218602285720408,-0.677023065282562,-0.89562535100297,TRUE
-0.970304222311825,-1.0058648980287,-2.03903224479981,FALSE
0.486829653382301,-0.982946998026845,-0.496117344644544,TRUE
-0.863229642622173,1.46883036183792,0.605600719215742,TRUE
0.0640412615612149,0.250617833293516,0.314659094854731,TRUE
-0.754739172291011,-0.430071756633296,-2.47966042001288,FALSE
0.351539998315275,-1.57919107955978,-1.22765108124451,TRUE
-0.887959864456207,0.192863736910639,-0.695096127545568,TRUE
0.596018771640956,-0.497300055180433,0.098718716460523,TRUE
0.325209929142147,-0.0858915513421521,0.239318377799995,TRUE
-0.511517206672579,-0.207148755289783,-0.718665961962362,TRUE
-0.679255125578493,0.776055388702504,-1.95327411697037,FALSE
-0.884000199381262,-0.0686352590528387,-0.952635458434101,TRUE
-0.969577612355351,-0.178001417030709,-1.14757902938606,TRUE
0.666709543205798,2.3728384785312,1.22918064570755,FALSE
-0.4762455644086,1.08720419757735,0.61095863316875,TRUE
-0.889170347712934,0.130018231301872,-0.759152116411063,TRUE
-0.303933134302497,-0.731197996627968,-1.03513113093047,TRUE
0.160436817910522,1.17912968355308,1.3395665014636,TRUE
0.608436551410705,-0.932649556192767,-0.324213004782062,TRUE
-0.319468547124416,-0.0480641732276498,-0.485782125974506,FALSE
-0.730299338232726,0.852585748520976,0.12228641028825,TRUE
0.547225840389729,-0.411312115325928,0.1359137250638,TRUE
0.754475699737668,-0.367209823908698,0.38726587582897,TRUE
0.975936070084572,0.440309141403076,1.02563308306989,FALSE
0.309637170284986,0.139471132630852,0.449108302915839,TRUE
-0.491945393383503,-0.249252612008858,-0.741198005392361,TRUE
0.2829111199826,-0.209374034941842,-0.586559384219032,FALSE
-0.0987752387300134,0.250899225803122,-1.20719393957244,FALSE
-0.606077605858445,0.466728667413922,-0.139348938444523,TRUE
0.212374970782548,1.29426181595304,1.50663678673559,TRUE
0.949259499553591,-0.419232279340387,0.316565628102358,FALSE
-0.601651237346232,1.31665945128356,-1.23020943153538,FALSE
-0.130482052918524,-1.46521635684288,-1.5956984097614,TRUE
-0.320922530721873,-0.645086569893443,-1.2963988664349,FALSE
-0.93198351515457,-1.35290184950346,-2.28488536465803,TRUE
-0.801602873485535,0.30944156174369,-0.492161311741845,TRUE
-0.161534334532917,0.420861380723434,0.259327046190517,TRUE
-0.905323320068419,-1.36602541858539,-2.27134873865381,TRUE
-0.946941446047276,0.0478644721567874,-0.899076973890489,TRUE
-0.652975907083601,-0.91386627420982,-1.56684218129342,TRUE
-0.243826931342483,0.493842855094217,0.250015923751735,TRUE
0.176645568571985,-1.55491383941194,-1.37826827083996,TRUE
-0.327140659559518,0.864717315822876,-0.685444679092139,FALSE
-0.0109034264460206,-0.044407932368369,-0.350153280700113,FALSE
0.504653349518776,-1.03594269374147,-0.531289344222691,TRUE
-0.661875776015222,-0.0829221120128502,-0.744797888028072,TRUE
0.687263273168355,-0.265667025139044,0.225460237776817,FALSE
-0.359394287224859,-0.364461374099185,-0.977017827466584,FALSE
-0.532225567381829,-1.49734909156591,-2.02957465894774,TRUE
-0.380012868437916,-0.585210155969012,-0.965223024406928,TRUE
0.579819926526397,-0.17332762282201,0.406492303704387,TRUE
-0.490984501782805,-1.48325220728214,-1.97423670906494,TRUE
0.845647051464766,0.302361385182744,1.14800843664751,TRUE
-0.703293005004525,1.37311638605898,0.465362381526773,FALSE
-0.567044387105852,0.782087200345919,0.147249039830007,FALSE
0.252183623611927,-0.798532957525137,-0.54634933391321,TRUE
-0.485859653446823,-0.65686621713525,-1.14272587058207,TRUE
0.414347495418042,-0.465692254480316,-0.0513447590622738,TRUE
0.484810436610132,0.605893415386905,1.09070385199704,TRUE
-0.475287212990224,-0.0395195372513891,-0.514806750241613,TRUE
0.145239615812898,-0.945056502792231,-0.799816886979334,TRUE
0.831297255586833,-1.51198461058447,-0.680687354997635,TRUE
0.41684010066092,0.559297162978602,0.976137263639523,TRUE
0.688710141461343,-1.04396345037488,-0.355253308913535,TRUE
0.83988482831046,0.497012072437788,0.0538212683793206,FALSE
-0.410730651114136,0.0730709155813911,-0.337659735532745,TRUE
0.3013053284958,0.721771014943123,1.02307634343892,TRUE
-0.716467619407922,1.09417150104969,-1.22962560190704,FALSE

